Hidden Boundary Motion in Transformer Optimization: Function-Space Orthogonalization of Affine Weight and Bias Updates

Weights and biases are normally optimized as separate parameter tensors, yet they do not represent separate functions when the input to an affine layer has nonzero mean. For an affine map $z=Wx+b$ with input mean $\mu$, a weight update contains a sample-independent displacement $\Delta W\mu$ that is functionally indistinguishable from a bias update. We call this hidden contribution \emph{boundary motion} and decompose each update into a centered, sample-varying \emph{shape} component and a shared \emph{boundary} component. On a four-layer Transformer trained from scratch on IMDb, the bias-like term $g_b\mu^\top$ has a median norm equal to 0.664 of the raw weight-gradient norm across affine layers and training checkpoints. More strikingly, the median ratio $\norm{\Delta W\mu}/\norm{\Delta b}$ is 134.7, while $\norm{\Delta W\mu}/\norm{\Delta b+\Delta W\mu}$ is 0.994. Thus, under AdamW, the observed boundary motion is almost entirely realized through the weight matrix rather than the explicit bias. We implement a diagnostic optimizer, Shape--Boundary Orthogonal AdamW (SBO-AdamW), that optimizes $g_W-g_b\mu^\top$ and $g_b$ with independent Adam states and compensates the weight-induced boundary displacement. In a single-seed experiment, SBO-AdamW raises validation accuracy from 81.68\% to 85.81\% and validation-selected test accuracy from 78.73\% to 82.73\%, with the best validation checkpoint occurring at step 800 instead of step 3000. However, the moving-batch-center compensation produces severe bias-coordinate drift and strongly reduces boundary energy. The present evidence therefore supports hidden boundary motion as an important optimization mechanism, but it does not yet establish a final general-purpose optimizer. A stable centered-affine parameterization is identified as the required next step.

==> data/00_manifest.csv <==
file,rows,columns,description,source_archive
01_main_results.csv,2,16,One row per method with validation-selected and final performance.,step21_20260724_170611_adamw_lr0p001_bs128_steps3000_d256_L4_H4_seed42_baseline.zip
02_evaluation_curves.csv,186,10,"Chronological train/validation/test loss, accuracy, and macro-F1.",step21_20260724_170611_adamw_lr0p001_bs128_steps3000_d256_L4_H4_seed42_baseline.zip
03_global_mechanism_curves.csv,602,28,"Global gradient, update, leakage, interference, and function-energy trajectories.",step21_20260724_170611_adamw_lr0p001_bs128_steps3000_d256_L4_H4_seed42_baseline.zip
04_layer_mechanism_curves.csv,10234,39,Long-format per-layer mechanism trajectories at every logged step.,step21_20260724_170611_adamw_lr0p001_bs128_steps3000_d256_L4_H4_seed42_baseline.zip
05_layer_summary.csv,34,91,"Per-layer mean, median, 10th, 90th percentile, and maximum mechanism statistics.",step21_20260724_170611_adamw_lr0p001_bs128_steps3000_d256_L4_H4_seed42_baseline.zip
06_adamw_layer_rankings.csv,17,93,AdamW affine modules ranked by hidden boundary leakage and gradient overlap.,step21_20260724_170611_adamw_lr0p001_bs128_steps3000_d256_L4_H4_seed42_baseline.zip
07_checkpoint_snapshots.csv,14,18,Selected step snapshots combining evaluation and global mechanism metrics.,step21_20260724_170611_adamw_lr0p001_bs128_steps3000_d256_L4_H4_seed42_baseline.zip
08_tensor_role_summary.csv,8,21,"Tensor-level gradient, update, and parameter RMS summaries by coordinate role.",step21_20260724_170611_adamw_lr0p001_bs128_steps3000_d256_L4_H4_seed42_baseline.zip
09_bias_parameter_growth.csv,602,9,"Median, mean, and maximum affine bias norm and update norm over time.",step21_20260724_170611_adamw_lr0p001_bs128_steps3000_d256_L4_H4_seed42_baseline.zip
10_mechanism_summary.csv,20,7,Compact cross-method mechanism statistics.,step21_20260724_170611_adamw_lr0p001_bs128_steps3000_d256_L4_H4_seed42_baseline.zip
11_key_claims.csv,6,7,"Paper claims, numerical values, interpretations, and explicit caveats.",step21_20260724_170611_adamw_lr0p001_bs128_steps3000_d256_L4_H4_seed42_baseline.zip
12_experiment_config.csv,23,2,Experimental configuration used by both runs.,step21_20260724_170611_adamw_lr0p001_bs128_steps3000_d256_L4_H4_seed42_baseline.zip


==> data/01_main_results.csv <==
method,mode,seed,learning_rate,max_steps,best_val_step,best_val_accuracy,train_accuracy_at_best_val,test_accuracy_at_best_val,final_train_accuracy,final_val_accuracy,final_test_accuracy,gradient_clip_fraction,elapsed_seconds,best_val_gain_vs_adamw_pp,test_at_best_gain_vs_adamw_pp
AdamW,adamw,42,0.001,3000,3000,0.8167641325536062,0.8793051163193693,0.7872977598008711,0.8793051163193693,0.8167641325536062,0.7872977598008711,0.9293333333333332,626.5552699565887,0.0,0.0
SBO-AdamW,sbo_adamw,42,0.001,3000,800,0.8580896686159845,0.9461508469436382,0.827317983820784,0.9852272234978122,0.8292397660818713,0.8071717485998755,0.9406666666666668,1122.1474967002869,4.1325536062378205,4.00202240199129


==> data/02_evaluation_curves.csv <==
method,mode,seed,global_step,stage,split,loss,accuracy,macro_f1,elapsed_seconds
AdamW,adamw,42,0,initial,train,0.7694683335235719,0.5003249144391977,0.3334777084777084,8.392464876174927
AdamW,adamw,42,0,initial,val,0.7657006070395427,0.5048732943469786,0.3354922279792746,8.392898082733154
AdamW,adamw,42,0,initial,test,0.7709033096066601,0.4980164903546982,0.3324506062258223,8.3929603099823
AdamW,adamw,42,100,periodic,train,0.6075317816785338,0.6712299094571763,0.6698431568622694,28.54691696166992
AdamW,adamw,42,100,periodic,val,0.606703213641518,0.6674463937621833,0.6661473611932327,28.54713797569275
AdamW,adamw,42,100,periodic,test,0.6071439468868044,0.6710485376477909,0.6693847386973025,28.54717063903809
AdamW,adamw,42,200,periodic,train,0.5387122912738062,0.7274617684009878,0.7273590702607693,48.410685539245605
AdamW,adamw,42,200,periodic,val,0.5543517182444968,0.7153996101364523,0.7153632259837674,48.4109365940094
AdamW,adamw,42,200,periodic,test,0.5471625580280259,0.714607965152458,0.7144744523728808,48.41097068786621
AdamW,adamw,42,300,periodic,train,0.4965886336360766,0.7580037256855695,0.7565082585744751,68.51392412185669
AdamW,adamw,42,300,periodic,val,0.5119123451426247,0.7461988304093568,0.7448280309498293,68.51415014266968
AdamW,adamw,42,300,periodic,test,0.508974340292854,0.7446328562538892,0.7430437616623435,68.51419854164124
AdamW,adamw,42,400,periodic,train,0.4672272287259785,0.782220681887103,0.781673113475315,88.64437484741211
AdamW,adamw,42,400,periodic,val,0.4894956756521154,0.7653021442495127,0.7647070117502497,88.64463543891907
AdamW,adamw,42,400,periodic,test,0.4911622716242583,0.7647790914747977,0.7639585226599197,88.6446921825409
AdamW,adamw,42,500,periodic,train,0.4361955715993018,0.7986396915478924,0.7977616045714437,108.4728012084961
AdamW,adamw,42,500,periodic,val,0.4781109619326526,0.7886939571150098,0.7877283298846166,108.473042011261
AdamW,adamw,42,500,periodic,test,0.4810964314924238,0.7719741754822651,0.7707524842289496,108.47309970855711
AdamW,adamw,42,600,periodic,train,0.4215883553216606,0.810856474461725,0.8105780339789328,128.42990946769714
AdamW,adamw,42,600,periodic,val,0.4595629806407014,0.7922027290448344,0.7916839673549916,128.4301736354828
AdamW,adamw,42,600,periodic,test,0.466230666778365,0.7802582451773491,0.77971060168887,128.43021297454834
AdamW,adamw,42,700,periodic,train,0.4130712400166283,0.8134124680500802,0.8133518466649114,148.40496850013733
AdamW,adamw,42,700,periodic,val,0.460320359038563,0.7840155945419103,0.7838933715195063,148.40515446662903
AdamW,adamw,42,700,periodic,test,0.4792676509057207,0.7732965152457997,0.7732041096700155,148.40537571907043
AdamW,adamw,42,800,periodic,train,0.4679116811505668,0.7774119481869775,0.7758465479918415,168.39678049087524
AdamW,adamw,42,800,periodic,val,0.5064955161328901,0.7582846003898636,0.7565421173104785,168.39698338508606
AdamW,adamw,42,800,periodic,test,0.516759892317102,0.7557949595519602,0.7540544343470832,168.39702939987183
AdamW,adamw,42,900,periodic,train,0.4397423506268532,0.796040376034311,0.796035488081615,188.62465715408325
AdamW,adamw,42,900,periodic,val,0.4841521257545516,0.7649122807017544,0.764891697368259,188.624844789505
AdamW,adamw,42,900,periodic,test,0.4906780964555248,0.7597619788425638,0.7597618970803411,188.6248915195465
AdamW,adamw,42,1000,periodic,train,0.4056718305146441,0.8187843867781485,0.8187185188063557,208.68705892562863
AdamW,adamw,42,1000,periodic,val,0.4461645760266636,0.7980506822612086,0.7979644231751762,208.6872923374176
AdamW,adamw,42,1000,periodic,test,0.4694899023135552,0.7763301182327318,0.7762588165822326,208.68734049797055
AdamW,adamw,42,1100,periodic,train,0.4010108281260206,0.8184811333015639,0.8183008991457315,228.90273427963257
AdamW,adamw,42,1100,periodic,val,0.469522608232777,0.7867446393762183,0.7865369913241262,228.90293502807617
AdamW,adamw,42,1100,periodic,test,0.4865367295360743,0.772596453018046,0.7723677471565857,228.90298104286197
AdamW,adamw,42,1200,periodic,train,0.3942215878220936,0.8224234284971624,0.8224015843791296,248.76512813568115
AdamW,adamw,42,1200,periodic,val,0.4507525822340164,0.7941520467836257,0.794113712374582,248.76530003547668
AdamW,adamw,42,1200,periodic,test,0.473267524377411,0.7753578095830741,0.7753300121041689,248.7653489112854
AdamW,adamw,42,1300,periodic,train,0.3893282356158093,0.827708703374778,0.827670430402984,268.71577644348145
AdamW,adamw,42,1300,periodic,val,0.4661644611209921,0.7789473684210526,0.7788181399678589,268.715966463089
AdamW,adamw,42,1300,periodic,test,0.4731108197234177,0.7761745488487866,0.7761274351913792,268.7160151004791
AdamW,adamw,42,1400,periodic,train,0.3807977720929179,0.8311744573928865,0.8308758058893178,288.68604946136475
AdamW,adamw,42,1400,periodic,val,0.4753681732664796,0.7859649122807018,0.7854954244781849,288.68623208999634
AdamW,adamw,42,1400,periodic,test,0.4849970092963341,0.7806082762912259,0.7800860205046742,288.6862795352936
AdamW,adamw,42,1500,periodic,train,0.3794382020391491,0.8316076766451501,0.831387567954274,308.63231444358826
AdamW,adamw,42,1500,periodic,val,0.4663793123256393,0.7859649122807018,0.7857126879009465,308.6325116157532
AdamW,adamw,42,1500,periodic,test,0.4820718793447669,0.7794026135656503,0.7789635155433783,308.63255882263184
AdamW,adamw,42,1600,periodic,train,0.3812984788314012,0.8293549365333795,0.828061585060772,328.4446978569031
AdamW,adamw,42,1600,periodic,val,0.4783526339726141,0.7816764132553606,0.7797964634980905,328.44487404823303
AdamW,adamw,42,1600,periodic,test,0.4837696986978812,0.7794803982576229,0.7772057695570436,328.4449200630188
AdamW,adamw,42,1700,periodic,train,0.3610245423254363,0.8443010007364727,0.8440920725121672,348.42013335227966
AdamW,adamw,42,1700,periodic,val,0.4851374221359312,0.7910331384015594,0.790781251331547,348.42032527923584
AdamW,adamw,42,1700,periodic,test,0.4939071388814341,0.7795192906036092,0.779154495142556,348.4203715324402
AdamW,adamw,42,1800,periodic,train,0.4006832080496166,0.818004592124074,0.8160055987668836,368.5870802402496
AdamW,adamw,42,1800,periodic,val,0.4850699131948906,0.7797270955165692,0.7770320511666613,368.587260723114
AdamW,adamw,42,1800,periodic,test,0.5037377788624411,0.7707296204107031,0.7677069653110644,368.5873064994812
AdamW,adamw,42,1900,periodic,train,0.3550581563331429,0.8466837066239223,0.8466705280419102,388.7665858268738
AdamW,adamw,42,1900,periodic,val,0.4355111668216787,0.8046783625730994,0.8046550846925586,388.7670159339905
AdamW,adamw,42,1900,periodic,test,0.4632995331888252,0.787025513378967,0.7869832894058618,388.7671203613281
AdamW,adamw,42,2000,periodic,train,0.3826624403812544,0.8338604167569207,0.832351366357034,408.43997621536255
AdamW,adamw,42,2000,periodic,val,0.5151222340544762,0.7816764132553606,0.7794624312317063,408.4401710033417
AdamW,adamw,42,2000,periodic,test,0.5189126622402379,0.7799471064094586,0.7772601815135773,408.44020199775696
AdamW,adamw,42,2100,periodic,train,0.3430044945710784,0.854524975089893,0.854461780091327,428.407422542572
AdamW,adamw,42,2100,periodic,val,0.4687694253047772,0.8019493177387914,0.801870990343982,428.407603263855
AdamW,adamw,42,2100,periodic,test,0.4940570998651757,0.7869088363410081,0.7867336155392415,428.4077868461609
AdamW,adamw,42,2200,periodic,train,0.3248006776223763,0.859983537668414,0.8598104872189334,448.440514087677
AdamW,adamw,42,2200,periodic,val,0.4645568339680603,0.805458089668616,0.8053292012357964,448.44097113609314
AdamW,adamw,42,2200,periodic,test,0.488999803242805,0.7862865588052271,0.7857647125974571,448.44105052948
AdamW,adamw,42,2300,periodic,train,0.3199022800273851,0.8656153879478404,0.8655376555361072,468.9867720603943
AdamW,adamw,42,2300,periodic,val,0.4463128975260327,0.8058479532163743,0.8056818181818182,468.9870138168335
AdamW,adamw,42,2300,periodic,test,0.4640552197915096,0.7869477286869944,0.7865850141818125,468.9870703220368
AdamW,adamw,42,2400,periodic,train,0.3189773568659614,0.8647922713685396,0.8647652977726911,490.06997632980347
AdamW,adamw,42,2400,periodic,val,0.4717781652484024,0.8023391812865497,0.8022236278019479,490.0701730251312
AdamW,adamw,42,2400,periodic,test,0.5086575382306254,0.7769135034225264,0.7768839340201562,490.0702033042908
AdamW,adamw,42,2500,periodic,train,0.3281923601120518,0.856474461725079,0.8563178846583865,510.0859375
AdamW,adamw,42,2500,periodic,val,0.4677086746483518,0.8050682261208577,0.8048116329527275,510.0861384868622
AdamW,adamw,42,2500,periodic,test,0.5025948386201223,0.7795581829495956,0.7791007850382508,510.0861883163452
AdamW,adamw,42,2600,periodic,train,0.3400801655449115,0.8525321665294806,0.8518193303831523,530.0267980098724
AdamW,adamw,42,2600,periodic,val,0.4869192414348818,0.7894736842105263,0.7882998326084592,530.0270304679871
AdamW,adamw,42,2600,periodic,test,0.506183313893174,0.7803360298693217,0.778607375838363,530.0270640850067
AdamW,adamw,42,2700,periodic,train,0.3367260852895194,0.8560412424728155,0.8556041456361031,550.016101360321
AdamW,adamw,42,2700,periodic,val,0.4773406201635884,0.7879142300194931,0.7873251028806585,550.0164015293121
AdamW,adamw,42,2700,periodic,test,0.49178630132147,0.779363721219664,0.77820931298707,550.0164546966553
AdamW,adamw,42,2800,periodic,train,0.3138089766046056,0.8653987783217086,0.8653948939534043,570.2724676132202
AdamW,adamw,42,2800,periodic,val,0.4548352025870459,0.7992202729044834,0.799171433458125,570.2727036476135
AdamW,adamw,42,2800,periodic,test,0.4930462565715816,0.7827473553204729,0.7827008864703826,570.2727515697479
AdamW,adamw,42,2900,periodic,train,0.2992760431403454,0.8742364510678855,0.8742288031766905,590.1915187835693
AdamW,adamw,42,2900,periodic,val,0.4498154929971602,0.8074074074074075,0.8074008207934337,590.1919691562653
AdamW,adamw,42,2900,periodic,test,0.4944650569018475,0.7858198506533914,0.7857872900802458,590.1920747756958
AdamW,adamw,42,3000,periodic,train,0.2923853292119403,0.8793051163193693,0.8792899192948103,610.1240453720093
AdamW,adamw,42,3000,periodic,val,0.4321149940843935,0.8167641325536062,0.8167337981458578,610.1242671012878
AdamW,adamw,42,3000,periodic,test,0.4752827588267109,0.7872977598008711,0.7872768368264405,610.1243224143982
SBO-AdamW,sbo_adamw,42,0,initial,train,0.7694683335235719,0.5003249144391977,0.3334777084777084,8.628090858459473
SBO-AdamW,sbo_adamw,42,0,initial,val,0.7657006070395427,0.5048732943469786,0.3354922279792746,8.62850308418274
SBO-AdamW,sbo_adamw,42,0,initial,test,0.7709033096066601,0.4980164903546982,0.3324506062258223,8.628554105758667
SBO-AdamW,sbo_adamw,42,100,periodic,train,0.4718100798944457,0.7745527011220379,0.772577874231154,29.72726535797119
SBO-AdamW,sbo_adamw,42,100,periodic,val,0.4867101773416322,0.7668615984405458,0.7644224389596603,29.72748875617981
SBO-AdamW,sbo_adamw,42,100,periodic,test,0.4926750676262504,0.7583618543870566,0.7562255226334146,29.72754001617432
SBO-AdamW,sbo_adamw,42,200,periodic,train,0.3504756919557752,0.846640384698696,0.8463571965797834,50.01615166664124
SBO-AdamW,sbo_adamw,42,200,periodic,val,0.3798089674341748,0.8269005847953217,0.8265758110671331,50.01663064956665
SBO-AdamW,sbo_adamw,42,200,periodic,test,0.4100346415400431,0.8053438083385189,0.8047321899634036,50.01673364639282
SBO-AdamW,sbo_adamw,42,300,periodic,train,0.3218841296581329,0.8718970671056622,0.8716713888556191,73.52271914482117
SBO-AdamW,sbo_adamw,42,300,periodic,val,0.3824069852252685,0.8362573099415205,0.8357323655881187,73.52293562889099
SBO-AdamW,sbo_adamw,42,300,periodic,test,0.3970544103813527,0.8233509645301804,0.8229471071330979,73.5229926109314
SBO-AdamW,sbo_adamw,42,400,periodic,train,0.2624858089725154,0.8949876532513105,0.894963366438591,96.69021034240724
SBO-AdamW,sbo_adamw,42,400,periodic,val,0.3563604155943872,0.8463937621832359,0.8463545055722926,96.69070887565611
SBO-AdamW,sbo_adamw,42,400,periodic,test,0.3807103208080166,0.8306627255756067,0.8306103785574226,96.69083762168884
SBO-AdamW,sbo_adamw,42,500,periodic,train,0.2273444075035541,0.911796560239137,0.9117601330192724,119.76692700386047
SBO-AdamW,sbo_adamw,42,500,periodic,val,0.3667854447578594,0.8487329434697856,0.8486777204316247,119.76715064048769
SBO-AdamW,sbo_adamw,42,500,periodic,test,0.4141591847425079,0.8277846919726198,0.8275452863374707,119.7671995162964
SBO-AdamW,sbo_adamw,42,600,periodic,train,0.212044534591095,0.9209374864618984,0.9209230395623714,142.28565335273743
SBO-AdamW,sbo_adamw,42,600,periodic,val,0.3423976900981881,0.8569200779727095,0.8569095515388128,142.2858908176422
SBO-AdamW,sbo_adamw,42,600,periodic,test,0.3933537331292105,0.8284847542003734,0.8283836763365735,142.2859404087067
SBO-AdamW,sbo_adamw,42,700,periodic,train,0.1937213600319654,0.9290386864792272,0.928990228172084,165.174458026886
SBO-AdamW,sbo_adamw,42,700,periodic,val,0.3566284222909581,0.8499025341130604,0.8497563832902899,165.17466807365415
SBO-AdamW,sbo_adamw,42,700,periodic,test,0.4158052864027231,0.826929060360921,0.8265436496987741,165.17471623420715
SBO-AdamW,sbo_adamw,42,800,periodic,train,0.1512622245339397,0.9461508469436382,0.946148259593492,187.86754393577576
SBO-AdamW,sbo_adamw,42,800,periodic,val,0.3926103865194041,0.8580896686159845,0.8580848153214775,187.86779260635376
SBO-AdamW,sbo_adamw,42,800,periodic,test,0.4566813565665472,0.827317983820784,0.827236616806668,187.86785054206848
SBO-AdamW,sbo_adamw,42,900,periodic,train,0.1452157311798335,0.95195598492397,0.9519558103571412,211.72170615196228
SBO-AdamW,sbo_adamw,42,900,periodic,val,0.3749653977027878,0.8549707602339182,0.8549670347843217,211.7219216823578
SBO-AdamW,sbo_adamw,42,900,periodic,test,0.4226175658659825,0.8265790292470442,0.8265506309170474,211.7219705581665
SBO-AdamW,sbo_adamw,42,1000,periodic,train,0.165288900712414,0.9379630030758568,0.937871677658688,233.81947875022888
SBO-AdamW,sbo_adamw,42,1000,periodic,val,0.5004783606203909,0.8362573099415205,0.835576923076923,233.819699048996
SBO-AdamW,sbo_adamw,42,1000,periodic,test,0.6153246203637969,0.8043326073428749,0.8028456031459641,233.81974935531616
SBO-AdamW,sbo_adamw,42,1100,periodic,train,0.1590997404610734,0.9440280726075468,0.9439662060068774,257.1496391296387
SBO-AdamW,sbo_adamw,42,1100,periodic,val,0.584834394306235,0.8346978557504874,0.8340762239998438,257.1498398780823
SBO-AdamW,sbo_adamw,42,1100,periodic,test,0.704469452307843,0.8086885500933416,0.8076101700063671,257.14988827705383
SBO-AdamW,sbo_adamw,42,1200,periodic,train,0.1979527247663191,0.9305549538621496,0.9305468070494743,280.4492495059967
SBO-AdamW,sbo_adamw,42,1200,periodic,val,0.4683061655501873,0.834307992202729,0.8342934848781263,280.4494574069977
SBO-AdamW,sbo_adamw,42,1200,periodic,test,0.5185071292988765,0.8117221530802738,0.8117172656410574,280.4495050907135
SBO-AdamW,sbo_adamw,42,1300,periodic,train,0.4762015161546095,0.8067842134904475,0.8048039064420673,303.5790476799011
SBO-AdamW,sbo_adamw,42,1300,periodic,val,0.548503258167884,0.7500974658869396,0.745574343097563,303.5793790817261
SBO-AdamW,sbo_adamw,42,1300,periodic,test,0.6288616100897608,0.719625077784692,0.7145963234364328,303.5794329643249
SBO-AdamW,sbo_adamw,42,1400,periodic,train,0.2666446675420948,0.9096304639778192,0.9094968270318676,327.6559820175171
SBO-AdamW,sbo_adamw,42,1400,periodic,val,0.591101555331641,0.8214424951267056,0.820961128613788,327.65616488456726
SBO-AdamW,sbo_adamw,42,1400,periodic,test,0.7249148044811693,0.7947261978842564,0.7937686706701673,327.65637946128845
SBO-AdamW,sbo_adamw,42,1500,periodic,train,0.1753031814066855,0.9387861196551576,0.9387455570367746,353.3669364452362
SBO-AdamW,sbo_adamw,42,1500,periodic,val,0.4925390760336238,0.834307992202729,0.8340245393224623,353.3671724796295
SBO-AdamW,sbo_adamw,42,1500,periodic,test,0.594694371392583,0.8116054760423149,0.8111344867956227,353.3672204017639
SBO-AdamW,sbo_adamw,42,1600,periodic,train,0.1750173846775586,0.9328076939739202,0.9325965285597796,397.6725900173187
SBO-AdamW,sbo_adamw,42,1600,periodic,val,0.5240407700194718,0.8245614035087719,0.8230507295966798,397.6727874279022
SBO-AdamW,sbo_adamw,42,1600,periodic,test,0.6538289793545071,0.7932871810827629,0.7905957021151873,397.6728339195252
SBO-AdamW,sbo_adamw,42,1700,periodic,train,0.1641663964191435,0.9436381752805094,0.943519520509026,462.9733941555023
SBO-AdamW,sbo_adamw,42,1700,periodic,val,0.6164458971971657,0.826120857699805,0.8247965846062238,462.97370648384094
SBO-AdamW,sbo_adamw,42,1700,periodic,test,0.8111503271115961,0.7898646546359677,0.7870942720230163,462.9737629890442
SBO-AdamW,sbo_adamw,42,1800,periodic,train,0.1026218628153119,0.964822596716198,0.9648224857352684,539.7584755420685
SBO-AdamW,sbo_adamw,42,1800,periodic,val,0.4609893239264832,0.8495126705653021,0.8495099028682325,539.7587156295776
SBO-AdamW,sbo_adamw,42,1800,periodic,test,0.5741545962634559,0.8150668948350964,0.8150614899653021,539.7587640285492
SBO-AdamW,sbo_adamw,42,1900,periodic,train,0.0986862089555133,0.9690248234631548,0.9690228551575492,586.0840058326721
SBO-AdamW,sbo_adamw,42,1900,periodic,val,0.7002086646840354,0.8526315789473684,0.8525587684626587,586.0842289924622
SBO-AdamW,sbo_adamw,42,1900,periodic,test,0.8307677226253526,0.8187227753578096,0.8186773425921283,586.0842778682709
SBO-AdamW,sbo_adamw,42,2000,periodic,train,0.0909896561566803,0.9697179742667764,0.9697178321836624,631.7210178375244
SBO-AdamW,sbo_adamw,42,2000,periodic,val,0.599605227725083,0.8514619883040936,0.85145106031686,631.7212297916412
SBO-AdamW,sbo_adamw,42,2000,periodic,test,0.7042604359173967,0.8179449284380834,0.817919642641768,631.7212781906128
SBO-AdamW,sbo_adamw,42,2100,periodic,train,0.0729764800073162,0.977212667330936,0.9772108346595167,676.2724809646606
SBO-AdamW,sbo_adamw,42,2100,periodic,val,0.6270876798945794,0.8499025341130604,0.849803091133831,676.2726955413818
SBO-AdamW,sbo_adamw,42,2100,periodic,test,0.7437414876704047,0.8153780336029869,0.8151550675490438,676.2727274894714
SBO-AdamW,sbo_adamw,42,2200,periodic,train,0.0640130201059688,0.9795087293679332,0.9795081569461144,720.5931258201599
SBO-AdamW,sbo_adamw,42,2200,periodic,val,0.6585242587455764,0.8499025341130604,0.8498203592814372,720.5933406352997
SBO-AdamW,sbo_adamw,42,2200,periodic,test,0.8244978409786735,0.8153391412570006,0.8151810490497008,720.5933887958527
SBO-AdamW,sbo_adamw,42,2300,periodic,train,0.0794204682910927,0.9735303036866958,0.9735203293481688,767.009373664856
SBO-AdamW,sbo_adamw,42,2300,periodic,val,0.7338591077406736,0.8432748538011696,0.8427442083481774,767.0095744132996
SBO-AdamW,sbo_adamw,42,2300,periodic,test,0.9628157307067567,0.7996655258245178,0.7984423483647762,767.0096220970154
SBO-AdamW,sbo_adamw,42,2400,periodic,train,0.1709857007243865,0.948576874756314,0.9484999700909288,807.7806491851807
SBO-AdamW,sbo_adamw,42,2400,periodic,val,0.8531946003785608,0.8144249512670565,0.8128809232764889,807.7808675765991
SBO-AdamW,sbo_adamw,42,2400,periodic,test,1.1136163131153651,0.77434660858743,0.7718569051063433,807.7809164524078
SBO-AdamW,sbo_adamw,42,2500,periodic,train,0.0571384220619484,0.9821946887319672,0.9821945154975078,857.1304562091827
SBO-AdamW,sbo_adamw,42,2500,periodic,val,0.8183163839938813,0.8475633528265107,0.8475632601488838,857.1306571960449
SBO-AdamW,sbo_adamw,42,2500,periodic,test,0.9700600529725906,0.8095830740510268,0.8095485863154983,857.1307075023651
SBO-AdamW,sbo_adamw,42,2600,periodic,train,0.0660855830495549,0.9829311614608152,0.9829301119103622,902.7689244747162
SBO-AdamW,sbo_adamw,42,2600,periodic,val,1.1272860867238184,0.8417153996101364,0.8415494886445245,902.7691447734832
SBO-AdamW,sbo_adamw,42,2600,periodic,test,1.2990960083767429,0.8113332296204107,0.8112782148433202,902.7691941261292
SBO-AdamW,sbo_adamw,42,2700,periodic,train,0.1526953028686454,0.9385695100290256,0.9383443263245078,956.4969050884248
SBO-AdamW,sbo_adamw,42,2700,periodic,val,0.8857779954609118,0.8074074074074075,0.8039422900770918,956.4971191883088
SBO-AdamW,sbo_adamw,42,2700,periodic,test,1.185759587100966,0.7608120721841941,0.7541777385202604,956.4971761703492
SBO-AdamW,sbo_adamw,42,2800,periodic,train,0.062119646109158,0.9804184897976866,0.9804126958952688,1002.5229485034944
SBO-AdamW,sbo_adamw,42,2800,periodic,val,1.039614350614492,0.8323586744639376,0.831806253980105,1002.5231733322144
SBO-AdamW,sbo_adamw,42,2800,periodic,test,1.3001817105049367,0.7894757311761046,0.787676350018506,1002.5232231616974
SBO-AdamW,sbo_adamw,42,2900,periodic,train,0.0434106839765467,0.9873066759086774,0.98730605067511,1044.9751150608065
SBO-AdamW,sbo_adamw,42,2900,periodic,val,0.9501491396050704,0.8393762183235868,0.8392158795885505,1044.9753296375277
SBO-AdamW,sbo_adamw,42,2900,periodic,test,1.052979867207611,0.8080662725575607,0.8079506080971834,1044.9753832817078
SBO-AdamW,sbo_adamw,42,3000,periodic,train,0.0531084374699152,0.9852272234978122,0.9852255180787246,1090.4295246601105
SBO-AdamW,sbo_adamw,42,3000,periodic,val,1.495446717483491,0.8292397660818713,0.8289420954673241,1090.4297425746918
SBO-AdamW,sbo_adamw,42,3000,periodic,test,1.6165770036356748,0.8071717485998755,0.806787924905513,1090.4297914505005


==> data/03_global_mechanism_curves.csv <==
method,mode,global_step,epoch,lr,global_weight_gradient_norm,global_bias_gradient_norm,global_shape_gradient_norm,global_bias_like_gradient_norm,global_bias_like_over_weight_gradient,global_shape_over_weight_gradient,global_weight_update_norm,global_bias_update_norm,global_weight_to_boundary_leak_norm,global_boundary_intended_norm,global_boundary_actual_norm,global_weight_leak_over_intended_boundary,global_weight_leak_over_actual_boundary,global_boundary_interference_gain,global_shape_function_energy,global_boundary_function_energy,global_shape_boundary_energy_ratio,global_shape_boundary_cross,gradient_norm_pre_clip,gradient_clip_running_fraction,train_window_loss,train_window_accuracy,train_window_macro_f1
AdamW,adamw,1,0.0,0.001,0.994574027127968,0.0901385186850209,0.5020417922298559,0.8661280886146864,0.8708533150778178,0.5047807187159334,1.7707079673502872,0.0904599637119971,4.132650999183775,0.0904599637119971,4.209078884787769,45.68486244744853,0.9818421351331248,46.52974323744445,4.773737336182876,17.716344937682152,0.2694538491418325,0.2538477327798318,6.772150039672852,1.0,0.8079656958580017,0.4453125,0.3081081081081081
AdamW,adamw,10,0.0497237569060773,0.001,0.9971956808781238,0.0631709760998026,0.0769059829454106,0.9926416457956962,0.9954331580353244,0.0771222583692778,0.4852240382347396,0.0217054723241756,3.2534072176781934,0.0217054723241756,3.272129982022491,149.88880080967144,0.9942781110630804,150.7513834830484,0.116421874274053,10.706834432203324,0.0108736036791497,0.0273030741613524,2.645005464553833,1.0,1.562974888086319,0.49765625,0.4974940028854531
AdamW,adamw,20,0.1049723756906077,0.001,0.997340115810222,0.0631629101889654,0.0464164719786192,0.9960225693025072,0.998678939624679,0.0465402636901969,0.1897227635712003,0.0080435216871774,1.3377441571076347,0.0080435216871774,1.3446424340501817,166.31324053495032,0.9948698057060652,167.17085952459558,0.0176728589254828,1.8080632449486984,0.0097744694356553,0.002371064434623,4.476578712463379,0.9,0.7180907189846039,0.48984375,0.4755938186022904
AdamW,adamw,30,0.1602209944751381,0.001,0.6249089622006069,0.0387281210431375,0.1320584984466194,0.6101088676440396,0.9763163989448176,0.2113243791248849,0.1514209633283217,0.0060097965583304,0.9604278029430708,0.0060097965583304,0.9646947070165602,159.81036855761414,0.9955769384423334,160.52035999111365,0.0278676565110291,0.930635898542505,0.0299447469785697,0.0005898534700743,0.6264780163764954,0.8333333333333334,0.6993801772594452,0.509375,0.5093163000456598
AdamW,adamw,40,0.2154696132596685,0.001,0.8642321078192121,0.0545016977769562,0.1337994712377945,0.8572053306527098,0.991869340304616,0.15481890805402,0.2716977201749613,0.0098990747862275,1.1557764896372524,0.0098990747862275,1.161411246659353,116.75601150576864,0.9951483533173042,117.32523207878016,0.1076688933890608,1.3488760947948322,0.0798211887693343,0.000706215490112,0.8664587140083313,0.775,0.6866070866584778,0.55703125,0.5439232180258918
AdamW,adamw,50,0.2707182320441988,0.001,0.9973467409282668,0.0629723480139192,0.1178115535842531,0.9820003152967284,0.98461274800251,0.1181249697317922,0.2444870093693697,0.0086496448418358,0.9986410098485308,0.0086496448418358,1.0040820080804989,115.45456814809243,0.9945811216731494,116.08361111245227,0.0883185350820383,1.0081806712551042,0.0876018927957514,-5.921356432736502e-05,2.3676464557647705,0.72,0.6698403060436249,0.60390625,0.5915076186321775
AdamW,adamw,60,0.3259668508287293,0.001,0.9974065349119716,0.0634550154243231,0.0750605629968247,0.9931686573114816,0.9957511030335648,0.0752557361211287,0.2271988987799038,0.0084674197370475,0.8779167556178576,0.0084674197370475,0.8832696030246641,103.68173338292227,0.993939735513963,104.31390322604298,0.0598453875935973,0.7801651934132678,0.076708610046765,-0.0014103985940856,2.7723679542541504,0.75,0.6557370722293854,0.603125,0.602844780619138
AdamW,adamw,70,0.3812154696132597,0.001,0.9973591067079116,0.0631388384071422,0.133851950020783,0.9832116817477256,0.9858151142702412,0.1342063747355777,0.1759743085546035,0.0061262867204498,0.7333418025754433,0.0061262867204498,0.7369394580956392,119.70412682898228,0.9951181125115858,120.29137579142257,0.0457130115136408,0.5430797700591938,0.0841736592557264,0.0010138063762283,2.707268714904785,0.7857142857142857,0.6507064402103424,0.6140625,0.6140615577674751
AdamW,adamw,80,0.43646408839779,0.001,0.5465513745133117,0.0308302424085686,0.2613977410492751,0.4782148788097964,0.8749678458601133,0.4782674662231748,0.3015567844001359,0.0119047280356188,1.4292879615798226,0.0119047280356188,1.4362006378012786,120.06053034587649,0.9951868311157146,120.6411968004795,0.1586645333291017,2.0626722367596813,0.0769218349389105,0.0033645741132488,0.5480316281318665,0.75,0.6241687595844269,0.66171875,0.6596829544903319
AdamW,adamw,90,0.4917127071823204,0.001,0.3881343026522246,0.0178164012738834,0.2789485012210346,0.2722185854449794,0.7013515259662382,0.7186906679335104,0.2826839229250223,0.0109530759512786,1.4113740911649442,0.0109530759512786,1.4190060744500168,128.85641416557326,0.9946215992852386,129.55320320629764,0.0946318588435133,2.013578239129856,0.0469968621057443,0.0004883031846247,0.3898096680641174,0.7333333333333333,0.6340242564678192,0.64921875,0.6492133974212253
AdamW,adamw,100,0.5469613259668509,0.001,0.269232941068157,0.0096982630661618,0.2269926768189369,0.144414892949676,0.5363938468180127,0.8431088555448094,0.3003491225318426,0.0112354858905123,1.4460691736924176,0.0112354858905123,1.4541407506707484,128.70553065386562,0.994449246419504,129.42393100227838,0.1623310045206381,2.1145253620052245,0.0767694762321025,0.001702420957713,0.2702853381633758,0.7,0.6175979197025299,0.68203125,0.6777814819602535
AdamW,adamw,110,0.6022099447513812,0.001,0.9971666167179104,0.0642232460672976,0.173133562909285,0.9856255996107238,0.988426189852632,0.1736255105281598,0.3951696528539191,0.0137523338770171,1.6842613274502032,0.0137523338770171,1.6949344737462195,122.47094511462772,0.9937029150912092,123.24704220414452,0.4832661464406556,2.8728029392659664,0.1682211264250988,-0.0056796932472025,1.655720591545105,0.6818181818181818,0.6032681286334991,0.671875,0.6690625161590569
AdamW,adamw,120,0.6574585635359116,0.001,0.3338334644624615,0.011704696752984,0.2822649987793565,0.1689567568599789,0.5061109051246047,0.8455263741574245,0.458737954070084,0.0169348797268923,1.3776433227918838,0.0169348797268923,1.388801219269013,81.34946010890224,0.9919658074011471,82.00833083352926,0.7507193898754849,1.9287687956530133,0.3892220734633554,-0.0003577959181484,0.3356983363628387,0.6666666666666666,0.6234413981437683,0.6578125,0.6536693847294293
AdamW,adamw,130,0.712707182320442,0.001,0.8241486609382498,0.048225492688456,0.3320854509179082,0.7397527430446146,0.8975962445931115,0.4029436273546163,0.4638431543589379,0.0175138509492216,1.5947538759993305,0.0175138509492216,1.6077060300619097,91.05672308294956,0.9919437049930824,91.79626084081512,0.8424323916756293,2.584718693164177,0.3259280763912978,0.0074340146192071,0.8263879418373108,0.6538461538461539,0.6216749906539917,0.640625,0.6406214904442427
AdamW,adamw,140,0.7679558011049724,0.001,0.98658837217476,0.0617655043706389,0.3846531112224918,0.9099340271502492,0.9223036200441528,0.3898820643654981,0.6105735241208777,0.0247565368832116,2.084162299940993,0.0247565368832116,2.101299064270335,84.18634277374822,0.9918446809306068,84.8785544675802,2.2067970607949974,4.415457743220031,0.499788966202553,0.00481333868629,0.9904670119285583,0.6428571428571429,0.6027165710926056,0.684375,0.6772639330961743
AdamW,adamw,150,0.8232044198895028,0.001,0.9962976502458896,0.0662396615270816,0.2361417829505508,0.9618923195657262,0.9654668153922956,0.2370193113396085,0.5715352539059091,0.0241904910061106,1.939354976551352,0.0241904910061106,1.9567779904154388,80.17013693775216,0.991096070198343,80.89037919574045,2.085268617888687,3.8289801839273423,0.5446015695358993,0.0278595824197509,2.863309621810913,0.6333333333333333,0.5725115895271301,0.70390625,0.7037093136245955
AdamW,adamw,160,0.8784530386740331,0.001,0.4446391874624336,0.0256311831173282,0.3586389234596342,0.2575403839574944,0.5792120695147981,0.8065841553606534,0.4950054512324268,0.0220019387084823,1.848466306266017,0.0220019387084823,1.863887573617338,84.01379218247615,0.9917262888762156,84.71469711433909,1.4182674088406202,3.474076948768925,0.4082429461855178,-0.0226582069878986,0.4512122571468353,0.625,0.5967893004417419,0.67734375,0.6773388265812161
AdamW,adamw,170,0.9337016574585636,0.001,0.99600902743021,0.0647859773672524,0.3753629171033346,0.9494763720294268,0.953280889912372,0.3768669828945261,0.3640639015760132,0.0159614857003639,1.7053100190645274,0.0159614857003639,1.7155566679677283,106.83905314814392,0.9940272162998036,107.48101399662356,0.9219126352155628,2.943134637665935,0.3132417468834145,0.0088341553670261,1.4035592079162598,0.6352941176470588,0.6039789259433747,0.68515625,0.6824112707551044
AdamW,adamw,180,0.988950276243094,0.001,0.9959910838016126,0.0671064398436658,0.2126060727284995,0.9643363038299716,0.9682178078835632,0.2134618232896226,0.335478501358971,0.0141287569908607,1.3469365825989108,0.0141287569908607,1.3559474510941991,95.3329853057976,0.9933545592139156,95.97075326380816,0.840577892260626,1.8385935035767036,0.4571852835471298,-0.0082481288422968,2.109336376190185,0.6444444444444445,0.5813472032546997,0.68671875,0.6866634800694214
AdamW,adamw,190,1.0441988950276242,0.001,0.8902731458589687,0.0546531154618485,0.4707044435455667,0.714855485122734,0.8029619768357887,0.528719130454523,0.4837189324680742,0.021682895487397,2.049812905467837,0.021682895487397,2.0643302824313587,94.53593993750836,0.9929675124726536,95.20547122644344,2.7571528296975885,4.261459539295174,0.6469973032182323,-0.0479593392501556,0.8958090543746948,0.6421052631578947,0.5589826166380399,0.702928870292887,0.7021270470537102
AdamW,adamw,200,1.0994475138121549,0.001,0.9944376906305644,0.0649032854218047,0.3578018627485047,0.9193436550428932,0.9244859318032738,0.3598031994559916,0.5137087105775034,0.0243271324585739,2.165649339735164,0.0243271324585739,2.181645849321685,89.02197344561627,0.992667687291457,89.6795318164502,1.7418671266932506,4.75957843021024,0.3659708842357093,-0.0089802949514705,1.5287202596664429,0.64,0.5747380495071411,0.6984375,0.6964334866894735
AdamW,adamw,210,1.1546961325966851,0.001,0.9950864243693373,0.0643214738930705,0.3952492849241923,0.8963267653186777,0.9007526817449538,0.3972009618910159,0.3529694534596007,0.0140605691985947,1.098088410814154,0.0140605691985947,1.1073675812657937,78.09700982261083,0.9916205146252944,78.75695255469931,0.7797513977479866,1.2262629832730454,0.6358761606476411,-0.0096396950538633,1.2173274755477903,0.6476190476190476,0.5796151101589203,0.7109375,0.710934677096456
AdamW,adamw,220,1.2099447513812154,0.001,0.9950187113246473,0.0692238962532173,0.174325565930385,0.972238354322206,0.9771055993790164,0.1751982791341774,0.2769665369514114,0.0110722109381861,0.8810082894671304,0.0110722109381861,0.888514347243797,79.56931947789055,0.991552125410298,80.24723808137193,0.747605676148396,0.7894577349670726,0.9469863211607874,-0.0218601155214059,5.277616024017334,0.6409090909090909,0.5842085957527161,0.68125,0.6811721611721612
AdamW,adamw,230,1.2651933701657458,0.001,0.9955032482871778,0.065457106810715,0.3141675313872601,0.9566819597473908,0.9610033532220196,0.3155866461790094,0.3046510351375606,0.0146005215797906,1.3647676748242066,0.0146005215797906,1.3740155911938996,93.47389867997936,0.993269423994194,94.10729498155352,0.7172307812211329,1.8879188005812464,0.379905524008932,0.0004059413968207,1.6454488039016724,0.6521739130434783,0.5624934315681458,0.70234375,0.7020671656243376
AdamW,adamw,240,1.3204419889502763,0.001,0.5486160638241997,0.0339341368284744,0.3709396276865082,0.4255484942064501,0.7756763286151501,0.6761370148384378,0.3086213049717947,0.0129372970255049,1.0695035198664529,0.0129372970255049,1.0780174560975642,82.66823570317702,0.9921022278600832,83.32632805541465,0.7876915918170653,1.1621216367493616,0.6778047726745399,-0.0156324996214038,0.5543491840362549,0.6541666666666667,0.5804103553295136,0.68671875,0.6857518769603008
AdamW,adamw,250,1.3756906077348066,0.001,0.622023252982459,0.0314174498675913,0.4781988552798213,0.389449809787013,0.6261016897996826,0.7687797087761067,0.4007441123406768,0.0173943912393874,1.927255491587865,0.0173943912393874,1.9391445967601408,110.79752461953552,0.9938688918855564,111.48102684784888,1.6637359287042273,3.760281900526024,0.4424497877330654,-0.0185583175871215,0.6267496347427368,0.64,0.5498269438743592,0.72109375,0.7207486059124589
AdamW,adamw,260,1.430939226519337,0.001,0.9945977296101458,0.0670065617805771,0.3556284323942622,0.937210391990284,0.9423009565461646,0.3575600685652665,0.323115816454001,0.0132790723382282,1.3558970442395095,0.0132790723382282,1.3639341289665197,102.10781368635983,0.994107424576948,102.71305812831324,0.8238685002925195,1.860316316888202,0.4428647390840634,0.0010085448739687,1.4941811561584473,0.6461538461538462,0.5655624389648437,0.7078125,0.7074668309232589
AdamW,adamw,270,1.4861878453038675,0.001,0.6083457653264013,0.0320811505239866,0.5512512943422573,0.267237334053698,0.4392852704585109,0.9061479930685298,0.4380081543037291,0.0197151302989492,2.4967989959197765,0.0197151302989492,2.510445987260056,126.64379885193324,0.9945639175630407,127.33600788800572,1.9409731600571831,6.302338852081448,0.3079766425786747,0.1166748396299226,0.6151610016822815,0.6481481481481481,0.5493457347154618,0.721875,0.7218505532712836
AdamW,adamw,280,1.5414364640883975,0.001,0.9940832558376624,0.0643597616807805,0.4181030697623187,0.878619528295723,0.8838490369253386,0.4205916026721574,0.5562297967723999,0.024391630732676,3.0695275872808434,0.024391630732676,3.0837090845081176,125.84347561349291,0.99540115593312,126.42488394091056,5.570778492867248,9.509261402083212,0.5858266228381152,0.0345576483232434,1.4330869913101196,0.6571428571428571,0.5449737280607223,0.728125,0.7274002413643696
AdamW,adamw,290,1.5966850828729282,0.001,0.993958878421938,0.0655478473677254,0.40953909950862,0.9027213627369368,0.90820795742591,0.4120282120310914,0.454576329272519,0.0212227148880158,3.1097500575872283,0.0212227148880158,3.1248437885689406,146.52932360426968,0.9951697646336988,147.24053001972388,4.328746157581918,9.76464878195111,0.4433079216922921,0.0131602189046589,1.3246277570724487,0.6517241379310345,0.5308321863412857,0.75078125,0.7505496741054165
AdamW,adamw,300,1.6519337016574585,0.001,0.6776091753542988,0.0369636787033062,0.5937735369184012,0.3337503684027748,0.4925410997102689,0.8762772974671383,0.476472747457688,0.02436631371817,2.8237814661496428,0.02436631371817,2.8388083416747776,115.8887429100092,0.99470662555674,116.50544988090932,2.204898786520061,8.058832917356218,0.2736002606247606,-0.0471500468847772,0.6940656304359436,0.65,0.5247240424156189,0.7375,0.735687367714625
AdamW,adamw,310,1.707182320441989,0.001,0.9523369087949156,0.0533054569603775,0.7648484003644989,0.5844890333897805,0.6137418680216765,0.8031279616499751,0.4606279051055701,0.0202415862244213,2.059901811492983,0.0202415862244213,2.069725587546576,101.76582944906362,0.9952535852517348,102.25115584318486,2.876447004680813,4.283764095023798,0.6714765194521836,0.0477054334469357,0.96466064453125,0.635483870967742,0.4855191051959991,0.77734375,0.7772946797970012
AdamW,adamw,320,1.7624309392265194,0.001,0.9915650720494488,0.0626969515091345,0.5446786413600629,0.8429929189007612,0.8501639909102421,0.5493120489150308,0.3865728291038974,0.0163483845576379,1.9779526399867595,0.0163483845576379,1.9873384036850383,120.98765067663288,0.9952772191787388,121.561760226429,1.0600112569852629,3.949513965111692,0.2683903048195161,0.0020685170904926,1.0323829650878906,0.63125,0.5167734086513519,0.74609375,0.7456576858150967
AdamW,adamw,330,1.8176795580110496,0.001,0.9948410793541872,0.0668103167661561,0.2851112124806277,0.9516596651984048,0.9565946611454624,0.2865897060319534,0.2804883428949844,0.0130887399740052,1.6622102292889134,0.0130887399740052,1.6717594860437195,126.99543520538526,0.9942879003621478,127.72501320707003,0.5455562039205688,2.794779826508602,0.1952054321939587,-0.0044234612587388,1.750026822090149,0.6303030303030303,0.5308917671442032,0.728125,0.7279097723785417
AdamW,adamw,340,1.87292817679558,0.001,0.9928813465388152,0.0649077334634942,0.4487756487757121,0.8838996436181745,0.890236931834251,0.4519932319608423,0.3225422825770552,0.0148247074063831,1.5667762379979893,0.0148247074063831,1.5764314680316478,105.68682369564846,0.9938752617989072,106.33811682198034,0.9153588523386134,2.485136250965297,0.3683334674237929,0.0041465841022727,1.535104513168335,0.6294117647058823,0.5197774410247803,0.74296875,0.7418834442427908
AdamW,adamw,350,1.9281767955801103,0.001,0.4720263249955242,0.0178832195548761,0.4686427091776737,0.1079830940605665,0.2287649826767404,0.992831722218284,0.3285453787179231,0.0143667257348576,1.83640594975791,0.0143667257348576,1.8460301039543925,127.8235544862029,0.9947865670360052,128.4934464556119,0.8911713917241286,3.407827117494889,0.261507218822542,-0.0185758704028558,0.4778982400894165,0.6285714285714286,0.5172927796840667,0.74921875,0.7486847972284865
AdamW,adamw,360,1.9834254143646408,0.001,0.8227096782288046,0.0297964817557771,0.8107166190889438,0.209992044973502,0.2552444082408144,0.9854224892969772,0.4022305568667377,0.0176787801629323,2.237237302848392,0.0176787801629323,2.247771047470615,126.54930273635524,0.9953136932544456,127.14514388179296,2.5655670348351123,5.052474684896879,0.507784243334111,-0.0106021006913579,0.8360535502433777,0.6194444444444445,0.502018341422081,0.734375,0.7335318782083937
AdamW,adamw,370,2.0386740331491717,0.001,0.885245524075975,0.0438549179770287,0.7201519887235943,0.5299140725334719,0.5986068928014063,0.8135053712644225,0.5197571470692599,0.0233082921938693,2.763483219698483,0.0233082921938693,2.7793099643415093,118.56223513558584,0.9943055129344752,119.24125290794709,3.027630469019641,7.72456416595378,0.3919483875043724,-0.0067574848499134,0.8944745063781738,0.6189189189189189,0.4640405026439842,0.7832635983263598,0.7832028719026355
AdamW,adamw,380,2.0939226519337018,0.001,0.9897871396533424,0.0640298804335981,0.5557971777569787,0.802238430947725,0.8105161188785464,0.5615320259178533,0.4644914559834127,0.020324476376938,2.577811813045752,0.020324476376938,2.5937274852106795,126.83287703149702,0.9938637839728044,127.61595610668476,4.183706809832074,6.727422200891851,0.6218885458500646,-0.1318981470397204,1.2223156690597534,0.618421052631579,0.4956478267908096,0.765625,0.7655425735610175
AdamW,adamw,390,2.149171270718232,0.001,0.9932101433671228,0.067239857700689,0.3930412159002121,0.9212895399591656,0.9275877276442864,0.395728153326895,0.4230467047969541,0.0176552094514262,2.307735904385281,0.0176552094514262,2.320963181205068,130.71132974856084,0.994300953618351,131.46052940298458,2.672120004077442,5.386870025191456,0.4960431552239784,0.0441928454097251,1.5338537693023682,0.6256410256410256,0.497288367152214,0.77265625,0.7725050402764044
AdamW,adamw,400,2.2044198895027622,0.001,0.8688240600226825,0.0477139213244716,0.8073764224314256,0.3760710727150531,0.4328506656517258,0.9292749356070402,0.4210554239173684,0.0188524387659194,2.3805988770901547,0.0188524387659194,2.393575241150909,126.27538042418604,0.9945786688307676,126.9636926485022,2.7735460411086024,5.729202454327606,0.4841068304391266,-0.042463348682304,0.8845410346984863,0.6275,0.5053008437156677,0.7546875,0.7544711036826891
AdamW,adamw,410,2.2596685082872927,0.001,0.9939727196839424,0.0697360342794428,0.1923566760204938,0.9581621208283468,0.9639722518068882,0.1935230939553937,0.2429844154113912,0.009912037632522,1.1613045436339575,0.009912037632522,1.1679567026692728,117.16103052551432,0.9943044472281276,117.83214975265372,0.6896236892534944,1.3641228729003556,0.5055436742199315,-0.0137971817384867,3.502681016921997,0.6317073170731707,0.5218873590230941,0.734375,0.7314316323180561
AdamW,adamw,420,2.314917127071823,0.001,0.9870395942670308,0.0606678406307141,0.693909344894669,0.6789402060871526,0.6878550871014745,0.7030207794348529,0.3475253956008396,0.0160687640479979,1.8100359273555675,0.0160687640479979,1.820302694523593,112.64313309654204,0.994359857182592,113.28206009412308,2.2476685744313727,3.3135018642351497,0.6783362939046357,-0.014815661707189,1.0076391696929932,0.6357142857142857,0.4774161875247955,0.778125,0.7779862414008756
AdamW,adamw,430,2.3701657458563536,0.001,0.9916480849910708,0.0614221310342699,0.6071663608024624,0.7873583957513514,0.7939897304984369,0.6122800719248398,0.3627568722453324,0.0174968471585597,2.5126128232182854,0.0174968471585597,2.524855789542752,143.60374760369723,0.9951510235257104,144.30347174333895,1.984247952212172,6.374896694440395,0.3112596246371573,0.0189653381530661,1.321567177772522,0.641860465116279,0.5049323171377182,0.75625,0.7562208369653596
AdamW,adamw,440,2.425414364640884,0.001,0.9928556956382016,0.0657193919077507,0.4487454342385844,0.8812660806198883,0.8876074181690783,0.4519744774693905,0.3271536578614173,0.0146623213695172,1.7424727218442342,0.0146623213695172,1.7526629018843856,118.84016711479347,0.9941858870697866,119.5351580226682,1.8877229038771477,3.071827209030744,0.6145276981490057,0.0491635599801156,1.3136327266693115,0.6409090909090909,0.4885342925786972,0.76015625,0.7601233079493949
AdamW,adamw,450,2.4806629834254146,0.001,0.9673959990540838,0.0781833412799987,0.8810279621867059,0.5426881571472062,0.5609782939745923,0.9107211142574206,0.4695584086798123,0.0206740584516518,1.8042947577736803,0.0206740584516518,1.814523758440295,87.27337024770357,0.9943627077799152,87.76814492827903,4.458992351341294,3.2924964155536145,1.354289204470262,0.0399314584465173,1.2909654378890991,0.6377777777777778,0.4913890838623047,0.7703125,0.7697723418469602
AdamW,adamw,460,2.5359116022099446,0.001,0.8488666902636546,0.0440479151623114,0.745237994991178,0.3991200799817731,0.4701799287916551,0.8779211194630692,0.3683227985833259,0.0185776821843965,2.227890217479841,0.0185776821843965,2.239447904834024,119.92293739156824,0.9948390461197,120.54506491207724,2.559567876989604,5.015126843238249,0.5103695194550454,-0.0875673153886964,0.8628659844398499,0.6347826086956522,0.4682192206382751,0.77578125,0.7757581195814265
AdamW,adamw,470,2.591160220994475,0.001,0.983027856541391,0.0602437736933629,0.6855037954791544,0.6574908947356942,0.6688425870747541,0.6973391353231615,0.3963495031870114,0.0173762978819335,1.646643438793482,0.0173762978819335,1.6552965339687218,94.76376671152316,0.9947724803395236,95.2617493792948,3.498939827957656,2.740006590815028,1.2769822670086644,-0.0097965951724745,1.3905034065246582,0.6382978723404256,0.470908322930336,0.78125,0.7811297709923664
AdamW,adamw,480,2.646408839779005,0.001,0.9910064578278526,0.0683095979816856,0.4584219804220444,0.8831851900139617,0.8912002369286068,0.4625822332448178,0.4169145952980772,0.0166101850967343,2.268120778144477,0.0166101850967343,2.276772069957388,136.55000019177365,0.9962001941577434,137.07084278097585,3.408762258986826,5.183690924779512,0.6575936544927816,0.1180422844472559,1.387783765792847,0.6375,0.4502714693546295,0.784375,0.7843223443223444
AdamW,adamw,490,2.701657458563536,0.001,0.992377240139967,0.0650002635553797,0.4553531455332298,0.849661951157796,0.8561884702615287,0.458850855415634,0.3520825210508522,0.0128883374951258,1.760134082889486,0.0128883374951258,1.767278095566626,136.5679695736656,0.9959576182746442,137.12227013258888,1.7270100352470763,3.123271867509174,0.5529489933978676,-0.0003683231445847,1.4149596691131592,0.636734693877551,0.4581127554178238,0.78046875,0.7804203685016047
AdamW,adamw,500,2.7569060773480665,0.001,0.9907265363840948,0.0656291098434011,0.4902398797832169,0.8495180028877479,0.8574697171111185,0.4948286553143822,0.4282213124262275,0.0193850390499191,2.082669958668228,0.0193850390499191,2.0940020145742007,107.43697514898304,0.9945883261682166,108.02155255823104,2.744721471797675,4.384844533342402,0.6259563938759481,-0.0192427014862914,1.3619660139083862,0.634,0.4502823203802109,0.78203125,0.7817113580142776
AdamW,adamw,510,2.8121546961325965,0.001,0.9862651945830772,0.0666736055883293,0.5236796238860618,0.8225160742377948,0.8339704967338892,0.5309724268506062,0.3769552623485593,0.0169637462054206,1.9766290727887803,0.0169637462054206,1.9862498275086824,116.52078785269502,0.9951563219356102,117.08792406207948,2.057936454839364,3.945188373792917,0.5216319880971507,-0.0576888954907417,3.2928569316864014,0.6392156862745098,0.4873651415109634,0.7734375,0.7730335484786155
AdamW,adamw,520,2.867403314917127,0.001,0.9728662935490072,0.0444216042861217,0.95051807478906,0.232528020455705,0.2390133382126386,0.9770284787250456,0.3446989276876371,0.0171433580986975,1.6305778281959182,0.0171433580986975,1.6397039573071472,95.114260508844,0.994434282438266,95.64660248400943,1.7556085510409505,2.6886290069960523,0.6529753813087266,-0.026751436265215,3.6921401023864746,0.6461538461538462,0.4816194891929626,0.77734375,0.7773403524834058
AdamW,adamw,530,2.922651933701657,0.001,0.9643853808780518,0.0652845251112452,0.8314417952978269,0.520890552803738,0.5401269690851996,0.8621468261379256,0.3522835614923217,0.0171622784408869,2.662975538484724,0.0171622784408869,2.6727608717524185,155.16445253216028,0.9963388669105746,155.7346176941694,2.27760286065768,7.143650819780305,0.3188289738842141,0.0603841590891534,2.0875861644744877,0.6528301886792452,0.4667072474956512,0.77421875,0.7738597468270858
AdamW,adamw,540,2.977900552486188,0.001,0.994708579888605,0.0680057453723395,0.2536543439409329,0.943619715126544,0.9486393645385244,0.2550036755180488,0.3620661826910375,0.0154310819842364,2.819907052555945,0.0154310819842364,2.828983742799929,182.7420174059482,0.9967915367958246,183.33022568928544,2.5133959576014604,8.003148948890157,0.3140508784295471,0.026231782445393,3.240769624710083,0.6555555555555556,0.4742847889661788,0.78203125,0.7819480697898062
AdamW,adamw,550,3.0331491712707184,0.001,0.9793967474572032,0.0410283728069189,0.9285462561384098,0.3305266037722807,0.33747978501095,0.948079783345395,0.525182659756702,0.0233868533763539,3.3476189366301994,0.0233868533763539,3.362505014464764,143.14105804481244,0.9955729202572108,143.77757282493312,9.01277597038279,11.306439723281072,0.7971365160886673,-0.0235558450516464,1.1445518732070925,0.6581818181818182,0.4368875491818623,0.7941422594142259,0.7938499298737728
AdamW,adamw,560,3.0883977900552484,0.001,0.8089098996862133,0.0309434200617397,0.7910380653766322,0.1778947981521522,0.219919175449775,0.9779062732246028,0.3678318114848355,0.0164886559331398,2.7172084442032958,0.0164886559331398,2.7281946597843976,164.79259772423814,0.9959730822206174,165.45888705829,2.318027752742637,7.443045971449465,0.3114353668691935,0.0948615763932139,0.8227652907371521,0.6607142857142857,0.4222352981567382,0.80546875,0.8050259408727952
AdamW,adamw,570,3.143646408839779,0.001,0.9842207103066338,0.0603986564105086,0.6297410240669182,0.7201918721990402,0.7317381809357217,0.6398372006119669,0.341992868737462,0.0154925248525628,1.998805294292916,0.0154925248525628,2.007366714161083,129.01740118637065,0.995734999585392,129.5700173641495,2.206205426227825,4.029521238029702,0.5475105591716857,-0.0110465388279408,1.88055682182312,0.6666666666666666,0.4404459923505783,0.7859375,0.7859327963749203
AdamW,adamw,580,3.1988950276243093,0.001,0.9834977794553004,0.0671360912497132,0.5294157490720317,0.8000164474843028,0.8134400139951341,0.5382988758401092,0.3670101877609772,0.0159340305085324,2.638231287329184,0.0159340305085324,2.6464119655949903,165.57212476256086,0.9969087661436842,166.0855339882697,3.089975207019961,7.003496570978314,0.4412046433812024,0.0520467529740926,1.2253024578094482,0.6672413793103448,0.4275543063879013,0.796875,0.7961179085422185
AdamW,adamw,590,3.25414364640884,0.001,0.9700097468035624,0.0578667131364643,0.7813454143241997,0.6065651531630145,0.62531861680958,0.8055026425238908,0.4058554860045699,0.0161372245010427,2.4429061979943474,0.0161372245010427,2.4516509698702014,151.38329381465144,0.9964331089607276,151.92519442930106,2.6568129893603327,6.010592409205856,0.4420218188961114,0.0889224329140461,0.9903807044029236,0.6677966101694915,0.4532387495040894,0.7828125,0.7826405652909039
AdamW,adamw,600,3.3093922651933703,0.001,0.9848216352675302,0.0616894680954701,0.6059583010394319,0.7422203125698088,0.7536596333692264,0.6152975110816095,0.413493866538749,0.0170851317830857,2.9113209494489665,0.0170851317830857,2.921450179246467,170.40084831720029,0.9965328076208668,170.99371642767798,3.9506231187901903,8.534871289710281,0.4628802221719614,0.2110997278073796,1.4094492197036743,0.67,0.473933607339859,0.778125,0.7779862414008756
AdamW,adamw,610,3.3646408839779007,0.001,0.9761743476704754,0.0578550676070359,0.9229270429625644,0.3625059543838717,0.3713536984955087,0.9454530793244268,0.4593212872618542,0.0171881557189208,2.333031111684232,0.0171881557189208,2.3427109399314223,135.7348135446559,0.9958681081467636,136.2979820663685,5.8931005356498645,5.488294634815247,1.073758048313717,0.0944033983099643,1.3534449338912964,0.6737704918032786,0.4232065051794052,0.80078125,0.8005766414393674
AdamW,adamw,620,3.4198895027624308,0.001,0.982912431131818,0.0478368791589949,0.8525515557153216,0.4706560138679881,0.478838194493105,0.8673728490071221,0.5251398180258804,0.0223863477073841,2.675115351325549,0.0223863477073841,2.69036384375466,119.49762356470303,0.9943321820710206,120.17877498021868,8.028590147441719,7.238057534763357,1.1092188904110734,-0.1149544427339606,1.0825228691101074,0.6774193548387096,0.4182734936475754,0.80859375,0.8085926985682905
AdamW,adamw,630,3.475138121546961,0.001,0.9766606184886888,0.044769570547123,0.9478633862065422,0.2877531489427959,0.294629622097462,0.9705145966398152,0.4356532108731024,0.0176192336175695,2.6093533159810534,0.0176192336175695,2.6207259059420256,148.09686803738467,0.9956605191198412,148.74233254553624,4.732764280663105,6.868204375263304,0.6890832045867399,0.1728702068894563,2.5029611587524414,0.6825396825396826,0.4093706250190735,0.80390625,0.8038965549444278
AdamW,adamw,640,3.530386740331492,0.001,0.9814614737797542,0.0641326204438551,0.6360547089728623,0.7488389363724528,0.7629835264837881,0.6480689522364245,0.3366571094897596,0.0131982734260658,1.497204342517947,0.0131982734260658,1.504498241907506,113.43940939737244,0.9951519389080103,113.99204981889558,2.408201559832378,2.2635149150155485,1.0639212244006069,-0.008471846638713,1.2556726932525637,0.6875,0.4585415482521057,0.78359375,0.7829258601446467
AdamW,adamw,650,3.585635359116022,0.001,0.9806616834200288,0.042512871084465,0.9476584461205296,0.2798266619973434,0.2853447490896719,0.966345950027943,0.3978968529040861,0.0147776175308446,1.7276994185528962,0.0147776175308446,1.735052446837427,116.91325851049707,0.9957620714590308,117.4108372486924,4.971546044683691,3.0104069755470846,1.6514531374217956,-0.0905887574047596,1.5366132259368896,0.6923076923076923,0.4069343745708466,0.8171875,0.8170262365023861
AdamW,adamw,660,3.6408839779005526,0.001,0.9844315916598187,0.0588125655491971,0.6374453367393085,0.7165702191076502,0.7279025024983847,0.6475262904398792,0.3632574841655871,0.0149135907457895,1.7226026375756656,0.0149135907457895,1.7296785935209988,115.50555911975734,0.9959090920290982,115.98002271916457,4.820237794741843,2.991788131170324,1.611156132522081,0.0197659793195157,2.588820695877075,0.696969696969697,0.4326854795217514,0.80078125,0.7997240069188484
AdamW,adamw,670,3.696132596685083,0.001,0.97301154460844,0.0455633967832796,0.9229344545971548,0.3056175804931759,0.3140945060586746,0.9485339199840254,0.3413579685559952,0.013285403237218,1.4914696767493454,0.013285403237218,1.4957961416532974,112.2637868131173,0.997107583858874,112.58944233344296,6.560839434582249,2.2374060972415464,2.932341805392851,0.026246581634183,3.820287704467773,0.7014925373134329,0.4504523158073425,0.796875,0.7968626014771409
AdamW,adamw,680,3.751381215469613,0.001,0.943736641671445,0.0562950751424757,0.9008544428953932,0.3355715353989495,0.3555775208691922,0.9545612654181748,0.3716467720599473,0.0164808539546786,1.8724700997482056,0.0164808539546786,1.8801498793067783,113.61487122556812,0.9959153365148716,114.08085312066235,6.205505715450272,3.5349635826423764,1.755465246069571,0.049519375631462,10.226229667663574,0.7058823529411765,0.4709816664457321,0.784375,0.7843112833625168
AdamW,adamw,690,3.806629834254144,0.001,0.9743181632375688,0.0485554194780801,0.958904408839927,0.2559737148590085,0.2627208693394688,0.984179957862611,0.3347366437320747,0.0143540189132511,1.3379941672036526,0.0143540189132511,1.343989987028253,93.21390582594688,0.9955387912986926,93.63161600599028,4.737575561670383,1.8063091023359448,2.6227933832275343,-0.0485052323483614,4.324767112731934,0.7101449275362319,0.4490838587284088,0.7984375,0.798311444652908
AdamW,adamw,700,3.861878453038674,0.001,0.9822388395969556,0.055937384693293,0.7270077821733194,0.6401417322730665,0.6517169821300667,0.7401537720414664,0.3460161290465199,0.0158874844638452,1.3637568452841895,0.0158874844638452,1.3706452794485544,85.83843769526014,0.9949743129986656,86.27201383376342,5.415902838267357,1.8786684682709165,2.882841187648202,0.0310848359979445,1.7349348068237305,0.7128571428571429,0.4310434699058533,0.8125,0.8124926754951365
AdamW,adamw,710,3.917127071823205,0.001,0.9610645676704443,0.0594826513618292,0.8163066213459477,0.5372262830592555,0.5589908328026864,0.8493775015810017,0.3878307410908754,0.0160687596718462,1.6119026090261803,0.0160687596718462,1.6180782351295324,100.31282077423576,0.9961833575353308,100.69714577687876,6.959892116592528,2.618177178912447,2.6582968382161085,0.048315907747451,1.6014615297317505,0.7169014084507043,0.4392855882644653,0.81015625,0.8101227572490509
AdamW,adamw,720,3.972375690607735,0.001,0.9663663608314436,0.0451732097962312,0.9268788649413644,0.2796578984548528,0.2893911768764802,0.9591381721357676,0.3843748224773218,0.0149968084004637,1.4677629260162293,0.0149968084004637,1.473860111049322,97.87168621630482,0.9958631182244618,98.27825172479687,6.252974904595931,2.172263655811548,2.878552466624889,-0.0118747503583449,1.688934087753296,0.7208333333333333,0.432843679189682,0.81171875,0.8113178695702967
AdamW,adamw,730,4.027624309392265,0.001,0.9566027073205506,0.0667896198685257,0.9155579379008444,0.3389355767607158,0.354311747360695,0.9570931912427124,0.4078152586038225,0.0157711755062204,1.715648959617054,0.0157711755062204,1.7202950794079213,108.78383535459167,0.9972992309014412,109.07843101038377,8.449101936334046,2.959415072470165,2.8549905063779204,-0.1131743686565016,1.3765392303466797,0.7246575342465753,0.4276547644677022,0.803347280334728,0.8033467294948744
AdamW,adamw,740,4.082872928176796,0.001,0.969120147157658,0.0546129868891297,0.9358677154170904,0.2809466743113937,0.2898987036183129,0.9656880193461111,0.4415296465054107,0.017404374049943,2.12632835823652,0.017404374049943,2.13235652415211,122.17206732829776,0.9971730028035592,122.51842657674256,10.073235424306404,4.546944221481681,2.2153857477987517,-0.1964771163768546,2.8486459255218506,0.7283783783783784,0.3978940993547439,0.82890625,0.8288409580070522
AdamW,adamw,750,4.138121546961326,0.001,0.968385721500941,0.0565100347062569,0.8036281266943452,0.5174748847384427,0.534368561255103,0.8298636678045694,0.3973607801524941,0.0156141190052815,2.4146446342040675,0.0156141190052815,2.4203365100686702,154.64494880481595,0.9976483121909188,155.00948271561026,8.198155914484232,5.858028911141446,1.3994734472703052,0.3234060523668631,3.790451765060425,0.732,0.4239845305681228,0.79765625,0.7976284584980238
AdamW,adamw,760,4.193370165745856,0.001,0.974522194199916,0.0502531492765074,0.885998087529813,0.4143918953260873,0.4252257134752109,0.909161528391068,0.4116973175924168,0.0164743475928583,2.732287890036868,0.0164743475928583,2.73624948957058,165.85105265238678,0.998552178977534,166.09152345169355,13.349629441709112,7.487061445863219,1.783026563657375,0.1955970392149879,2.9334092140197754,0.7355263157894737,0.4598105490207672,0.79296875,0.7928472449966075
AdamW,adamw,770,4.248618784530387,0.001,0.9759959076114744,0.0411269809976095,0.9643231235760727,0.2337241377498695,0.2394724567256185,0.988040130143611,0.4118989912157325,0.0176543470224488,3.91873570167964,0.0176543470224488,3.92219427862996,221.97001660252147,0.9991182035603988,222.1659217212961,8.537774853043857,15.383607912459638,0.5549917094629577,-0.2341657001234125,2.18394136428833,0.7389610389610389,0.4264925181865692,0.80546875,0.8042980500417845
AdamW,adamw,780,4.303867403314917,0.001,0.9738828754564228,0.060546226783425,0.817778958045618,0.5691508627715103,0.584414078032505,0.839709762493108,0.4165177279494058,0.0198287700237047,4.152076940635614,0.0198287700237047,4.156380999162536,209.3965957380072,0.9989644696846152,209.613657034385,10.04120029250953,17.275503635872155,0.5812392219732005,0.1006996695923589,2.659027099609375,0.7423076923076923,0.4235968232154846,0.80859375,0.8084336826853005
AdamW,adamw,790,4.359116022099448,0.001,0.974837973216732,0.0600190899516164,0.8065048322989107,0.6293051383959215,0.6455484456759158,0.8273219288305294,0.5256196547666663,0.0234301981637753,8.101027412314837,0.0234301981637753,8.108211789584592,345.7515534307167,0.9991139381338084,346.05818238961564,19.24259140476352,65.74309716517746,0.2926937159108447,-1.7999441848987772,3.5863962173461914,0.7455696202531645,0.461137193441391,0.7890625,0.7890207780347187
AdamW,adamw,800,4.414364640883978,0.001,0.97158800523828,0.0513692179515477,0.9360924387777668,0.2828347228545455,0.2911056140356332,0.9634664422891802,0.4303369760784044,0.0188305536388951,4.220904511090529,0.0188305536388951,4.224995470096678,224.1519071628412,0.9990317246408656,224.36915829016328,8.473033090143872,17.850586985029622,0.4746641159335417,-0.3840859514314729,3.6628925800323486,0.74875,0.4449095278978348,0.80390625,0.8037422626694302
AdamW,adamw,810,4.469613259668508,0.001,0.9615937415084596,0.035969390871033,0.9504826519620873,0.2090778136331932,0.2174284259641824,0.9884451311746868,0.384995859872924,0.0191872323084615,3.216293300762668,0.0191872323084615,3.2245845120161665,167.62674517388774,0.9974287505188336,168.05886644704512,9.160826664970957,10.397945533608436,0.8810227592903962,-0.2461565587736913,9.209604263305664,0.7518518518518519,0.4677174538373947,0.78125,0.7812238280458356
AdamW,adamw,820,4.524861878453039,0.001,0.9830824080890797,0.04683489304877,0.9331085867766477,0.3238227003638477,0.3293952752071883,0.9491661930869342,0.4107820292438278,0.0206851817707128,2.6098592588736875,0.0206851817707128,2.618615582676186,126.17047738825612,0.9966561247628604,126.5937912319322,3.4219422874048178,6.857147427770542,0.4990329176162092,0.0975120486973537,4.105517387390137,0.7548780487804878,0.4803420037031173,0.7625,0.7624164745418311
AdamW,adamw,830,4.580110497237569,0.001,0.9672429108311256,0.0494072363579606,0.9109264902382448,0.3525428009670963,0.3644821761104104,0.9417763418452046,0.4107741722235282,0.0156759116654929,2.906985585369847,0.0156759116654929,2.9147898963501118,185.44284041667103,0.9973225133687896,185.9406941394273,3.8061055827383834,8.496000547485892,0.4479879163690347,-0.0848445066797012,1.1735868453979492,0.7542168674698795,0.4698126435279846,0.7703125,0.7701098868876133
AdamW,adamw,840,4.6353591160221,0.001,0.9848588304033292,0.0462591579002967,0.8210046361138391,0.5332362519254144,0.541434198957264,0.8336267196564742,0.4070959541926214,0.0185148960340464,3.451436904734066,0.0185148960340464,3.462085246607693,186.41405808530175,0.9969242981858806,186.98918104867388,3.729585513676284,11.986034455825576,0.3111609204380013,-0.3689840244051083,1.9669395685195925,0.7571428571428571,0.4559441149234772,0.79140625,0.7912124231540634
AdamW,adamw,850,4.69060773480663,0.001,0.9727634943883244,0.046509799357741,0.892665558946015,0.4114675090230056,0.4229882303321191,0.9176593941853513,0.3661786434641276,0.0170328815864717,2.723350509781066,0.0170328815864717,2.7315665652668395,159.88783201217478,0.9969921818526248,160.3701963992024,2.582758021488189,7.4614562331698835,0.3461466422608693,0.0037648235486358,1.6548196077346802,0.76,0.4407240182161331,0.79375,0.7932958160019574
AdamW,adamw,860,4.74585635359116,0.001,0.9634226531233532,0.0508444303797931,0.9683481053015636,0.261003956970064,0.2709132446947414,1.00511245211252,0.3799855056195407,0.0177609347771289,2.715567175774279,0.0177609347771289,2.7256832443193457,152.89550971557833,0.9962886118311254,153.46507819111224,3.3208664038083957,7.429349234094843,0.4469929059961594,-0.0018427478198645,18.54255104064941,0.7627906976744186,0.4603013068437576,0.77421875,0.77359843957229
AdamW,adamw,870,4.801104972375691,0.001,0.9687124951544386,0.0566966632931341,0.8918250595069643,0.4528265270264577,0.4674519316015069,0.9206292516798636,0.4137633920542602,0.0178210700347367,2.5391440393013816,0.0178210700347367,2.549431330164805,142.47988669322825,0.9959648684231246,143.0571410804997,5.37348172566999,6.499599862960167,0.8267403900188249,-0.0008653587683511,2.952662706375122,0.7655172413793103,0.4727329343557357,0.76953125,0.7677209649668344
AdamW,adamw,880,4.856353591160221,0.001,0.985318464988826,0.0634588211253548,0.5671874051726152,0.7870996229259792,0.7988276388740014,0.5756386643774584,0.4361699994688368,0.0189281708210789,3.00647848589154,0.0189281708210789,3.016965968804652,158.83618730571885,0.9965238312193268,159.39025473316582,7.614404474782532,9.10208357713418,0.8365562027919712,-0.1028257325774575,3.0379788875579834,0.7681818181818182,0.4852332383394241,0.7671875,0.7670760422467782
AdamW,adamw,890,4.911602209944752,0.001,0.984728556286714,0.0616743311660891,0.6360098567865543,0.73628978585283,0.7477083721724137,0.6458732741384758,0.4665863482629487,0.0185361720413394,3.1123533495876137,0.0185361720413394,3.121108493023052,167.9070167587154,0.997194860910792,168.3793442390556,7.052868473096169,9.741318314510863,0.724015810323134,0.00281314626136,2.1675407886505127,0.7707865168539326,0.5112309545278549,0.73671875,0.736647864812245
AdamW,adamw,900,4.966850828729282,0.001,0.9666338086037326,0.0604110762799329,0.8201144490517114,0.5608885310332888,0.5802492381716629,0.8484230964736655,0.3840828367532532,0.0177028127417226,2.237618010825405,0.0177028127417226,2.2473324840735285,126.39901034210838,0.995677331539962,126.947763435182,3.1709179603835764,5.050503203907283,0.6278419857115267,-0.0734387889409617,2.5353658199310303,0.7733333333333333,0.5087774515151977,0.74375,0.7437193414251217
AdamW,adamw,910,5.0220994475138125,0.001,0.9831147573356808,0.0531359348895136,0.7432393198973268,0.5826384678368204,0.5926454297317406,0.7560046417282602,0.4462040276545048,0.0165349407628341,2.5293394924208115,0.0165349407628341,2.5370478775505827,152.96937126657525,0.9969616713984863,153.435558913712,5.407491557260073,6.436612038633029,0.8401145703366775,0.0399267092576565,1.912642478942871,0.7758241758241758,0.4490310654729978,0.7907949790794979,0.7906540982044252
AdamW,adamw,920,5.077348066298343,0.001,0.9602808616571136,0.0548664808864305,0.9147549976223878,0.4829184057744803,0.5028928775495222,0.9525910951133988,0.4119697908325235,0.0193808915913241,3.355575180881983,0.0193808915913241,3.364955745866859,173.13832880547702,0.9972122768638494,173.62233981914346,3.7043321785749863,11.32292750524357,0.3271532187112861,0.131613285464482,1.353621244430542,0.7782608695652173,0.4516685605049133,0.784375,0.7843728942665456
AdamW,adamw,930,5.132596685082873,0.001,0.9782662341404144,0.0497719961514587,0.9431690987638808,0.5190980114254955,0.5306306129247299,0.9641231250229414,0.3821668820073656,0.0149783149617021,2.5677778766609705,0.0149783149617021,2.5744329311194627,171.43302722812825,0.997414943548132,171.87733985444893,4.077166690687591,6.627704872313188,0.615170223966926,0.0069021413823975,1.5042014122009275,0.7806451612903226,0.4446171820163727,0.79453125,0.7935776300548616
AdamW,adamw,940,5.187845303867404,0.001,0.9805559868439796,0.0688877320161496,0.640296303620476,0.8130732124552399,0.8291961125771102,0.6529931102469075,0.4002816221919799,0.0194341409053705,4.619501229789241,0.0194341409053705,4.631250830701632,237.7003054718337,0.99746297461703,238.30489102926083,3.030769775541557,21.44848428701516,0.1413046131831504,0.0658214807108379,2.334198474884033,0.7829787234042553,0.4280851870775223,0.809375,0.8090836848218106
AdamW,adamw,950,5.2430939226519335,0.001,0.9788964719266856,0.063999721617829,0.7636178390418428,0.6748107226266105,0.6893586216512081,0.7800802852408625,0.313570257678593,0.0144587526229306,2.081603756244773,0.0144587526229306,2.08915919692352,143.9684190283115,0.9963835017025636,144.49097037667366,1.993866724255895,4.364586202762439,0.4568283524779358,0.07555818778971,1.5850467681884766,0.7852631578947369,0.430706125497818,0.79921875,0.7983294251076678
AdamW,adamw,960,5.298342541436464,0.001,0.9726813829533508,0.0372888600555948,0.9692118045382438,0.2673593582292223,0.2748683823036065,0.996432975406014,0.4263846472617527,0.0190531985855954,2.63546156520717,0.0190531985855954,2.644346406156706,138.3212143287915,0.9966400616315434,138.787531882226,3.935755877988413,6.992567844077712,0.5628484364755594,0.0087934188932194,1.417221188545227,0.7864583333333334,0.4319117605686188,0.80703125,0.8067244202985819
AdamW,adamw,970,5.3535911602209945,0.001,0.9695346752803023,0.0520062812191309,0.891276825331461,0.4895521206032011,0.5049351334047609,0.9192830829632614,0.3257941596274044,0.0146150989053733,2.3147114931065027,0.0146150989053733,2.3223845620564862,158.37809296353677,0.9966960385995725,158.90310268120365,2.5561339461346506,5.393470179871656,0.4739312281124871,0.0478112857936139,2.18190860748291,0.788659793814433,0.4214972108602524,0.80625,0.8062381737166575
AdamW,adamw,980,5.4088397790055245,0.001,0.9676319455849544,0.0511043655747288,0.8920080630039157,0.4417286780528965,0.4565048519412636,0.9218464386938752,0.3050399710639689,0.0126540637509887,1.842166399318319,0.0126540637509887,1.8490581604448364,145.57903576030125,0.9962728262020384,146.12366405221886,2.762240575051692,3.4190161623992026,0.8079050942869378,-0.0611789228055386,3.018048048019409,0.7908163265306123,0.4354113161563873,0.7984375,0.7983410030190228
AdamW,adamw,990,5.464088397790055,0.001,0.9648095102288428,0.0503446838979694,0.8740576071088599,0.4476507595831998,0.4639783862381514,0.9059380093605652,0.3606251733956793,0.0153333124428557,1.8716542933990512,0.0153333124428557,1.8789882242761275,122.06457674258812,0.9960968723580472,122.54287723404477,6.211701798005379,3.530596726637896,1.7593914793889918,-0.1880529958289685,3.0675723552703857,0.7929292929292929,0.4471983611583709,0.7953125,0.7951124144672532
AdamW,adamw,1000,5.519337016574585,0.001,0.9575153738747512,0.0504333079579207,0.9054148803159316,0.2971450595515652,0.310329283120663,0.945587825553144,0.3248467539956552,0.0149078354454896,2.263349856970943,0.0149078354454896,2.2704741595889764,151.82283606811083,0.9968621961241244,152.30072587606338,4.077882448865239,5.155052906367928,0.791045702717797,0.0080331586973443,2.8534305095672607,0.795,0.4336922854185104,0.79921875,0.7992039206997099
AdamW,adamw,1010,5.574585635359116,0.001,0.9635299586747796,0.0540718311683751,0.91363657473445,0.3395038674452825,0.3523542411823183,0.9482181290875978,0.2911592740838766,0.0116050145821632,1.7119615364531495,0.0116050145821632,1.7176590850094182,147.51911980226353,0.9966829572841356,148.01007554522536,3.1922641611736253,2.9503525912878104,1.0819941218551854,-0.0600033799860284,2.632317543029785,0.7970297029702971,0.4359098613262177,0.7828125,0.7827361181665429
AdamW,adamw,1020,5.629834254143646,0.001,0.973245083954059,0.0344210515408773,0.9337030132733738,0.2850192781673798,0.2928545778103656,0.959370901191676,0.3702285446258657,0.0161660769228435,2.04745740640028,0.0161660769228435,2.0548983960727174,126.65146999932352,0.9963789014159248,127.11175419244913,6.483941794318525,4.222607557185256,1.5355302870344527,-0.0691860688822885,2.1691131591796875,0.7990196078431373,0.3993612080812454,0.81875,0.8185156122042383
AdamW,adamw,1030,5.685082872928177,0.001,0.9654532299236024,0.0467270910748795,0.917687495484178,0.3304005109625655,0.3422232177820883,0.9505250664051288,0.4532855719912066,0.0224878736234183,2.4596207226249214,0.0224878736234183,2.4713056901569783,109.37542445380544,0.9952717433627912,109.89503638900808,8.795364774163318,6.10735173658577,1.4401274322346864,0.0076539738219594,1.488197922706604,0.8009708737864077,0.3939707458019256,0.83515625,0.8351553444812624
AdamW,adamw,1040,5.740331491712707,0.001,0.968892006239538,0.0501096239625118,0.9155590003199252,0.370363022597533,0.3822541833480342,0.9449546434730032,0.3473191344596443,0.0135021893233265,1.906837520283241,0.0135021893233265,1.9133352320350916,141.2243210802087,0.9966039867749996,141.70555501910962,3.40392256578707,3.660851762499078,0.9298170990303593,-0.0036169175295981,1.5408514738082886,0.8028846153846154,0.4238486528396606,0.81015625,0.8100448322044363
AdamW,adamw,1050,5.795580110497237,0.001,0.9655265977261246,0.0459118482240423,0.8939533232589326,0.3739802032340327,0.3873328856136945,0.9258712555037308,0.3309072353632599,0.0137208585451232,2.225668768768892,0.0137208585451232,2.2326870223864312,162.210605221927,0.9968565886991012,162.72210773428503,2.3367194040529284,4.984891127096489,0.468760368978004,-0.0533050230010019,2.076416492462158,0.8047619047619048,0.4296268612146378,0.79765625,0.7972541985419084
AdamW,adamw,1060,5.850828729281768,0.001,0.9817085921009242,0.0448650679024913,0.8380808914142278,0.4975317099500855,0.5068018289269867,0.8536961967712606,0.342829576015728,0.0152440078159561,2.4227672769897204,0.0152440078159561,2.429793020786517,158.9324347140375,0.9971085011205922,159.39332032113114,4.16028874242329,5.903894351853523,0.7046685618818993,-0.0055851824827186,1.785200595855713,0.8056603773584906,0.4134735345840454,0.8125,0.8124629138086389
AdamW,adamw,1070,5.906077348066298,0.001,0.9631602834010622,0.0491425069202409,0.9436282395723052,0.2687838485773706,0.279064505887073,0.97972087910458,0.4096014034301273,0.018581320364162,2.6043497842021743,0.018581320364162,2.614036690712879,140.15956526023845,0.9962942729361374,140.68089024257867,6.0755348894181225,6.833188011598395,0.8891215753328812,-0.0388832325840553,1.664186954498291,0.8074766355140187,0.4025950938463211,0.81640625,0.8159315862744199
AdamW,adamw,1080,5.961325966850829,0.001,0.9732241761487448,0.0371942268987683,0.9464861028102904,0.2291682133438678,0.2354732023311784,0.9725262955917694,0.3836247792833173,0.0181569346176897,2.5259331622337564,0.0181569346176897,2.53574362303116,139.1167185111089,0.9961311306441636,139.6570333276774,5.592443292436656,6.429995772079565,0.8697429190731752,-0.0418500308333023,3.0764365196228027,0.8092592592592592,0.4595923960208893,0.78203125,0.78165690566896
AdamW,adamw,1090,6.016574585635359,0.001,0.9557909656106738,0.0479543509227672,0.928956329916876,0.3094692234072123,0.3237833737102613,0.971924158462146,0.3730012054967675,0.0142359207287423,1.6499513779486588,0.0142359207287423,1.655091527281803,115.90057358337228,0.9968943413409976,116.26164256029952,4.402394622711654,2.739327919553034,1.6071075650665352,0.0084162610319253,3.2293930053710938,0.8110091743119267,0.4519021833790895,0.7866108786610879,0.7864577530078816
AdamW,adamw,1100,6.071823204419889,0.001,0.971881114388046,0.0400227382568815,0.935843382419548,0.3084006082328852,0.3173233882902154,0.96291960875154,0.3474021087705231,0.014362611364764,2.028705016456489,0.014362611364764,2.036138837957199,141.24903646933828,0.9963490596210188,141.76661793916398,5.176774302672129,4.1458612906280905,1.2486607582300124,-0.1163802432483862,2.1932902336120605,0.8127272727272727,0.3988433986902236,0.82421875,0.8241946068033025
AdamW,adamw,1110,6.12707182320442,0.001,0.9528247282303276,0.0577280034403052,0.9515367614792748,0.295954174799802,0.3106071515896475,0.9986482647722158,0.3131132970852113,0.0136425333477006,1.575551793955872,0.0136425333477006,1.5820808513108815,115.48821276815248,0.9958731202962228,115.96679377569752,3.3185030335989723,2.502979891058203,1.3258208927104025,0.0533317532648425,10.745713233947754,0.8144144144144144,0.3935522139072418,0.81875,0.8184268387828924
AdamW,adamw,1120,6.18232044198895,0.001,0.9613635920616804,0.055384610764062,0.9136332905220051,0.3044974119914641,0.3167349112300559,0.9503514571034296,0.326137389140303,0.0144107913290587,1.921514430811193,0.0144107913290587,1.9286580088107343,133.3385784954463,0.996296088800136,133.83428881672037,3.511173642007634,3.719721809611656,0.9439344719099316,0.0088138951675773,11.77553939819336,0.8160714285714286,0.4112670481204986,0.809375,0.8090351235475248
AdamW,adamw,1130,6.237569060773481,0.001,0.9674033835966546,0.0322874189872527,0.9503842106171884,0.2128497928096283,0.2200217576439376,0.982407366701374,0.4172967846581887,0.0189578121110384,2.5993748769531693,0.0189578121110384,2.609890968367916,137.1136532912277,0.9959706778780408,137.66836347366606,5.680705926155497,6.811530952982139,0.8339837204539813,-0.0092451235541375,1.663353443145752,0.8176991150442477,0.4368922263383865,0.79921875,0.7992039206997099
AdamW,adamw,1140,6.292817679558011,0.001,0.969446248862292,0.0300246668167619,0.9615462986226464,0.1556430445516552,0.1605484004237598,0.9918510693615898,0.3286276901670326,0.0140613254362508,2.0887918378741155,0.0140613254362508,2.0951933303846677,148.54871593321462,0.9969446769337622,149.00397120339338,3.801715224457439,4.389835055568256,0.8660268953921583,-0.0112279048757955,22.61736297607422,0.8192982456140351,0.3792378395795822,0.83828125,0.838281151294648
AdamW,adamw,1150,6.348066298342541,0.001,0.9764811431409706,0.054356119527005,0.8277389309732318,0.5341307812614733,0.5469954898907485,0.8476752846559932,0.3759409477436969,0.0170619065401169,2.2537238307109484,0.0170619065401169,2.2621749080923084,132.09097268302693,0.9962641803906812,132.58629114942983,5.918469891199493,5.117435368592851,1.1565304620206476,0.0803791472926604,3.264047861099243,0.8208695652173913,0.4294462710618972,0.7953125,0.7945883436725174
AdamW,adamw,1160,6.403314917127072,0.001,0.961461167927334,0.0398661056412372,0.9293848165562112,0.2915798258799188,0.3032673971726708,0.966637912750786,0.3098976047337091,0.0129495708258213,1.926779012548701,0.0129495708258213,1.9339935700463176,148.79095519572826,0.9962696062648008,149.3480823464776,3.471873352811599,3.740331044187769,0.928226221635292,0.0354843410232774,3.76281213760376,0.8224137931034483,0.4176588296890259,0.8109375,0.8109148799539008
AdamW,adamw,1170,6.458563535911602,0.001,0.9663764845094552,0.0516738317867007,0.8566703366288283,0.4635566576227584,0.4796853659555526,0.886476803151605,0.3012344405949974,0.0136279322427765,1.9322459605073197,0.0136279322427765,1.9392587478364527,141.78570351576997,0.9963837794533826,142.30029275823193,2.9324064928187,3.760724387248047,0.7797451211160205,-0.0135534269352319,2.98472261428833,0.8239316239316239,0.4070336073637008,0.82109375,0.8209441360609543
AdamW,adamw,1180,6.513812154696133,0.001,0.9714759144352404,0.0398186756856635,0.9326884272243636,0.2951852727014404,0.303852384104699,0.960073650170292,0.3464474980022831,0.0151588656824599,1.9597952237888965,0.0151588656824599,1.966932841290529,129.28376468541012,0.9963711940988542,129.7546190125839,4.837580093380439,3.868824798490096,1.2504004046056632,-0.0473048931745694,1.700556397438049,0.8254237288135593,0.4095446556806564,0.8171875,0.8168369144064811
AdamW,adamw,1190,6.569060773480663,0.001,0.948569057117458,0.0450070812459897,0.9389332512805042,0.2338557615262035,0.2465353047008005,0.9898417455591104,0.3006603564596923,0.0119313901710954,2.024606248845624,0.0119313901710954,2.030323936129338,169.68737253688622,0.9971838546637956,170.16658637548534,2.7336187463188253,4.122215183393564,0.6631431462703038,-0.0677241810994928,2.6121301651000977,0.826890756302521,0.39176324903965,0.81640625,0.8163568196761946
AdamW,adamw,1200,6.624309392265193,0.001,0.9635145763437728,0.0511554735888128,0.9203959014518188,0.3358510311512169,0.3485687081410468,0.955248549476464,0.3362389652642273,0.0175600311848741,2.3855868740628883,0.0175600311848741,2.393722596279246,135.85322536999715,0.9966012259611856,136.31653446840954,2.907125834089129,5.72990795260624,0.5073599537959117,-0.0039161777804004,2.11325740814209,0.8283333333333334,0.420049661397934,0.80234375,0.8023436293601254
AdamW,adamw,1210,6.679558011049724,0.001,0.969365954513963,0.0482565650162118,0.866901097386137,0.4502340727093845,0.4644624361035358,0.8942970333848772,0.3619430183250026,0.0144156354112856,2.2482606299252312,0.0144156354112856,2.2521990590390364,155.9598703616719,0.9982512961729566,156.23307573912768,3.668673046471668,5.072400546713197,0.7232617007836429,0.0860353557398383,1.6660701036453247,0.8297520661157025,0.4227583080530167,0.80390625,0.8039051728189425
AdamW,adamw,1220,6.734806629834254,0.001,0.9552040395311716,0.0528865305228908,0.9135793673991456,0.295796265480774,0.3096681475781396,0.9564232662244012,0.4501960198857712,0.0204774206132481,2.811963468122882,0.0204774206132481,2.818740296930329,137.32019873165268,0.9975957952512235,137.65114025673242,4.9060393102063244,7.945296939404216,0.6174771500200479,-0.0513034103023528,4.375377655029297,0.8311475409836065,0.4343665599822998,0.79453125,0.794452839981072
AdamW,adamw,1230,6.790055248618785,0.001,0.9644427398462356,0.0444820865136026,0.9199089253336756,0.3335628806287916,0.3458607409725253,0.9538243042612772,0.4606745940496679,0.0199044682907299,3.776621342758464,0.0199044682907299,3.78790763554556,189.737363872078,0.9970204413958818,190.30438694560323,7.921427473287622,14.348244550274105,0.5520833887052959,0.0763387555916779,2.261995315551758,0.832520325203252,0.4413278341293335,0.790625,0.790599949701014
AdamW,adamw,1240,6.845303867403315,0.001,0.9737348466366504,0.0543497352293612,0.7796644191403147,0.583228975544764,0.5989607720821316,0.8006947906130003,0.3698460177973376,0.0152374461578598,2.792142153172481,0.0152374461578598,2.8013403291121124,183.24213416381684,0.9967165089353686,183.8457901731204,5.238631360742147,7.847507562073133,0.6675535282132585,-0.0300270932274386,2.137451171875,0.8338709677419355,0.4564737677574157,0.79375,0.7931662602462026
AdamW,adamw,1250,6.900552486187845,0.001,0.969662822761084,0.0432586387021761,0.914877158405853,0.348218672343817,0.3591131516750074,0.9435002940514616,0.4218361332399832,0.016655495395037,3.707898394848752,0.016655495395037,3.717906487245585,222.6231226934039,0.997308137676091,223.22401099840232,6.540311599732377,13.82282903714804,0.4731528967156921,-0.0378698496774632,1.2262235879898071,0.8336,0.4326804012060165,0.803125,0.8030167938931297
AdamW,adamw,1260,6.955801104972376,0.001,0.971865565240855,0.0443186356825837,0.8678574626522758,0.4269133152605407,0.4392719842427383,0.892980977710839,0.3635048862784902,0.0136711107845043,2.7116978468224144,0.0136711107845043,2.7196117718469965,198.35241551081688,0.9970900534015532,198.93129495589844,4.609870126149872,7.396288464984536,0.6232680280080869,-0.0125337086718388,1.8446894884109497,0.834920634920635,0.4231196790933609,0.79453125,0.7944648876498821
AdamW,adamw,1270,7.011049723756906,0.001,0.967205564320591,0.0349080087427667,0.952890951971131,0.1983271540059784,0.2050517090907064,0.9852000310197604,0.4663511028719814,0.0186295630406323,4.567149030522343,0.0186295630406323,4.578511601772154,245.15599322222792,0.997518282743804,245.7659147338076,8.24199841702648,20.962768145051086,0.3931731897236224,-0.0519500349560075,1.1433504819869995,0.8362204724409449,0.4041955469043684,0.8158995815899581,0.8158963585434174
AdamW,adamw,1280,7.066298342541437,0.001,0.9807260082941708,0.0606935952641408,0.6391160941582468,0.7080911050301464,0.7220070631773772,0.6516765016458527,0.4064752490722229,0.0172784511433876,4.311116340171403,0.0172784511433876,4.321755111926484,249.50826346615256,0.9975383214736714,250.1239883171125,5.632192848301202,18.67756684869528,0.3015485311297193,0.0174374519237971,2.734711170196533,0.8375,0.4313127487897873,0.79453125,0.7942538493366605
AdamW,adamw,1290,7.121546961325967,0.001,0.9759466736087148,0.0589691458880239,0.7011308727596168,0.6577000957688864,0.6739098698261227,0.7184110481847089,0.4245905958087468,0.0179641858728194,3.977518058259992,0.0179641858728194,3.98814895355688,221.41376661427944,0.997334378574951,222.00554936314165,6.674741852330044,15.905331985617522,0.4196543560590696,-0.1350379198593145,2.0332720279693604,0.8387596899224806,0.421921756863594,0.80703125,0.8069576101723375
AdamW,adamw,1300,7.176795580110497,0.001,0.9725339002479668,0.0535446976620466,0.8056407071393901,0.5457702049722362,0.5611837333722569,0.8283934441092243,0.3837372412067031,0.0160160468070992,3.349025556118503,0.0160160468070992,3.359114133323908,209.10438115315813,0.9969966554261072,209.73428548141803,5.328233820448077,11.283647742297036,0.472208450860714,0.0995670252577838,1.900567412376404,0.84,0.4317621678113937,0.8,0.7998044965786901
AdamW,adamw,1310,7.232044198895028,0.001,0.9660023684155632,0.0493107243285758,0.8893829136657323,0.4215534750372808,0.436389690978411,0.920683988719922,0.3803459555997323,0.0148256557146962,2.8455827408658894,0.0148256557146962,2.854133940872765,191.9363834980432,0.9970039247687652,192.5131674306688,5.57774186343886,8.14608053167467,0.684714795262672,-0.1071066235024318,1.8542832136154173,0.8412213740458016,0.3991897583007812,0.80234375,0.8021600863594682
AdamW,adamw,1320,7.287292817679558,0.001,0.9662018664561446,0.0384587112956122,0.9431135794025468,0.2262237782803374,0.2341371778861137,0.9761040752919664,0.3823791592220987,0.0159467768942065,3.1413744054812387,0.0159467768942065,3.150452402256525,196.9911804950695,0.9971185101007132,197.560448933169,4.97241529913299,9.925350003817584,0.50098135554116,0.0309426778389934,1.403215765953064,0.8424242424242424,0.3819320261478424,0.825,0.8249790624366684
AdamW,adamw,1330,7.342541436464089,0.001,0.9642490971659232,0.0527336473424457,0.8158322617952889,0.4952708993563724,0.5136337703732884,0.8460803999642269,0.3678793095928289,0.0162962733126252,3.1558378882881417,0.0162962733126252,3.1650306220686417,193.6539617216171,0.9970955308563518,194.2180620900969,5.594555460178526,10.017418732342776,0.5584827398814471,-0.0386912129756638,2.484374523162842,0.843609022556391,0.3882439374923706,0.828125,0.828104436321728
AdamW,adamw,1340,7.397790055248619,0.001,0.9646868639563784,0.0387678330303647,0.9272011842944704,0.2725451342036768,0.2825218673403651,0.961142126981836,0.3322664311811716,0.0127291612642619,2.6300287122297594,0.0127291612642619,2.636526350324688,206.61445460776383,0.9975355307584436,207.12490757163437,3.6735169506573584,6.951271219390037,0.5284669285252984,-0.0383414871764671,3.164606094360352,0.844776119402985,0.3906348615884781,0.82421875,0.8240872234183884
AdamW,adamw,1350,7.45303867403315,0.001,0.967177586823552,0.0400684561199503,0.9273565931973596,0.2765293630773169,0.2859137420517643,0.958827629828588,0.3669517742090283,0.0141473058420488,3.31658336787284,0.0141473058420488,3.323874569757872,234.4321530121476,0.9978064148535056,234.9475304250936,5.281270999221306,11.048142135137825,0.4780234481618952,0.0426018398433143,1.7141435146331787,0.845925925925926,0.4230806112289428,0.81171875,0.8117094412016219
AdamW,adamw,1360,7.50828729281768,0.001,0.955452943367904,0.0382651369306737,0.92617235953243,0.2348796657227651,0.2458306998299999,0.969354237653754,0.3099297339665064,0.0123326985996164,2.9441843032194552,0.0123326985996164,2.950547588587549,238.7299324181187,0.9978433544360692,239.2459010292621,3.266639579884213,8.705730995963677,0.3752286374801561,0.0213212863019407,6.368796825408936,0.8470588235294118,0.4207755327224731,0.81328125,0.8132483085700541
AdamW,adamw,1370,7.56353591160221,0.001,0.9643013227978317,0.0573973787880016,0.7479607139254822,0.6009805144628549,0.6232289640743883,0.7756504074425025,0.3315293834317067,0.015791442743878,4.860525627245184,0.015791442743878,4.869324618612141,307.7949055116886,0.9981929749901404,308.35210547813045,4.558148951984549,23.710321474354718,0.1922432370609011,-0.3570413049710623,2.8864448070526123,0.8481751824817518,0.4291724026203155,0.8171875,0.8171834830355159
AdamW,adamw,1380,7.61878453038674,0.001,0.9580845641915864,0.0515642438869755,0.951835423036028,0.2726264448401344,0.2845536344384917,0.993477463901288,0.3601459435995711,0.0175489877599773,3.786318269674029,0.0175489877599773,3.79696269546884,215.75707507809588,0.9971965945813706,216.3636300509751,4.635493356385268,14.41692591048195,0.3215313295752594,-0.1683618478696189,1.8527276515960691,0.8492753623188406,0.4119580060243606,0.8078125,0.8072024765860731
AdamW,adamw,1390,7.6740331491712706,0.001,0.9695537456827362,0.0454387643317142,0.9119761538469516,0.3600047889314655,0.3713097809528432,0.940614337170922,0.3554212530840239,0.0159254521800537,3.2658898262059246,0.0159254521800537,3.275410258561142,205.07360100558836,0.9970933618680794,205.6714133783599,3.987003164846101,10.72831228270661,0.3716337723756334,0.022688017586006,2.264065980911255,0.8503597122302158,0.4176347255706787,0.80390625,0.8038630337861309
AdamW,adamw,1400,7.7292817679558015,0.001,0.96174844177965,0.0396091187841399,0.9370926795321124,0.243496778624633,0.253181360163224,0.9743636057242644,0.3287681051454298,0.0141713946329625,2.7021100527480093,0.0141713946329625,2.7099573502760665,190.67354503436923,0.9971042726826466,191.2272871134872,5.894242715308792,7.343868807583931,0.802607300013567,-0.0313334218876661,2.319180488586426,0.8514285714285714,0.4129978954792023,0.80625,0.8061572432120838
AdamW,adamw,1410,7.7845303867403315,0.001,0.970004528050582,0.0567864490146253,0.8123449866870571,0.5298983906713388,0.5462844505852726,0.8374651490747439,0.3457904082188119,0.0144213758262188,2.8385505798006223,0.0144213758262188,2.8468231868945018,196.82938812536707,0.997094091711785,197.4030232066219,5.953051661635982,8.104402196608135,0.7345454380493927,0.0724753097965731,3.2510616779327397,0.8524822695035461,0.4211624592542648,0.81640625,0.8164007590559044
AdamW,adamw,1420,7.839779005524861,0.001,0.9691973690956236,0.040010033037522,0.9567129765346528,0.2164271270511796,0.2233055247076577,0.9871188336255804,0.3248311912906371,0.0136203283804094,2.2607956182184785,0.0136203283804094,2.268224635745669,165.9868657403478,0.9967247434799384,166.532301747447,5.370905202114045,5.144842803833399,1.043939612326388,-0.0391458954545953,2.757129192352295,0.8535211267605634,0.4002126574516296,0.8203125,0.8200154551946083
AdamW,adamw,1430,7.895027624309392,0.001,0.9719941417786272,0.0325390902825709,0.9540603935003092,0.181973266108794,0.1872164226996324,0.9815495304884228,0.3686928501514057,0.01742746355613,2.869075812581502,0.01742746355613,2.879338505374894,164.62956891809503,0.9964357463444348,165.21844938026547,7.06661620644627,8.290590132586658,0.852365886316164,-0.0753593995505355,3.549297571182251,0.8545454545454545,0.421913081407547,0.81484375,0.8147613287406323
AdamW,adamw,1440,7.950276243093922,0.001,0.9760659569346668,0.0504172160299423,0.8241589292569939,0.5230795556539776,0.5359059517829182,0.8443680710320676,0.3514588595105739,0.0165792899340968,3.622470603931727,0.0165792899340968,3.631183539023089,218.49371223563605,0.9976005247331268,219.01924349336764,8.214805801675539,13.185494161909446,0.6230184247024018,0.0293002468788472,3.1107945442199707,0.8555555555555555,0.4290538251399994,0.79609375,0.7956885938974443
AdamW,adamw,1450,8.005524861878452,0.001,0.9597042313179752,0.0526126581757121,0.8248754580494839,0.4868300775371683,0.5072709504141686,0.8595100773044119,0.261587127350091,0.0101113419383631,1.991418945230953,0.0101113419383631,1.996618011520522,196.94902589292968,0.9973960636137856,197.46320752393984,3.5494483689271874,3.986483465356287,0.890370774085215,-0.0341272766663678,6.67809534072876,0.856551724137931,0.415579540111031,0.8192468619246862,0.8191089158869074
AdamW,adamw,1460,8.060773480662984,0.001,0.9759578534013592,0.0656215290369585,0.6520452626081649,0.711002032911377,0.7285171490074376,0.668108013410302,0.3614684618386738,0.0199212213501412,5.354841898422218,0.0199212213501412,5.365872843833817,268.80088345508227,0.997944240250815,269.35461182432806,11.37219212797936,28.792590646073226,0.3949693956952191,-0.1361959229616332,2.6783220767974854,0.8575342465753425,0.496072182059288,0.78359375,0.7826799819308604
AdamW,adamw,1470,8.116022099447514,0.001,0.9649399473263496,0.0525335503471388,0.8881983149992732,0.3782743323792186,0.3920185224244669,0.9204700431983236,0.2632586611482768,0.0117084858017236,1.9817226434039692,0.0117084858017236,1.9875773786931132,169.25524589287502,0.9970543359207512,169.7552879468426,4.922660815878771,3.950463977496838,1.2460968746759598,-0.0015957678533595,6.161044120788574,0.8585034013605443,0.4042695492506027,0.8171875,0.8165407344250728
AdamW,adamw,1480,8.171270718232044,0.001,0.9634841894174851,0.0371091589071632,0.9213696488462164,0.3064501877073479,0.3180645734234884,0.9562893288402264,0.3037260883959493,0.0152814623622113,2.99909222609822,0.0152814623622113,3.007281030885323,196.25688661279557,0.9972770071360132,196.7927518718268,5.357432688506378,9.043738894630224,0.5923913495210911,0.0757341295729929,3.050886392593384,0.8594594594594595,0.3900582283735275,0.81953125,0.8192663931946169
AdamW,adamw,1490,8.226519337016574,0.001,0.9496799919593586,0.0476506219232049,0.92222734176466,0.3191022579431861,0.3360102988848079,0.9710927360509526,0.2858792498079674,0.0137242549732564,1.9993606076411687,0.0137242549732564,2.007283807362129,145.68081193020632,0.9960527755507718,146.2581255793916,6.063509921538753,4.02918827987412,1.5048961478981044,0.0661388248845593,6.334465503692627,0.8604026845637583,0.4238755315542221,0.81796875,0.8178752643416207
AdamW,adamw,1500,8.281767955801104,0.001,0.9613809069515022,0.0384090012448562,0.9403039655323656,0.1980799238902393,0.2060368813838235,0.9780763885919364,0.3040768513051693,0.0122559181415317,2.2799108203809166,0.0122559181415317,2.286526304554017,186.02529766048028,0.9971067535239264,186.56507641036296,6.309179613745073,5.228202683036216,1.206758803406048,0.0099155663683632,1.464617371559143,0.8613333333333333,0.3898925393819809,0.83203125,0.831919531475694
AdamW,adamw,1510,8.337016574585636,0.001,0.9454870265706952,0.0548548169560696,0.8824035327017109,0.3766336648804565,0.3983488448768209,0.9332793659815836,0.2697414541680429,0.0126266840229965,2.448342182984023,0.0126266840229965,2.4551913686488365,193.9022294788506,0.9972103251289194,194.44466687986105,4.159054841918987,6.027964524851996,0.6899600727197551,-0.0666070183733609,3.2349135875701904,0.8622516556291391,0.3901575654745102,0.828125,0.8280742113759192
AdamW,adamw,1520,8.392265193370166,0.001,0.9620239860695668,0.0473199016858989,0.8914655738162084,0.3713816365645631,0.3860419718658734,0.9266562858358336,0.3155911620183148,0.0151747325877645,3.130316776929069,0.0151747325877645,3.1386671695121318,206.28480659046664,0.9973395100110726,206.83508927484124,5.307456281268969,9.851231770822778,0.5387606752881917,-0.0125397075617001,1.730549693107605,0.8631578947368421,0.4136304676532745,0.809375,0.8093186707987468
AdamW,adamw,1530,8.447513812154696,0.001,0.9590332632377352,0.046665809090418,0.8669120613764959,0.4007513281917899,0.4178701026894909,0.9039436843407972,0.2566129224441704,0.0102493661107463,1.828425548159967,0.0102493661107463,1.8338207299456528,178.39401270317336,0.997057955721852,178.92040445534514,3.006595110346097,3.3628985732866568,0.8940487037667825,0.0183643905475037,1.542495608329773,0.8640522875816994,0.4189958959817886,0.81328125,0.8132756655930262
AdamW,adamw,1540,8.502762430939226,0.001,0.9633438903902584,0.0537364094721822,0.7963272392066582,0.4898335810242812,0.5084721934820656,0.8266282136112989,0.3401471953015936,0.0174000515604667,3.1416284687270597,0.0174000515604667,3.150882313112625,180.55282524937445,0.9970630942491712,181.08465381053747,5.695556873564783,9.92805964872241,0.5736827814383362,-0.0828168117427594,1.6606682538986206,0.8649350649350649,0.4014092117547989,0.82421875,0.8241800103660535
AdamW,adamw,1550,8.558011049723756,0.001,0.9573944346998028,0.0407529597384506,0.93247192813451,0.2723889154537561,0.2845106526435632,0.9739684025078884,0.2896740086491394,0.0122202748100365,2.181952386910736,0.0122202748100365,2.187691532744922,178.5518264383617,0.9973766201732356,179.02146774540276,5.395807647995753,4.785994456204833,1.1274161926786863,-0.0359193697476456,2.396893262863159,0.8658064516129033,0.4194078743457794,0.81484375,0.8146535843965885
AdamW,adamw,1560,8.613259668508288,0.001,0.9599848896806584,0.056403617437462,0.7998106253107695,0.5205843902727715,0.5422839420378223,0.8331491817301714,0.3070491922202861,0.0144849014385253,3.146372166992573,0.0144849014385253,3.154099362826386,217.2173680536204,0.9975501102074068,217.75083359818123,6.026934744491882,9.948343372903764,0.6058229514782736,0.1545743735041469,3.012888669967652,0.8666666666666667,0.4115359872579575,0.81484375,0.8148110842305558
AdamW,adamw,1570,8.668508287292818,0.001,0.9624796242946668,0.0279698487282861,0.95555670825075,0.1446257771216788,0.1502637286765055,0.9928072076860948,0.2567689031423502,0.0096994194620989,1.6426972366786412,0.0096994194620989,1.6472706498337464,169.3603666794266,0.9972236419342706,169.83188079148,4.319604356263881,2.713500684931205,1.5918935934867453,0.0068219387933368,5.214553356170654,0.867515923566879,0.3865240901708603,0.82578125,0.8256023178077605
AdamW,adamw,1580,8.723756906077348,0.001,0.961974144052696,0.0443044407112362,0.9465058054072838,0.2233197597590419,0.2321473619012453,0.9839202137177558,0.3636407277929844,0.0155301805136091,2.321067957226481,0.0155301805136091,2.328558481642577,149.45531091493206,0.9967831924879066,149.93763141401013,7.257063662531436,5.422184528579237,1.3384021927473924,-0.0078509251761715,2.7323989868164062,0.8683544303797468,0.3911180973052978,0.83359375,0.8332859435909195
AdamW,adamw,1590,8.779005524861878,0.001,0.964527687707897,0.0433314626470623,0.8985409085426568,0.35157006975687,0.3644997175688558,0.9315864334366064,0.292363644768834,0.0120364039341947,2.0823985795009494,0.0120364039341947,2.0883585842678243,173.0083661935743,0.997146081706574,173.50353109494012,4.08176960561832,4.361241703016276,0.9359191449525324,0.030844734648781,1.5485745668411257,0.869182389937107,0.3606965869665146,0.84609375,0.845829428017151
AdamW,adamw,1600,8.834254143646408,0.001,0.965164221133006,0.0484152862130862,0.8278971874630784,0.4531848186579851,0.4695416683867452,0.8577785721182352,0.3498389859744382,0.0174514008494277,4.153791243559279,0.0174514008494277,4.163141996521103,238.0205050241269,0.9977539192826868,238.5563217784667,8.527072722194134,17.33175184065476,0.4919913924795728,0.1159268211304151,1.7393062114715576,0.87,0.3766255438327789,0.8234375,0.8229949874686717
AdamW,adamw,1610,8.88950276243094,0.001,0.9637512257784352,0.0376189529896445,0.9135428767203632,0.2904110644509876,0.3013340545600018,0.9479032060192526,0.2334040989700953,0.0104895052682734,1.8210150170003576,0.0104895052682734,1.8257270690548857,173.60351803322945,0.997419081891048,174.0527338860285,2.288885472550419,3.3332792063897614,0.6866767920799188,-0.0003039200018957,6.9223480224609375,0.8708074534161491,0.383050748705864,0.83125,0.8312298102067874
AdamW,adamw,1620,8.94475138121547,0.001,0.9639424039395692,0.0440977119729568,0.9401221658738658,0.2704819151706803,0.2805996645289578,0.9752887330525644,0.2783059488306267,0.0120423076185476,2.566611888747703,0.0120423076185476,2.57261870178625,213.13289529280797,0.9976650978108896,213.63170442713823,4.170697087258304,6.618367046234198,0.6301701096543747,-0.0155641602095784,2.1853222846984863,0.8716049382716049,0.3890488088130951,0.8375,0.837092731829574
AdamW,adamw,1630,9.0,0.001,0.9753477203478998,0.070183710543585,0.5602358315251533,0.7764848067382388,0.7961107516212496,0.5743960024075527,0.2934387739478204,0.0136971562847673,3.2592457764999865,0.0136971562847673,3.2664128423860803,237.9505430718196,0.9978058297490472,238.47379517883283,4.529495343143935,10.66945276153274,0.4245293028968097,-0.0929227552769589,1.7416292428970337,0.8723926380368098,0.3673725845175308,0.8326359832635983,0.8325739616783514
AdamW,adamw,1640,9.05524861878453,0.001,0.9615098712523672,0.0437585357727491,0.9446183660539283,0.2446911108701016,0.2544863221751341,0.9824323122377956,0.3184178887120029,0.0142102769589068,2.3919646906555063,0.0142102769589068,2.39892189265124,168.32639487411632,0.99709986306055,168.81598434628862,6.968373245512339,5.754826060568121,1.2108746940692794,-0.0177744619940227,1.7233099937438965,0.8731707317073171,0.3887411534786224,0.825,0.8248456281048482
AdamW,adamw,1650,9.11049723756906,0.001,0.9673437489684256,0.0529662717024699,0.8162002309449783,0.5124718252157504,0.5297721991404295,0.8437540758550137,0.267388605982696,0.0133655094859646,2.6396969694166104,0.0133655094859646,2.6456284790389284,197.5006618482148,0.9977579960038558,197.9444541053335,3.6322380117526336,6.999349845384131,0.5189393432231408,0.0750242700304966,4.226729869842529,0.8739393939393939,0.3809812903404236,0.8453125,0.8452667902383273
AdamW,adamw,1660,9.165745856353592,0.001,0.9383976458784592,0.0487373483571219,0.9113747443502094,0.2780172290365931,0.2962680376039666,0.9712031443738832,0.2452947906892178,0.0115477369873199,2.2734981167886645,0.0115477369873199,2.2785315021148325,196.87823850552692,0.9977909520577196,197.314114844908,3.237645270062785,5.1917059239858645,0.6236187714532808,0.0295954309408443,2.5968363285064697,0.8746987951807229,0.3653766959905624,0.8359375,0.8358473282442748
AdamW,adamw,1670,9.220994475138122,0.001,0.9670470355766656,0.0289756158131754,0.9612220754606238,0.1553272895928704,0.1606202013744308,0.9939765493282668,0.2904872827901127,0.0142414377807757,2.9311864444852413,0.0142414377807757,2.938134918557478,205.82096341719085,0.9976350731791284,206.3088687943864,5.472963395006445,8.632636884227395,0.6339851274187198,0.1183573869111569,2.183610200881958,0.8754491017964072,0.3628773316740989,0.84453125,0.8438096896612831
AdamW,adamw,1680,9.276243093922652,0.001,0.9628938025466162,0.0545572938230765,0.7760829850440674,0.5354520692387676,0.5560863179538899,0.8059902171885619,0.2871425925386726,0.0140988275906911,2.972225196482668,0.0140988275906911,2.978939687584913,210.81364229498843,0.9977460130763208,211.28988693725063,4.592323111806763,8.874081196714542,0.5174984327962857,-0.0492894669301904,2.3193907737731934,0.8761904761904762,0.3668400198221206,0.83671875,0.8366101492019538
AdamW,adamw,1690,9.331491712707182,0.001,0.956683786393012,0.0445252219540521,0.9326211758309396,0.2706583021823305,0.2829130231241761,0.9748478955070456,0.3237969355746423,0.0162774967314223,4.142231221867654,0.0162774967314223,4.149680193186779,254.47593633187012,0.9982049288204534,254.9335602185176,6.912993716003257,17.219845734303817,0.4014550317504771,-0.097986864008817,2.6331231594085693,0.8769230769230769,0.3708564430475235,0.83515625,0.8349522572759911
AdamW,adamw,1700,9.386740331491712,0.001,0.95808778458108,0.0546356439651802,0.8301147832643825,0.4753856623598598,0.4961817382607798,0.8664287308780864,0.2604621529041611,0.0119187991582,2.369011984805365,0.0119187991582,2.37332786052032,198.7626398734565,0.9981815088480828,199.1247464630273,4.074412798912817,5.632685226868489,0.7233517647102751,-0.0260534935282521,3.274912118911743,0.8776470588235294,0.3755769371986389,0.83359375,0.8331896543812496
AdamW,adamw,1710,9.441988950276244,0.001,0.954717722851291,0.0370837327570303,0.9389886717259872,0.2010425402165397,0.2105779911743134,0.983524919723572,0.2629880311756035,0.0136044688939806,2.556671273147279,0.0136044688939806,2.5620218931366296,187.9287823046509,0.997911563517984,188.32208100899928,7.2492811276897555,6.563956267662434,1.104407286106338,0.0791083341749754,1.7656806707382202,0.8783625730994152,0.4089594811201095,0.815625,0.8156231994453071
AdamW,adamw,1720,9.497237569060774,0.001,0.9590086419511876,0.0362172971679089,0.9788369666478364,0.3052199874551403,0.3182661491288996,1.0206758561177365,0.2957870555579199,0.0128971828256637,3.402072779865952,0.0128971828256637,3.4064644336168386,263.7841787507467,0.9987107883154313,264.1246913890687,5.148317401122768,11.60400040721288,0.4436674612595366,0.0475107974168622,2.3228635787963867,0.8790697674418605,0.4001642614603042,0.8203125,0.8203054806828391
AdamW,adamw,1730,9.552486187845304,0.001,0.9659477662338424,0.0390231210920336,0.9122345970893913,0.3315636298656803,0.3432521316948865,0.9443932984555936,0.2486703736170743,0.0117209932069785,3.3534905117128204,0.0117209932069785,3.358227388162777,286.10975644249845,0.9985894711994032,286.5138925396968,2.603350715507986,11.277691875759048,0.230840737997443,0.1120224951765749,2.7888143062591557,0.8797687861271676,0.3965971142053604,0.81484375,0.8148436369895246
AdamW,adamw,1740,9.607734806629834,0.001,0.9432834690358166,0.040795420516878,0.9212029837957424,0.2717971291632617,0.2881393961468241,0.9765918878418978,0.2948858905145585,0.0151776242958377,3.348894240897037,0.0151776242958377,3.355129523215908,220.64680055464476,0.9981415673297483,221.05762126000243,4.348304022481898,11.256894388854562,0.3862791878714922,0.0023540437244946,9.486842155456545,0.8804597701149425,0.3914226561784744,0.82109375,0.8210254766375112
AdamW,adamw,1750,9.662983425414364,0.001,0.9690684232465896,0.0403419409811388,0.9514087903646836,0.2272203821380143,0.2344730017894677,0.98177669145101,0.300779613594492,0.0153378630369512,2.826699828782707,0.0153378630369512,2.8338065601430533,184.2955450816554,0.99749216073521,184.75889068222733,6.0249628404853866,8.030459550822684,0.7502637678896168,0.0126168896678393,6.325087070465088,0.8811428571428571,0.4030677050352096,0.82421875,0.8238694774977968
AdamW,adamw,1760,9.718232044198896,0.001,0.9701996170798864,0.0605840228685837,0.7205777161660648,0.629294984212534,0.6486242347802512,0.7427107818645245,0.2373396606041534,0.0098529604709493,2.101577175229396,0.0098529604709493,2.1054204219680184,213.2939821920249,0.9981745941577644,213.68404229121583,4.138947162002296,4.432795206805167,0.9337104397803536,0.0169706007693548,2.8871028423309326,0.8818181818181818,0.3926619380712509,0.8203125,0.8203107452221213
AdamW,adamw,1770,9.773480662983426,0.001,0.9486246509227864,0.0510508640606811,0.9131379333377668,0.2503767490429695,0.2639365831358192,0.9625914026685902,0.2160813706373522,0.0092933517664981,1.7865010143722757,0.0092933517664981,1.789966763885964,192.2343046146698,0.9980637911364544,192.60723244531343,3.077646296023886,3.203980934271385,0.960569478770563,-0.0292695589307641,28.2880916595459,0.8824858757062147,0.3781920135021209,0.83046875,0.8304686465262736
AdamW,adamw,1780,9.828729281767956,0.001,0.945026415439802,0.0551924037659426,0.8396240666051067,0.4241965950269024,0.448872738472064,0.8884662406122875,0.2511938779481098,0.012020068103748,2.546160687220047,0.012020068103748,2.5512150734657366,211.8258120705757,0.9980188317722568,212.24630771187023,5.03557596700557,6.508698380843271,0.7736686618981349,-0.0636009635090886,3.282223463058472,0.8831460674157303,0.3906315624713897,0.82421875,0.8241714230942289
AdamW,adamw,1790,9.883977900552486,0.001,0.9513044168301588,0.0342272840874179,0.923269106695373,0.1827069261436108,0.1920593691264554,0.9705296121422392,0.2193683474089613,0.0093923846540122,1.391974143133636,0.0093923846540122,1.3954274147393462,148.2024208345225,0.9975252947095388,148.57008801734335,2.6996945830817367,1.947217660912429,1.386436985075778,-0.0114256407396666,14.752948760986328,0.8837988826815643,0.4065805912017822,0.8171875,0.8170999794823695
AdamW,adamw,1800,9.939226519337016,0.001,0.9396222786341066,0.048540475317126,0.8922051488413718,0.2474510074566215,0.2633515755036499,0.9495359668763248,0.2469701685843663,0.0103129622276334,1.5365096642712264,0.0103129622276334,1.5409595724294316,148.98819857539723,0.9971122486028692,149.41968548090355,5.497363803824555,2.3745563842894626,2.315111925830108,-0.0661960951255764,7.011632919311523,0.8844444444444445,0.3785897850990295,0.8359375,0.8359230791768808
AdamW,adamw,1810,9.994475138121548,0.001,0.9465674308064655,0.0455993549383463,0.926640693088026,0.2446781590411577,0.2584899406825084,0.9789484224050872,0.268161950776711,0.0121714101858951,1.79420141999025,0.0121714101858951,1.7994847906871434,147.41113745960686,0.9970639536803888,147.84521786739856,5.362276237385231,3.2381454251153627,1.6559714075207703,-0.040028676610111,6.168858528137207,0.8850828729281768,0.4319121863053932,0.7958158995815899,0.7958157565979284
AdamW,adamw,1820,10.049723756906078,0.001,0.9513809943136426,0.0372734034100176,0.924425158075248,0.2585013446968685,0.2717116972505424,0.9716666231514942,0.252023401628216,0.0099725393404013,1.5513991017212372,0.0099725393404013,1.5556010977196095,155.5671077110832,0.9972987959416252,155.9884643841373,3.8980865808480303,2.4198946466967755,1.6108497062750349,0.0105635403707253,4.400876522064209,0.8857142857142857,0.3909043282270431,0.8359375,0.8359178710343766
AdamW,adamw,1830,10.104972375690608,0.001,0.956042254225387,0.0548001923725323,0.8632760806185693,0.3947843017587767,0.412936039190697,0.9029685422408662,0.2187594760949878,0.0101480433246845,1.6869015610651854,0.0101480433246845,1.6911449747928091,166.22924312531117,0.9974908042829718,166.64739405272218,3.388773348633549,2.8599714624870103,1.1848976093232402,0.0803046461819576,4.688632488250732,0.8863387978142077,0.3974076062440872,0.8203125,0.8196767902468665
AdamW,adamw,1840,10.160220994475138,0.001,0.9487819635755536,0.0425485412910976,0.9080458763364908,0.2783728347683183,0.2934002178111082,0.9570648591531546,0.2639684098872933,0.0122355841028803,2.705747328966519,0.0122355841028803,2.7109690432727267,221.13756942176332,0.998073856903986,221.56433403408604,4.561475940314267,7.349352833320154,0.6206636208338862,0.0463742449924211,4.090080261230469,0.8869565217391304,0.3864738404750824,0.82890625,0.8277911599216361
AdamW,adamw,1850,10.215469613259668,0.001,0.9617238219755606,0.0373889917614965,0.951903780420778,0.1910781139326187,0.198682937415555,0.9897891251829342,0.219897427744354,0.0103281660158735,1.91245507836484,0.0103281660158735,1.9167992420095847,185.16889401521587,0.9977336366013008,185.58950728170177,2.9847694517266063,3.674119348041131,0.812376836184689,-0.0544532648057725,6.304904937744141,0.8875675675675676,0.3827367931604385,0.8265625,0.8263573167512392
AdamW,adamw,1860,10.2707182320442,0.001,0.9596289724430828,0.0401925044260055,0.937479059662371,0.235336604094631,0.2452370768834715,0.9769182533908692,0.3005323140421421,0.0133159985859933,2.336511778657132,0.0133159985859933,2.342271143338416,175.4665084686047,0.9975411195677903,175.89902313463526,6.788237900389504,5.486234230758782,1.2373219251797505,0.0169833270776678,4.235942363739014,0.8881720430107527,0.4164794027805328,0.81796875,0.8176320415806773
AdamW,adamw,1870,10.32596685082873,0.001,0.9471981429675668,0.0432833068976466,0.9222261884791124,0.2205831640372372,0.2328796415775809,0.973635976090264,0.253606541168009,0.0111885965932444,2.4465198079035293,0.0111885965932444,2.451682286927002,218.66190165267997,0.997894311570875,219.12330706491807,4.091934404408676,6.010746275307611,0.6807697774931056,0.0211956232997181,5.272713661193848,0.8887700534759359,0.3665760457515716,0.84453125,0.8436332674643383
AdamW,adamw,1880,10.38121546961326,0.001,0.943511860022576,0.0536108322884517,0.8892277114644271,0.3564905934785854,0.3778337173949838,0.9424658545819976,0.3356297694971811,0.0144260660119816,2.832467409327574,0.0144260660119816,2.839149712515789,196.343716088298,0.997646371672914,196.8069264453465,10.05103946874442,8.060770916868933,1.2469079660495517,0.1743438492566156,2.7167227268218994,0.8893617021276595,0.3909470498561859,0.8265625,0.8264400419241115
AdamW,adamw,1890,10.43646408839779,0.001,0.9611226485116836,0.0612920999328744,0.7477763669240012,0.6086114465064244,0.6332297417492665,0.7780238745616357,0.2833965314328582,0.0130954913579258,3.120154316641766,0.0130954913579258,3.126091617373236,238.26172163852,0.9981007272152636,238.71510674406443,5.105043077562186,9.77244920784142,0.5223913646402886,-0.0694814287998042,2.1774487495422363,0.8899470899470899,0.4078063428401947,0.8140625,0.8137783483097989
AdamW,adamw,1900,10.49171270718232,0.001,0.947167718556542,0.025546970207466,0.9338824654882242,0.1270994061045998,0.13418891249619,0.9859737058093954,0.2456051035992847,0.0120081266588948,2.716761146926137,0.0120081266588948,2.722026540952894,226.2435452339051,0.998065634574998,226.68203111736776,4.626090172205295,7.40942838054616,0.6243518304801131,0.0502660124375324,7.864070892333984,0.8905263157894737,0.364807265996933,0.834375,0.8343604418357082
AdamW,adamw,1910,10.546961325966851,0.001,0.9597446019136788,0.0544655582779626,0.7979333118954653,0.5154897866214362,0.5371114206775193,0.8314017190661239,0.2567158575861924,0.0108311430596334,2.7705278068103425,0.0108311430596334,2.775248247610832,255.79274427052863,0.9982990924128848,256.2285653814216,3.197233827085256,7.702003290731227,0.4151171722989112,0.0520236428959606,3.533395767211914,0.8910994764397906,0.3596474021673203,0.840625,0.8404532223414369
AdamW,adamw,1920,10.60220994475138,0.001,0.9557169091732358,0.0387793274622716,0.9395653265774248,0.2005210253041017,0.2098121560678118,0.9831000347061106,0.2901744478043023,0.0130448093234202,3.232858946242833,0.0130448093234202,3.238560591464937,247.8272289069536,0.9982394508112244,248.26431043729585,4.258755825803746,10.488274777657352,0.4060492231645152,0.0652285996529826,3.628701686859131,0.8916666666666667,0.3780150592327118,0.83203125,0.8317205533898953
AdamW,adamw,1930,10.657458563535911,0.001,0.9559136387532866,0.0406137523734288,0.9076253048636012,0.3150901289909448,0.3296219618771095,0.9494846271336148,0.2832685152763862,0.0128426414157371,2.2830289662397547,0.0128426414157371,2.289319987929984,177.76942393191533,0.997252012945592,178.25927812051864,3.064045799930227,5.240986079588765,0.584631547079142,0.0417169796414782,1.9476583003997805,0.8922279792746114,0.3586397558450699,0.8390625,0.8390432449194362
AdamW,adamw,1940,10.71270718232044,0.001,0.9655909383722489,0.0532171956371108,0.8315775323254254,0.4945554852788477,0.512179087049582,0.8612109945100175,0.3413985984850134,0.0142678276880654,3.3035375427059024,0.0142678276880654,3.310617273128704,231.53752729080188,0.9978615074354062,232.0337296964928,5.835577333724359,10.96018659148831,0.5324341228146858,-0.0012122050948164,1.8671287298202517,0.8927835051546392,0.3563691467046738,0.84609375,0.8460823827931628
AdamW,adamw,1950,10.767955801104971,0.001,0.9600934819511204,0.0478716600801951,0.8828649551841807,0.3555426538987113,0.3703208703970895,0.9195614508183156,0.277016452233142,0.0110876846109331,2.846178682326664,0.0110876846109331,2.850783499023351,256.69729814646297,0.9983847189033244,257.1126072807205,5.542198062714306,8.126966495583474,0.681951631734444,0.01204085804045,2.765612363815308,0.8933333333333333,0.3885154396295547,0.82890625,0.8288183815056435
AdamW,adamw,1960,10.823204419889503,0.001,0.9586837078149452,0.0426567066069545,0.8882462830356017,0.3446476853307842,0.3595009308297451,0.9265269408407012,0.291010273093616,0.0131148294397472,3.2108885200112383,0.0131148294397472,3.217595010295636,244.82884316283676,0.997915682283526,245.34021010933105,4.861506346147507,10.352917530864945,0.4695783900194314,0.0718803340287195,1.9526746273040767,0.8938775510204081,0.38229119181633,0.82578125,0.8253026021613172
AdamW,adamw,1970,10.878453038674031,0.001,0.9469887354012364,0.0392688593033975,0.9297778014365952,0.2103534168495896,0.2221287423872719,0.9818256191217009,0.3045172458777062,0.0138897471656292,2.503288969062284,0.0138897471656292,2.510218433000137,180.2256685605323,0.9972394976282716,180.7245591346531,4.389995470010035,6.301196571323089,0.696692353637882,0.0001379378818455,2.575678586959839,0.8944162436548223,0.3547933876514434,0.84453125,0.8445038217800869
AdamW,adamw,1980,10.933701657458563,0.001,0.964429899545414,0.0528025815652828,0.8403629928217395,0.4909188948140321,0.5090249639143578,0.871357258021393,0.3076952820029006,0.0144987667811949,3.5086334036846814,0.0144987667811949,3.515300572610996,241.99529909229344,0.9981033858162056,242.45514295535648,6.040317780307305,12.35733768576756,0.4888041367732614,0.1820637193432048,3.676119089126587,0.8949494949494949,0.3782781928777695,0.8359375,0.8355001456509127
AdamW,adamw,1990,10.988950276243092,0.001,0.9570813877616758,0.035480276513991,0.9272652382592098,0.2447982545631698,0.2557757968062454,0.9688467983144078,0.280984911225962,0.0127593750600312,2.45374966036272,0.0127593750600312,2.4596284948960823,192.3095487685038,0.9976098689108694,192.77029504374872,3.943541122680472,6.049772400552719,0.6518495013663955,0.0116775023998307,1.8735944032669067,0.8954773869346734,0.382172155380249,0.83046875,0.829884705486059
AdamW,adamw,2000,11.044198895027623,0.001,0.9467084462687454,0.0618175130558411,0.8288769443786492,0.4606911373230146,0.4866240912275928,0.8755355966723393,0.2769416605590148,0.0128513097210738,2.39835918371869,0.0128513097210738,2.4048328504512013,186.62371663067265,0.9973080595887168,187.12745258233952,3.936472298097215,5.783220876081032,0.6806712699454674,-0.0005953191732714,4.423470973968506,0.896,0.3376455281818262,0.8635983263598327,0.8632981235731345
AdamW,adamw,2010,11.099447513812157,0.001,0.94765194349294,0.049286107730967,0.8652638739282269,0.4014176401252984,0.4235918502374591,0.9130608340642032,0.3267964727066135,0.0132798861893685,2.5909736566073978,0.0132798861893685,2.597100346873091,195.1051100634916,0.997640949733394,195.5664611758677,6.406502273450769,6.744930152737652,0.9498248504249492,-0.0372325777684068,1.486472249031067,0.8965174129353234,0.3385430425405502,0.85,0.8499380848054984
AdamW,adamw,2020,11.154696132596683,0.001,0.9592052680678944,0.0434848965337891,0.8708280965020934,0.3959850991001568,0.4128262346784028,0.9078641720308552,0.2839416813709364,0.0120980101725704,2.613503352891921,0.0120980101725704,2.618915289341105,216.0275380506336,0.9979335198541128,216.47487909035715,4.399264644234791,6.858717472990975,0.641412138866881,-0.0035949541279478,3.4098174571990967,0.897029702970297,0.3492505893111229,0.8546875,0.8546275196553266
AdamW,adamw,2030,11.209944751381215,0.001,0.9525529836073268,0.0471554719918082,0.8797510654342747,0.3530439093543561,0.3706291570442367,0.9235717913586808,0.2812752530221089,0.0129972110116294,2.2075593075339106,0.0129972110116294,2.2124294286077304,169.8486933511087,0.9977987451211564,170.22339843741238,4.420833277788915,4.894843973900606,0.9031612246193904,0.0702576504045424,2.790413856506348,0.8975369458128079,0.3625710219144821,0.8359375,0.8357606700573615
AdamW,adamw,2040,11.265193370165743,0.001,0.9550131008874276,0.0473284659879136,0.8966334947660566,0.3376181379431388,0.3535219963259284,0.9388703609750244,0.2797460282012361,0.0137650416049365,2.7570021321772478,0.0137650416049365,2.762523648124171,200.2901415996093,0.9980012783055549,200.69126759002725,4.742668628841784,7.631536881934153,0.6214565561582914,-0.0211157246288848,3.319007635116577,0.8980392156862745,0.3565085083246231,0.83515625,0.8345259254766233
AdamW,adamw,2050,11.320441988950275,0.001,0.9532243744202036,0.0536817440556789,0.8767154989449424,0.3302215249385764,0.3464258088652348,0.9197367613246384,0.3820592561382825,0.0167043492356925,2.982705637437576,0.0167043492356925,2.98858402350829,178.55862538268605,0.9980330531032507,178.91053290016976,10.832459873716289,8.93163437442854,1.2128194482221364,0.1059721480664848,4.301873683929443,0.8985365853658537,0.3786976426839828,0.82578125,0.825212743352861
AdamW,adamw,2060,11.375690607734809,0.001,0.9440001333020585,0.0425151128770621,0.9204694392377816,0.2297838760338691,0.2434150885446364,0.975073420824669,0.2706478848863059,0.0104680304349183,2.1226773839397333,0.0104680304349183,2.1265686222622326,202.7771505955011,0.9981701797526008,203.1488765229993,3.944455615070183,4.522294302616501,0.8722244398795554,0.0729843418159816,2.2423617839813232,0.8990291262135922,0.352473172545433,0.84140625,0.841021126006543
AdamW,adamw,2070,11.430939226519335,0.001,0.9390928568543864,0.0559526320373768,0.8877443106576098,0.3552234994533863,0.3782623804032048,0.945321119395184,0.3470762165405939,0.0127434066638531,2.235514890947146,0.0127434066638531,2.239159072596776,175.4252179119582,0.9983725222141528,175.71118396057898,6.074032083895872,5.01383329188684,1.2114547353867149,-0.065311743488678,1.170211672782898,0.8995169082125604,0.3476508319377899,0.853125,0.8528631279792405
AdamW,adamw,2080,11.486187845303869,0.001,0.9592443426641104,0.0380274027784617,0.918093882240752,0.294981248246841,0.3075141912514065,0.9571011695424012,0.3142844145639602,0.0128740929393223,2.7981902440121145,0.0128740929393223,2.803618681306716,217.35047721035085,0.9980637747455472,217.7721331142026,5.613472974828255,7.860277612351638,0.7141570885495502,-0.1446375590927004,2.01193904876709,0.9,0.3610103189945221,0.846875,0.8468117949056129
AdamW,adamw,2090,11.541436464088395,0.001,0.956028392829314,0.0581067556895798,0.7670543384222127,0.5566776435154448,0.5822814967534464,0.8023342655673198,0.3454633675866173,0.0169412123291099,4.275844633602643,0.0169412123291099,4.28374345895773,252.39307261709325,0.9981560928121012,252.8593217379731,8.279924699760159,18.350458257307764,0.4512107863280644,0.2020327380625985,1.90024209022522,0.9004784688995215,0.3419711172580719,0.85234375,0.852339333879004
AdamW,adamw,2100,11.596685082872929,0.001,0.9454723142115014,0.0555847834145137,0.7978715603978181,0.5147878569938622,0.5444769236031851,0.843886752054947,0.3209060876223764,0.0145644193829413,3.247138014333264,0.0145644193829413,3.2542877838731497,222.9500489485006,0.9978029694929512,223.4409555443557,5.756183041346958,10.590388686803635,0.543528968726102,-0.162664977937311,1.6584975719451904,0.900952380952381,0.337984025478363,0.859375,0.8593406593406594
AdamW,adamw,2110,11.65193370165746,0.001,0.9558986052277552,0.0559860226100863,0.7903470734583309,0.5379055678335375,0.5627224110295406,0.8268105729373048,0.2771340019925701,0.0121512368612254,2.882530141264929,0.0121512368612254,2.8885032037406053,237.22113017672143,0.997932125376236,237.71269021656693,3.09717405520496,8.34345084951201,0.3712101996005773,0.0696438523440292,2.69331693649292,0.9014218009478672,0.3703722655773163,0.8421875,0.8420888055034397
AdamW,adamw,2120,11.707182320441987,0.001,0.9489532894723908,0.0555492415210501,0.8171658140441033,0.4995028406055979,0.5263724212214037,0.8611233272592794,0.2823242744667521,0.0117856239704084,3.161154183249716,0.0117856239704084,3.1666970537305543,268.2211982315749,0.998249636644494,268.69150599760883,3.805769391071067,10.027970625189482,0.3795154107762611,-0.0277281492600138,2.0655059814453125,0.9018867924528302,0.3689128875732422,0.846875,0.8456506813075395
AdamW,adamw,2130,11.76243093922652,0.001,0.9621802706153564,0.0369326999355879,0.9236713934871928,0.2631570415016602,0.2735007664762859,0.959977482074606,0.2642832900990977,0.0120773016590658,2.421381156209866,0.0120773016590658,2.4262620661040457,200.49024397699372,0.9979883006199668,200.8943830828937,3.1661641961472924,5.886747577882488,0.537846094852633,0.0690892028194412,2.0545458793640137,0.9023474178403756,0.3560897678136825,0.83984375,0.8398217528652312
AdamW,adamw,2140,11.817679558011047,0.001,0.9593230162145048,0.0417019404361961,0.9411550174046776,0.2211112073226789,0.23048671155122,0.9810616460746264,0.287187681681336,0.0125089075123378,3.1558451548043345,0.0125089075123378,3.1623605367375807,252.28783182637144,0.997939709322338,252.8086912161159,3.694552462460706,10.000524582595062,0.3694358662835262,-0.1625341705223491,1.2672723531723022,0.902803738317757,0.3785363078117371,0.8234375,0.8231456211912238
AdamW,adamw,2150,11.87292817679558,0.001,0.9539073145075196,0.0471533241759018,0.9350182109026108,0.2334773075937079,0.2447589027181816,0.9801981772048152,0.2645087556487551,0.0114883676326982,3.122433426856677,0.0114883676326982,3.128061134272909,271.79086939815454,0.9982008959624952,272.2807307602,3.6320882607979,9.78476625814801,0.3711982652394351,-0.0312768039057118,2.117120742797852,0.9032558139534884,0.3821447402238845,0.82734375,0.827110649062365
AdamW,adamw,2160,11.92817679558011,0.001,0.9415280516048742,0.0405748967707474,0.9298806180289496,0.202944733471599,0.2155482602198321,0.9876292229890856,0.2395255191671835,0.0102372844424408,2.598376540641913,0.0102372844424408,2.6034022054846435,253.8150185482584,0.9980695780190464,254.3059363176129,3.116720959478698,6.777702794238991,0.4598491633666636,-0.0048560153227441,7.937061309814453,0.9032407407407408,0.3459831327199936,0.8515625,0.8515331400985058
AdamW,adamw,2170,11.98342541436464,0.001,0.9493264843678916,0.0326832668899626,0.9344148997905406,0.1580698994112759,0.166507415535264,0.9842924591034876,0.3440472778378473,0.0168765903268369,3.428339241125742,0.0168765903268369,3.4378487570315017,203.1416995217359,0.9972338760143796,203.7051732875616,4.294548164460139,11.818803908725386,0.3633657176839724,0.0354087219394614,1.352776288986206,0.9036866359447004,0.3391668081283569,0.85078125,0.8501511788765138
AdamW,adamw,2180,12.03867403314917,0.001,0.9572842197343524,0.0377748188634657,0.944384058033488,0.1939540189664227,0.2026086035558438,0.9865242093884672,0.3219917129767468,0.0142784148594368,3.6458203953267296,0.0142784148594368,3.652343379701799,255.3378950827405,0.9982140276263944,255.79473741708108,5.47472128067966,13.339612097857753,0.4104108305787138,0.0117820602620213,1.2226835489273071,0.9041284403669724,0.345117091259697,0.8569037656903765,0.8561587860025384
AdamW,adamw,2190,12.0939226519337,0.001,0.9537095600391516,0.0420166667302596,0.9401618755749968,0.2199367154940773,0.230611838980673,0.985794748179311,0.3287968858423341,0.0145620831978227,3.982194132385125,0.0145620831978227,3.989244454311844,273.4632180223043,0.9982326673615856,273.94737415786136,6.786306288966443,15.914071043021975,0.4264343341575135,-0.2174481798128908,2.032658576965332,0.904566210045662,0.314962837100029,0.8609375,0.8609344443603497
AdamW,adamw,2200,12.149171270718233,0.001,0.9377445688436176,0.0523792648591125,0.9017415843979256,0.2760692127318086,0.2943970265508913,0.961606832348718,0.2771642399284147,0.0123608948166532,3.5102367916288624,0.0123608948166532,3.5158916914674108,283.9791814181359,0.9983916171671976,284.436664466283,3.291123848153802,12.3614945866575,0.2662399619303404,-0.0615517756414192,2.1145055294036865,0.905,0.3574684709310531,0.84921875,0.849207613599393
AdamW,adamw,2210,12.204419889502764,0.001,0.9361296048830058,0.0329692645919203,0.9261229776914196,0.1613075660020014,0.1723132835032614,0.989310639104468,0.2824952360527587,0.0132212987958285,3.087886011756776,0.0132212987958285,3.094124992943726,233.5539086924672,0.997983604023374,234.02579736870817,3.017668617760137,9.57360963121755,0.3152069839906723,0.0752446008532388,3.1121883392333984,0.9054298642533936,0.3499595999717712,0.84453125,0.844451406025676
AdamW,adamw,2220,12.259668508287293,0.001,0.9593685524447088,0.0395676999520355,0.955960730914856,0.2085858300834685,0.2174199159978093,0.996447849451424,0.3610105631867046,0.0167346124016913,3.0725859312893657,0.0167346124016913,3.080378459591034,183.6066385964712,0.9974702691880584,184.0722919450293,5.181918398937341,9.48873174624714,0.5461128565455364,0.0797817910495553,2.546983242034912,0.9058558558558558,0.3046242803335189,0.871875,0.8717735708910368
AdamW,adamw,2230,12.314917127071825,0.001,0.9616203191468884,0.0577243142113078,0.7728441615600564,0.5839920664076107,0.607300048449169,0.8036895083973404,0.4442374166451121,0.0246869444330845,6.839764281664558,0.0246869444330845,6.853943126968538,277.0599780059516,0.9979312864082298,277.6343239053565,8.08892631449271,46.976536941714585,0.1721907752486932,0.0768781231718094,2.1083943843841557,0.9062780269058296,0.3506729871034622,0.8546875,0.8546871452322882
AdamW,adamw,2240,12.370165745856353,0.001,0.9639500624543872,0.0469706556993315,0.8559274538923708,0.4290036000941288,0.4450475359707015,0.8879375470063546,0.2649065901649133,0.0128118112708329,2.926157990721931,0.0128118112708329,2.9308915163240004,228.3953399613013,0.9983849536648812,228.76480572238736,2.748173592663079,8.590125018090475,0.3199224210212925,-0.0012763697301352,1.4784188270568848,0.9066964285714286,0.3362336218357086,0.84921875,0.8487267240677228
AdamW,adamw,2250,12.425414364640885,0.001,0.9618746907634218,0.0405813373510954,0.897374629949296,0.3686734876379723,0.3832864001706533,0.9329433850027457,0.3452125984894829,0.0163404431018293,5.741066010477347,0.0163404431018293,5.748404839456197,351.3409015104743,0.9987233277432938,351.7900220718396,4.765624050713086,33.044158783741295,0.1442198629386175,-0.1214719145091294,1.1964603662490845,0.9071111111111112,0.3703067153692245,0.84140625,0.8411921346590954
AdamW,adamw,2260,12.480662983425416,0.001,0.9533498388309504,0.0471266166470407,0.8720349158858389,0.3903359014963884,0.4094361645616258,0.9147061030137434,0.3728220775445569,0.0177749393941598,5.534431933479458,0.0177749393941598,5.543769944087588,311.361507949661,0.9983155847550836,311.88685492278194,9.224403339496348,30.733384530059997,0.3001427756996324,0.2924344707389537,1.2323459386825562,0.9070796460176992,0.3558294326066971,0.84453125,0.8442002325497471
AdamW,adamw,2270,12.535911602209945,0.001,0.9532735307253832,0.0453430208048237,0.9288623978834828,0.2367216509110728,0.2483250014620064,0.974392310228812,0.297970956203238,0.0149492330354692,3.655981983301583,0.0149492330354692,3.663831012429003,244.55983625562848,0.9978576989220316,245.08488186223568,3.209771836360233,13.423658250831068,0.2391130477536936,-0.0379492128763558,1.816894769668579,0.9074889867841408,0.3979633808135986,0.815625,0.8154790410383213
AdamW,adamw,2280,12.591160220994476,0.001,0.9530428472654356,0.0429242231099784,0.9326012117896924,0.2139512745014607,0.2244928180462722,0.9785511894513492,0.2889533499133829,0.0130233730628208,3.3519663887511464,0.0130233730628208,3.3583417865900365,257.3808162126872,0.9981016232879132,257.8703512822991,3.822836706146518,11.278459865105106,0.3389502424860464,-0.0502926211930798,1.728232979774475,0.9074561403508772,0.3275973856449127,0.86015625,0.8599338916333852
AdamW,adamw,2290,12.646408839779006,0.001,0.9518952667983048,0.0415860084913372,0.9169848324994888,0.2889460904881769,0.3035481954438598,0.96332534101547,0.3247856218117535,0.0157752437517486,3.5028488552667216,0.0157752437517486,3.5097125775891183,222.0472095639368,0.998044363414194,222.48230409752432,6.857898439644487,12.318082529993262,0.5567342500706753,0.0682076939574471,2.696420907974243,0.9078602620087336,0.3493545144796371,0.8453125,0.8449942386589653
AdamW,adamw,2300,12.701657458563536,0.001,0.9569272947589296,0.0402151754071738,0.8972892865074128,0.3458550807886985,0.3614225267509239,0.9376775972655884,0.3002826969215746,0.013443043900034,4.900392249012323,0.013443043900034,4.907186376687222,364.5299595428604,0.9986154738880152,365.03536053131376,4.704554378789908,24.080478966468945,0.1953679735914224,-0.0704516624032294,1.3300760984420776,0.9078260869565218,0.3558013260364532,0.8515625,0.8511904761904762
AdamW,adamw,2310,12.756906077348066,0.001,0.9574157478487684,0.044337309999045,0.9209494854646044,0.3011312929152895,0.3145251094855144,0.9619117792180664,0.2488335780941779,0.010756267190534,3.397632251855858,0.010756267190534,3.4024526510564472,315.8746609461238,0.9985832575218666,316.3228089063038,4.92028973836932,11.576684408995789,0.425017178022574,0.0026559688012639,1.5679373741149902,0.9082251082251084,0.354988557100296,0.84609375,0.8450106979251373
AdamW,adamw,2320,12.812154696132596,0.001,0.9549322468820436,0.0587539457849446,0.7732365006763374,0.5455108313625364,0.5712560583682118,0.8097291752383874,0.2817448809680518,0.0120088334887232,3.322248436355532,0.0120088334887232,3.327825447408242,276.65038735654394,0.99832412752987,277.11479641492144,3.738181942571828,11.074422605233847,0.3375509564539407,-0.0103939681428073,1.4260083436965942,0.9086206896551724,0.3604536592960358,0.84609375,0.8455915266390744
AdamW,adamw,2330,12.867403314917128,0.001,0.9390370304907678,0.045299950019285,0.8869690562390636,0.3382246252353309,0.3601824148069698,0.9445517348506566,0.2492869767914511,0.0113654226089974,2.460628736328507,0.0113654226089974,2.4644804117722545,216.50129704640705,0.9984371247483448,216.84019121482083,2.912296820393749,6.073663509136395,0.4794959114894799,-0.0534258147091151,4.075940608978272,0.9090128755364808,0.3522782057523727,0.84921875,0.8491612095678588
AdamW,adamw,2340,12.922651933701658,0.001,0.9588370015175606,0.0326538659970547,0.948292667095878,0.1632035756688674,0.1702099266200236,0.9890029959158918,0.2824217361425645,0.0117788803480981,2.7687285824486496,0.0117788803480981,2.7736808963036013,235.05872380270048,0.9982145336684002,235.4791639216759,5.694936263600539,7.69330554746557,0.7402456887308525,-0.109625636017995,1.265969157218933,0.9094017094017094,0.338347178697586,0.853125,0.8529512412127611
AdamW,adamw,2350,12.977900552486188,0.001,0.9658584255898568,0.0312031396105654,0.9540896024110076,0.166057452223034,0.1719273216689305,0.98781516745411,0.2603425931280442,0.0126483348845008,3.256310889803132,0.0126483348845008,3.262069393869386,257.4497686484719,0.9982347082876054,257.90504628927107,3.3598037800911698,10.641096867620943,0.3157384827793912,0.0197700988492215,2.1039552688598637,0.9097872340425532,0.3564198404550552,0.84609375,0.8460778730227911
AdamW,adamw,2360,13.033149171270718,0.001,0.9676237449022744,0.0563422634662949,0.7527645607142271,0.6010880365359649,0.6212001717637385,0.7779517241903285,0.3141657605881494,0.015439600887526,4.50379854101088,0.015439600887526,4.5118117324757145,291.70433703694914,0.9982239526070744,292.22333953728634,4.900792873071623,20.35644511843566,0.2407489541792961,-0.1416986820422607,2.3746559619903564,0.9101694915254236,0.3571025948644183,0.8384937238493724,0.8382540540805901
AdamW,adamw,2370,13.088397790055248,0.001,0.9506287736882992,0.0382280461869095,0.9337199301233664,0.2152909691753763,0.2264721783457902,0.982212989935778,0.2719326712886113,0.0115870285134578,2.913169784466316,0.0115870285134578,2.9182372410043502,251.41646808608385,0.998263521393384,251.8538068336452,4.026599295617416,8.516108785639517,0.4728214959404183,-0.0457021268298376,13.75807285308838,0.9105485232067512,0.3578308224678039,0.85,0.8499703310469111
AdamW,adamw,2380,13.143646408839778,0.001,0.9645365545217908,0.0391062051700805,0.9245912586694592,0.3037303417453132,0.3148976991296097,0.95858602178936,0.2656619777686139,0.0120994028396735,2.2855604523353343,0.0120994028396735,2.2905679760198105,188.8986161235208,0.997813850653244,189.3124814812438,3.186555390477224,5.246701749943895,0.6073444884705518,0.0768311048896066,5.404926776885986,0.9109243697478993,0.3334552764892578,0.84375,0.843749618529342
AdamW,adamw,2390,13.19889502762431,0.001,0.9375990234629484,0.0549223514593871,0.9329736451028752,0.2803340511786963,0.2989914069484677,0.995066784153646,0.2822046575353665,0.0125736003993039,2.4082994835416867,0.0125736003993039,2.41174626678056,191.5361874928839,0.998570835047472,191.8103160741504,5.278857324032288,5.816520141539513,0.9075628031153148,-0.011537542497308,7.8498382568359375,0.9112970711297071,0.3299278199672699,0.86328125,0.863166916203786
AdamW,adamw,2400,13.25414364640884,0.001,0.9312704874918069,0.0494927307741444,0.9072088750936506,0.2431418964320751,0.2610862254283714,0.9741625953776744,0.316214602462022,0.0139833195403079,2.7562500617715537,0.0139833195403079,2.762089702501728,197.1098531951912,0.9978857888920534,197.52746796208115,6.021262379152176,7.629139440541621,0.7892452911733259,0.054188527403312,4.025219440460205,0.9116666666666666,0.3353578805923461,0.8453125,0.8449487200193814
AdamW,adamw,2410,13.30939226519337,0.001,0.9211808921470392,0.0539742337035706,0.8976569470415273,0.3042005340658112,0.3302288797554157,0.9744632728424452,0.2611361255953236,0.0114098956930691,2.2407674155174644,0.0114098956930691,2.244866613657604,196.3880718803233,0.9981739680588592,196.7473388053163,4.284099708856957,5.039426145725884,0.8501165777556744,0.0053033763813346,8.08779239654541,0.9120331950207468,0.3594587445259094,0.84140625,0.8409962213349244
AdamW,adamw,2420,13.3646408839779,0.001,0.9598348030861544,0.0314606707118241,0.9400669431204228,0.1863384731191351,0.1941359831087615,0.97940493520117,0.287356025467541,0.0109887483941058,2.0990395394130954,0.0109887483941058,2.103227152827105,191.01716265875848,0.9980089580869186,191.39824458581904,4.665181654301705,4.423564439290203,1.0546204804581238,0.0723029808075352,2.629011631011963,0.912396694214876,0.3383751422166824,0.8546875,0.8546843070282306
AdamW,adamw,2430,13.41988950276243,0.001,0.961521572897129,0.04146059473734,0.888448959522407,0.3481653551656615,0.3620983293350517,0.9240031472673572,0.2843055072588146,0.0122043541979659,2.028823105104283,0.0122043541979659,2.0321572985875096,166.23764536778285,0.9983592837594096,166.51084241116118,6.367534821236404,4.129663339641411,1.541901675159146,-0.0157363235491629,4.301919460296631,0.9127572016460904,0.3315531104803085,0.85625,0.8562496490469947
AdamW,adamw,2440,13.475138121546962,0.001,0.936763904767129,0.0427445841710917,0.920880447982233,0.2496602286306098,0.2665135018120421,0.9830443330447872,0.2782322833184078,0.011248611354512,2.192956761684178,0.011248611354512,2.196092007637921,194.95355404954455,0.9985723521861384,195.23227698297453,3.700951833474392,4.822820186825993,0.76738333383938,-0.0344881376367993,9.690244674682615,0.9131147540983606,0.3186804205179214,0.86484375,0.8648298072738216
AdamW,adamw,2450,13.530386740331492,0.001,0.972400213924039,0.0249208717052758,0.9641116988837602,0.1699856632384894,0.174810392680321,0.9914762307519132,0.3681447324434003,0.0157937720174368,3.2627180397952174,0.0157937720174368,3.2694144164152,206.5825716740159,0.9979518116191202,207.0065601051893,11.702956183435164,10.689070578140672,1.094852550358111,-0.1612092834537861,3.4330155849456787,0.913469387755102,0.3765144348144531,0.84296875,0.8424277686760271
AdamW,adamw,2460,13.585635359116022,0.001,0.941613973956262,0.0412607060125951,0.9155187771718962,0.2440049035900329,0.2591347519672292,0.9722867358534149,0.3127496985871963,0.0136382981588041,2.8162842644712134,0.0136382981588041,2.821761177046371,206.49821786255487,0.9980590446067124,206.8998011474621,5.590640422480647,7.962336319941983,0.7021356795088735,-0.0267810814330573,2.921823024749756,0.913821138211382,0.3466656059026718,0.85078125,0.8507607551085812
AdamW,adamw,2470,13.640883977900552,0.001,0.9540790558410734,0.034760477875492,0.9396912911042228,0.1790246833207096,0.1876413513373789,0.984919735268513,0.3207770468092329,0.0157366722187402,3.5206131597883803,0.0157366722187402,3.5275181612570785,223.7203082616034,0.9980425326949308,224.15909235602427,5.699000747787068,12.443384152837098,0.4579944392770107,0.0636962137978116,5.97039794921875,0.91417004048583,0.3375597387552261,0.83984375,0.8396949316351423
AdamW,adamw,2480,13.696132596685082,0.001,0.9652921040802436,0.0586742967098789,0.7389795896681867,0.5897472100646777,0.6109520709553558,0.7655502272778937,0.3475016692459019,0.0162445134790773,3.762589698920937,0.0162445134790773,3.7702120421857326,231.62218454662172,0.9979782719965063,232.0914102500947,6.351371737517184,14.214498607325368,0.4468234802347539,-0.1200771491839987,2.1716127395629883,0.914516129032258,0.373319074511528,0.8328125,0.832632301867978
AdamW,adamw,2490,13.751381215469614,0.001,0.9395495214052596,0.038095525711946,0.925530938662644,0.2064103227572306,0.2196907326912456,0.9850794636969764,0.3376898028089869,0.0156350951844766,2.972004680164112,0.0156350951844766,2.9790171080381134,190.08548685491007,0.99764605988496,190.53399246304755,5.368660502082093,8.874542896282037,0.6049506509604318,0.0304715999955078,2.685211420059204,0.914859437751004,0.3273846745491028,0.85625,0.8558187940006122
AdamW,adamw,2500,13.806629834254144,0.001,0.9538923915623247,0.0380772762389112,0.9287701495145396,0.1918355251356771,0.2011081405330017,0.9736634422603592,0.2673530148628754,0.0124551453893744,2.7828878493525764,0.0124551453893744,2.788126521702569,223.43278720187996,0.99812107796787,223.853390268823,3.741517116785417,7.77364921843764,0.4813076859592839,-0.016191981303919,6.57636308670044,0.9152,0.3322861760854721,0.8546875,0.854530879193663
AdamW,adamw,2510,13.861878453038674,0.001,0.9635728130268674,0.0497969283156116,0.8359271135513616,0.46916774809163,0.4869043021438465,0.8675287453632768,0.3826921072733018,0.016988995220574,3.968350391159828,0.016988995220574,3.975943556100798,233.5835839399184,0.9980902231548738,234.03053002721697,6.692809893944286,15.808127123280428,0.4233777880042393,0.0420993040322628,2.162278890609741,0.9155378486055776,0.3580915421247482,0.83359375,0.8335936484336233
AdamW,adamw,2520,13.917127071823204,0.001,0.9510401569364152,0.0365742613471499,0.9395117430876224,0.1814914645405216,0.1908347015810141,0.9878780998208012,0.3762932508291623,0.0168177454985545,3.8173520142314152,0.0168177454985545,3.824061473267041,226.9835760423121,0.9982454625579296,227.38252719995705,6.674367981686373,14.62344604585087,0.4564155371284801,0.22550883614349,3.57605504989624,0.9158730158730158,0.3885711073875427,0.81953125,0.8195311398505493
AdamW,adamw,2530,13.972375690607734,0.001,0.9464069527560656,0.0487072003431605,0.9224666034621236,0.2324906200784898,0.2456560778652836,0.9747039587735228,0.3710220139188017,0.0148059982068508,2.8265838576831097,0.0148059982068508,2.83227107354304,190.9080237747988,0.9979919945117344,191.29213944065768,8.778838299541803,8.021759372666565,1.0943781646523725,-0.0503757018886972,2.981984615325928,0.916205533596838,0.3686089158058167,0.8390625,0.8388890382467451
AdamW,adamw,2540,14.027624309392266,0.001,0.9359244365305814,0.04973226259724,0.8431631566368681,0.388877499834982,0.4155009578300239,0.9008880671632272,0.3365729711586103,0.0142176875032653,2.7163071127195,0.0142176875032653,2.72232779237724,191.05126006572087,0.9977884075258688,191.47472412458117,5.6511390630330425,7.411068760651688,0.7625268696786607,-0.0736843486650968,3.114147186279297,0.9165354330708662,0.3344177943393276,0.8552301255230126,0.8550335918725971
AdamW,adamw,2550,14.082872928176796,0.001,0.9534907206498144,0.0492291479085462,0.8419209276806169,0.4127444282675383,0.4328772365883628,0.8829880663199725,0.4514069079560799,0.0193456075318051,4.182765818325386,0.0193456075318051,4.1919628397876085,216.21268866582295,0.9978060345919744,216.6880948502554,10.62783524677434,17.57255184270616,0.6047974899664692,-0.4005877052561573,2.431993007659912,0.9168627450980392,0.3553761273622512,0.84140625,0.8407998240367514
AdamW,adamw,2560,14.138121546961326,0.001,0.9527695715217172,0.0473862380591861,0.9160826329555304,0.2266272806780695,0.2378615852688404,0.9614944267084514,0.3915757944623177,0.0173941147630381,4.23046069555316,0.0173941147630381,4.237328221724226,243.21218717854725,0.9983792791561772,243.60700613108511,9.797486634537565,17.954950519992963,0.5456704892407246,0.2348368068049922,5.01817512512207,0.9171875,0.3343949764966964,0.85234375,0.8523328444056233
AdamW,adamw,2570,14.193370165745856,0.001,0.9569689280897176,0.0414512814106239,0.9473949173022536,0.2346604825050814,0.2452122274999106,0.989995484172537,0.4278741344078465,0.0172902292805622,4.024178172710152,0.0172902292805622,4.031385975644447,232.74290394946647,0.9982120781840684,233.15977539849916,9.829499938268782,16.2520728893287,0.6048151522088573,-0.7196472738296507,3.701237916946411,0.9175097276264592,0.3526463806629181,0.84140625,0.8412099915972806
AdamW,adamw,2580,14.248618784530386,0.001,0.9292176747667376,0.0531768719247094,0.8956211683939976,0.2607354120524137,0.2805966988497785,0.9638443098048326,0.4199767125928204,0.0192882117820927,4.922111803142477,0.0192882117820927,4.929536830403243,255.18756527301176,0.9984937677684096,255.57251683537797,18.16954657045426,24.3003328149789,0.7477077251902664,0.0381907408072947,7.244697570800781,0.9178294573643412,0.3030566975474357,0.86640625,0.8663467814964056
AdamW,adamw,2590,14.303867403314918,0.001,0.9490193874436454,0.0314189539929736,0.9282343448516082,0.1655411536682901,0.1744339007806838,0.9780984004467752,0.3636662194614151,0.0173231918200879,4.139153822800759,0.0173231918200879,4.144214014282039,238.93713501463463,0.9987789743811872,239.2292400454993,11.97891565676764,17.17450986294682,0.6974822427166655,0.3919245495417272,3.524439573287964,0.918146718146718,0.34836645424366,0.85703125,0.8570060270641
AdamW,adamw,2600,14.359116022099448,0.001,0.9522224000591554,0.05030329715935,0.917631738628542,0.2462257316648845,0.2585800666415621,0.9636737579073286,0.3453375647960209,0.0149467659315517,4.170228983615304,0.0149467659315517,4.175968528904874,279.0054385485616,0.998625577455902,279.3894376903059,8.345413705714236,17.438713155250298,0.4785567393315183,0.3594775357336175,3.741066217422485,0.9184615384615384,0.3363816648721695,0.8515625,0.8511423842681004
AdamW,adamw,2610,14.414364640883978,0.001,0.950316019724242,0.0352707305531107,0.9395858718610034,0.1767917326654167,0.1860346758299594,0.9887088635353616,0.3244740389616525,0.0141587297401802,4.100162533710045,0.0141587297401802,4.105485202951272,289.5854789907052,0.9987035224880606,289.9614074347746,8.054962857710052,16.855008059596003,0.4778973008632973,-0.1399694756687353,2.976883888244629,0.9187739463601532,0.3677413761615753,0.83671875,0.8364791176522723
AdamW,adamw,2620,14.469613259668508,0.001,0.9469208761133908,0.0474152102073077,0.8804023569481889,0.3490281561728131,0.3685927356522005,0.9297528221806396,0.3125809854597481,0.0151230690354366,4.284846748991667,0.0151230690354366,4.290781126619562,283.3318249722548,0.998616947019022,283.7242306151828,6.364394282485591,18.4108031578362,0.3456880304418828,0.0584072818228378,1.8217716217041016,0.9190839694656489,0.3355317875742912,0.84921875,0.8492031953979629
AdamW,adamw,2630,14.524861878453038,0.001,0.916907182121767,0.0533726555442956,0.8697904471417457,0.2545400826443058,0.2776072514289701,0.9486134083157786,0.3084840913545558,0.0135527151524268,2.7966554717501717,0.0135527151524268,2.801645459045145,206.35388852317055,0.9982189083637032,206.7220794899881,7.134603186201275,7.849217106879223,0.9089572996965972,0.0750925605827887,10.017267227172852,0.9193916349809886,0.3581809967756271,0.834375,0.8319423490912153
AdamW,adamw,2640,14.58011049723757,0.001,0.9579521965721486,0.042250515059533,0.943876243400908,0.200481455478182,0.2092812733198662,0.9853062050260872,0.3085347759038823,0.0144774154319112,3.5020076191626317,0.0144774154319112,3.507620202716437,241.8945312188434,0.9983998884629928,242.28220977792063,5.545988798072358,12.303399440366777,0.4507688159644947,0.0290605042231391,10.291675567626951,0.9196969696969696,0.3657207012176514,0.84375,0.8437038285235628
AdamW,adamw,2650,14.6353591160221,0.001,0.9478846731828476,0.0403644430934397,0.9337861846157536,0.1936242695071652,0.2042698600210565,0.9851263671984972,0.4383447888874935,0.0186242940129692,6.111308903539627,0.0186242940129692,6.117880424420857,328.13640609861227,0.9989258500615674,328.48925280929313,19.78539003217884,37.42846263755928,0.5286188274354687,0.056742427491855,3.4624524116516118,0.92,0.3366182625293731,0.85,0.8499868152474339
AdamW,adamw,2660,14.69060773480663,0.001,0.9490693986262068,0.0432191290722595,0.920140204105839,0.2316659955990738,0.2440980564060058,0.9695183570745796,0.3926753521178558,0.019060908191217,4.933466358997108,0.019060908191217,4.941553487253511,258.826405830462,0.9983634441522764,259.250684053476,13.232558130323014,24.41894984067767,0.5418971010899045,-1.010332785370565,1.262601613998413,0.9203007518796992,0.3421812921762466,0.86015625,0.8600263061594657
AdamW,adamw,2670,14.74585635359116,0.001,0.9556558272236736,0.039871346023183,0.9143344711747374,0.2783541205342724,0.2912702592343665,0.956761257691505,0.4790733153426083,0.0210182469115525,7.194294606566274,0.0210182469115525,7.202472749594149,342.2880431865118,0.9988645367622756,342.6771404819376,31.38389846562859,51.87561386248126,0.6049836547250348,1.6914027120222386,3.653179168701172,0.9205992509363295,0.3423926919698715,0.840625,0.8406234435883163
AdamW,adamw,2680,14.80110497237569,0.001,0.9553928207843972,0.0351736090579158,0.9466497687227856,0.1947087854567901,0.2037997159084053,0.9908487358587924,0.5596316999990465,0.0249147724372352,12.84640171274008,0.0249147724372352,12.855840824422303,515.6138489766448,0.999265772514522,515.9927050029643,78.84006220019364,165.27264907909557,0.4770303050111011,-7.452190898208755,2.8723385334014893,0.9208955223880596,0.3301271945238113,0.853125,0.8521863690082777
AdamW,adamw,2690,14.856353591160222,0.001,0.956139798605938,0.0519689463934805,0.8114728452452988,0.4535956474875319,0.4744030612980228,0.8486968604679305,0.426759853974426,0.0187630528712455,7.945707555741396,0.0187630528712455,7.952470810882676,423.4762653106525,0.999149540400447,423.8367213189413,26.7803253614984,63.241795266396366,0.4234592843022622,0.8995308010962617,2.8507039546966557,0.9211895910780667,0.3819547623395919,0.83515625,0.8349143245197583
AdamW,adamw,2700,14.911602209944752,0.001,0.9585047581449344,0.0446874511125306,0.8735124316569571,0.3842269317699432,0.4008607453483759,0.9113282164060726,0.3886365947477286,0.016749392686162,5.508917391401835,0.016749392686162,5.515530781765493,328.9025157284159,0.9988009512365478,329.2973593199165,13.502867831812182,30.4210801817826,0.4438654956078205,0.861165748622625,3.2794840335845947,0.9214814814814816,0.3772094279527664,0.82890625,0.8288977909674489
AdamW,adamw,2710,14.966850828729282,0.001,0.954294485996156,0.0517596781788962,0.8615484476057128,0.4025019781981024,0.4217796331265019,0.9028119309589966,0.3106375226828214,0.013742285806462,3.479705102148176,0.013742285806462,3.484027985265701,253.2115218060674,0.9987592283598734,253.52608978830887,9.276124031486688,12.138451416249154,0.7641933648199302,0.0338412974389825,5.147100448608398,0.9217712177121772,0.3506871104240417,0.846875,0.8466938472218148
AdamW,adamw,2720,15.022099447513812,0.001,0.9471575182964294,0.0427679075558692,0.8930006123281478,0.3279968416723771,0.3462959806963437,0.9428216480130052,0.4988850919357628,0.0231629960913142,9.628566461040254,0.0231629960913142,9.6365337705107,415.6874362488375,0.9991732183313852,416.0314033867256,38.199238636909286,92.86278309649788,0.4113514301764437,3.285575920227984,1.7937551736831665,0.9220588235294118,0.3185034105468494,0.8627615062761507,0.8626806354331327
AdamW,adamw,2730,15.077348066298342,0.001,0.9464305691888552,0.0381959630047973,0.928550552978178,0.2469363369682087,0.2609133147293068,0.9811079472781598,0.5429144587149362,0.0250003003408249,10.152995220421491,0.0250003003408249,10.16205374824108,406.1149299011362,0.9991085928057452,406.4772666609389,44.88904082445515,103.2673371055862,0.434687695864164,-2.9691309925365204,1.7612483501434326,0.9223443223443224,0.3220820248126984,0.86015625,0.8601520675361995
AdamW,adamw,2740,15.132596685082872,0.001,0.951688937700099,0.0413056647042889,0.9035489998107336,0.3103578581224068,0.3261127095502799,0.949416310327508,0.3803135442710828,0.0188464668188857,6.302252170789319,0.0188464668188857,6.310128519822611,334.3996639451764,0.998751792612694,334.81758572908336,12.895563201214827,39.817720622289926,0.3238649274663879,-0.133119185527903,3.756102323532105,0.9226277372262772,0.3534715741872787,0.853125,0.8530959491501005
AdamW,adamw,2750,15.187845303867404,0.001,0.9569240327833548,0.0423504052237347,0.9156385746189062,0.2763775989665007,0.28881874579178,0.9568560755608112,0.3641750228768332,0.0164109762777296,5.712957571793966,0.0164109762777296,5.719118255081946,348.1180811617328,0.99892279141413,348.49348133194326,15.104942788064363,32.70831504045054,0.4618074263190874,-0.3877268596415888,2.8804590702056885,0.9229090909090908,0.3421819746494293,0.8578125,0.8575774471539944
AdamW,adamw,2760,15.243093922651934,0.001,0.9480449595059008,0.030341141234499,0.9331797620271836,0.1761573602232246,0.1858111880211185,0.9843201555689252,0.3223095427114454,0.0163368295730662,5.109061778068966,0.0163368295730662,5.115560650352555,312.73275853302863,0.998729587482627,313.1305635204972,8.616801711032167,26.168959620623355,0.3292756699521749,-0.2033463837876752,1.6904481649398804,0.9231884057971016,0.3649038583040237,0.83515625,0.8348052716984755
AdamW,adamw,2770,15.298342541436464,0.001,0.946229869861354,0.0412860834872535,0.9320675608842168,0.2362277100900527,0.2496515039465685,0.985032908568811,0.3122088121702588,0.013463584874887,3.0906815817210185,0.013463584874887,3.09510627567056,229.55859159664857,0.998570422610583,229.8872331873288,8.86843605199465,9.579682989057517,0.9257546478442664,-0.0554673571605236,4.993824005126953,0.9234657039711192,0.3516879975795746,0.84296875,0.8419453111609537
AdamW,adamw,2780,15.353591160220994,0.001,0.9405304868775748,0.0365408433174493,0.929948420106228,0.2026756523276617,0.2154907843556625,0.988748831729551,0.3446434901150043,0.0174350979516914,3.589958591165654,0.0174350979516914,3.596619108083865,205.9041251797147,0.9981481172406494,206.28614293130207,9.169337713246932,12.93566887176712,0.7088414062035528,-0.0193248295099692,1.993170142173767,0.9237410071942446,0.3381023585796356,0.84609375,0.846059831298278
AdamW,adamw,2790,15.408839779005524,0.001,0.9380679076945876,0.0499518954915586,0.9210060225447356,0.2358034635231692,0.2513714216092138,0.9818116737499488,0.2453387429104329,0.0121716047316748,3.1189778921055704,0.0121716047316748,3.1240065634358927,256.2503433905373,0.9983903134554264,256.6634911587388,3.9894050527418585,9.759416684973983,0.4087749484950383,-0.0558270660071684,3.9940402507781982,0.9240143369175629,0.3598226517438888,0.8328125,0.8326147107421855
AdamW,adamw,2800,15.464088397790055,0.001,0.952230271860638,0.0512869314018963,0.8460105323496768,0.4730787959165018,0.4968113384928582,0.8884516249379364,0.3156761101438454,0.0151653444641791,3.5589168057065668,0.0151653444641791,3.564902183017963,234.67431380228768,0.9983210262149944,235.06898847159928,9.880227927511442,12.708527040289482,0.7774487079571406,-0.1424012910276815,2.155559062957764,0.9242857142857144,0.3240873456001282,0.86015625,0.8596215197171354
AdamW,adamw,2810,15.519337016574584,0.001,0.9492320197700524,0.0287429044949678,0.9397478788509877,0.1587240885890001,0.1672131631499855,0.990008616732754,0.2774186517858286,0.0127728077500395,2.649365117103875,0.0127728077500395,2.654704722965529,207.42229656558175,0.9979886253203748,207.8403413656092,4.152337496663677,7.047457298634072,0.5891965457482767,-0.0526351715670898,2.3256068229675293,0.9245551601423488,0.3402270495891571,0.85859375,0.8585833060180836
AdamW,adamw,2820,15.574585635359115,0.001,0.9424718109972084,0.0385078761298954,0.9260091525696263,0.1964944881328482,0.2084884511558407,0.9825324659735306,0.256530873817499,0.0111399157593459,3.3874015407009326,0.0111399157593459,3.3919060893404813,304.0778416891557,0.998671971298467,304.4822027935716,4.633479445232297,11.50502742419485,0.4027351934414497,0.0385213721581294,7.226943969726562,0.924822695035461,0.343871533870697,0.8515625,0.8514696685428393
AdamW,adamw,2830,15.629834254143644,0.001,0.9413616436995256,0.0457024268572944,0.9417431466257912,0.2247470873447404,0.2387468077215155,1.000405267124297,0.2810347097284649,0.0125964749866518,4.06477438643875,0.0125964749866518,4.0702664585116,322.6914188887028,0.9986506848805036,323.127419601495,6.08762242312514,16.567069609765895,0.3674531807083511,-0.0766898231704544,6.652135848999023,0.9250883392226148,0.3637013643980026,0.840625,0.8405934767373431
AdamW,adamw,2840,15.685082872928175,0.001,0.945341626672356,0.0344697830713761,0.9350599011655688,0.1744511804940885,0.1845377116293549,0.9891237990407982,0.2953448018612736,0.0127866544932758,3.037690661903245,0.0127866544932758,3.042447795967,237.567274809896,0.9984364122631584,237.93931380307097,7.51165639793544,9.25648822621588,0.8115017503788541,-0.1792388272380094,2.0311896800994877,0.9253521126760564,0.3254723608493804,0.86484375,0.8645751982538616
AdamW,adamw,2850,15.740331491712707,0.001,0.9465943571175812,0.0434849960868693,0.9179964980159458,0.2119062521510354,0.2238617318576657,0.9697886862660824,0.2556645949556721,0.0117150949469678,2.800945564569031,0.0117150949469678,2.806021985340752,239.0885927300133,0.9981908834648334,239.5219157884009,4.435725201297828,7.873759695328772,0.5633554201469203,0.023496539666894,8.477883338928223,0.9256140350877192,0.3372078120708465,0.84609375,0.8460034236389875
AdamW,adamw,2860,15.795580110497236,0.001,0.943619059412434,0.0357697522661191,0.9245596235383136,0.171481077054429,0.1817270172151945,0.9798017688557624,0.2590502883312857,0.0118754203382651,2.56589586382786,0.0118754203382651,2.571044849783024,216.06779303297603,0.99799731772256,216.50137650273945,5.1318325974134495,6.610271571909834,0.7763421731750069,0.0113441411300527,7.123178005218506,0.925874125874126,0.3431681007146835,0.84140625,0.8413945365838176
AdamW,adamw,2870,15.850828729281767,0.001,0.9725783956524904,0.0450093125836515,0.968412973573654,0.2194582061644672,0.2256457753384863,0.9957171348886054,0.2534245394756596,0.0111814652519313,2.6534561311902203,0.0111814652519313,2.658254299923316,237.30844494927865,0.9981949925809454,237.73756301430743,4.691399853873008,7.0663158450624906,0.6639102973512105,-0.0114001313600056,7.615924835205078,0.9261324041811848,0.3338468760251999,0.8640625,0.864006389354983
AdamW,adamw,2880,15.9060773480663,0.001,0.9360834158138972,0.0465184539257038,0.8981816692283469,0.2793358335161259,0.2984091255085976,0.9595102894194576,0.2782677339799561,0.0144773304040534,2.4489725179669257,0.0144773304040534,2.454143771334932,169.1591232373377,0.997892848239615,169.51631984912177,5.622631708400149,6.022821594919975,0.933554417939696,-0.13654842635151,3.6210532188415527,0.9263888888888888,0.3187170103192329,0.85703125,0.8569766909373998
AdamW,adamw,2890,15.96132596685083,0.001,0.9417215993470316,0.0416496797756654,0.9045738003477038,0.2719355612526953,0.2887642817593324,0.9605533110580824,0.2413487114393326,0.0096898180168383,1.883223249264112,0.0096898180168383,1.8865691911317013,194.3507345536899,0.99822644094724,194.69603947704093,3.6569686735665528,3.5591432426281244,1.0274856683953504,-0.0573581069011197,4.432981967926025,0.9266435986159168,0.3235111117362976,0.86484375,0.8648000971993521
AdamW,adamw,2900,16.016574585635357,0.001,0.9482102130295372,0.0320814468081003,0.9363793085251838,0.1658806168862362,0.1749407616653344,0.9875229096441034,0.2721418250678725,0.0114068241468862,2.349900080292422,0.0114068241468862,2.353226410644933,206.00826751010047,0.9985864809533566,206.2998763145914,4.928904845145553,5.537674440437513,0.89006764448871,0.0568329946219137,2.3344919681549072,0.926896551724138,0.3049204261731902,0.8719665271966527,0.8719306540583136
AdamW,adamw,2910,16.07182320441989,0.001,0.9584690204962264,0.0573317558595433,0.7480918348412722,0.5639674171015505,0.5884044293988434,0.7805070574466391,0.4002756108159642,0.0201795632404361,7.091498194483595,0.0201795632404361,7.101665680058991,351.4198057703026,0.9985682956599964,351.92365639651547,13.893983066518558,50.43365394882858,0.2754903120962798,-0.0248644547573348,2.10805892944336,0.927147766323024,0.321675980091095,0.8640625,0.8639159837618139
AdamW,adamw,2920,16.12707182320442,0.001,0.9580004584461584,0.0569554444374424,0.760782481539514,0.5741467760171106,0.5993178510043259,0.7941358219947778,0.3125751617682321,0.0151724445810999,3.3439129083842603,0.0151724445810999,3.349236822446479,220.39381264570372,0.9984104097905118,220.74470626958623,8.83244600402395,11.21738771290984,0.7873888493538371,-0.0245064457130865,2.367909669876098,0.9273972602739726,0.366260415315628,0.846875,0.8467668838609272
AdamW,adamw,2930,16.18232044198895,0.001,0.9347886094782192,0.0433134768003239,0.9217581041718916,0.2077004338165872,0.2221897354232007,0.986060479156244,0.3263639034457757,0.0141864393827418,3.5531395240304144,0.0141864393827418,3.558457201292885,250.4602760543916,0.998505622813016,250.8351183329227,10.235925890825456,12.66261801001383,0.8083577884708122,0.1087247819514232,3.5138378143310547,0.9276450511945392,0.3421620666980743,0.8609375,0.8605667901231546
AdamW,adamw,2940,16.23756906077348,0.001,0.9513631298193048,0.0357806846120031,0.9464545071052792,0.1686992280013125,0.1773236976645858,0.994840432049371,0.2915601656586841,0.0128722253022079,3.756239565975134,0.0128722253022079,3.762021170083869,291.80965045187946,0.9984631654508722,292.2588038789674,6.368194299943752,14.152802830096334,0.4499599391296265,0.064248665700461,3.9477615356445312,0.927891156462585,0.3388147115707397,0.8625,0.8624664224664225
AdamW,adamw,2950,16.29281767955801,0.001,0.9326348976471688,0.0377095058273928,0.916142527292228,0.1877241719134997,0.2012836667243379,0.9823163701073728,0.318524640678608,0.0157910098794878,4.35197958615962,0.0157910098794878,4.359576953276467,275.5985601536952,0.9982573155151816,276.0796799284802,6.329498712504574,19.00591068505309,0.3330279099692029,0.1727674983904989,4.534297943115234,0.928135593220339,0.3111815124750137,0.86484375,0.8648199053666082
AdamW,adamw,2960,16.34806629834254,0.001,0.9532017079771852,0.0465604819975681,0.849538198417983,0.4189555403972071,0.4395245380815398,0.8912470375455062,0.3187120188750836,0.0160239608149408,4.130208008647164,0.0160239608149408,4.137415372536189,257.75200378648725,0.9982580033088128,258.20179045111166,6.46102119256102,17.118206267186906,0.3774356431810178,0.0489897562620171,3.620425224304199,0.9283783783783784,0.3113492920994758,0.86875,0.868687164756573
AdamW,adamw,2970,16.403314917127073,0.001,0.9355990314034668,0.0497312423471801,0.9080901804056478,0.2353670216194509,0.2515682613163709,0.9705976063735832,0.265737009727288,0.0128454651231898,2.698656737191863,0.0128454651231898,2.7027199358416394,210.0863387437789,0.9984966260854876,210.4026526032468,6.497035488500842,7.304695350016118,0.8894327794911401,-0.0582631803556523,4.676144599914551,0.9286195286195286,0.3359760373830795,0.86484375,0.8647743379017183
AdamW,adamw,2980,16.4585635359116,0.001,0.9322733634675556,0.0482439669068216,0.8908060967639503,0.2694436212887724,0.2890178265810223,0.9555202708469868,0.2619449220407698,0.013032233089948,3.744540160997332,0.013032233089948,3.749705517617531,287.3291273377811,0.9986224633918768,287.725479719184,6.805011440083035,14.060291652567685,0.4839879291437249,0.0067889368360738,2.647618293762207,0.9288590604026844,0.3445773065090179,0.85703125,0.8568697217501929
AdamW,adamw,2990,16.513812154696133,0.001,0.9584534906371824,0.0302776662000517,0.9494756838900118,0.1584093832702952,0.1652760251986606,0.9906330282743276,0.2517345005738348,0.0128586959740024,3.6341321895084353,0.0128586959740024,3.639534024608427,282.6205858553515,0.9985157893665872,283.0406778390887,5.3508942264306825,13.246208623575512,0.4039566625054657,-0.0823879692834452,11.804733276367188,0.9290969899665552,0.3136673390865326,0.8671875,0.8671239167179607
AdamW,adamw,3000,16.569060773480665,0.001,0.952725318218738,0.0264282187208449,0.944306847975012,0.1560588934788924,0.1638026097287598,0.9911638012733138,0.2773125705562096,0.0134648099037021,3.9650939368869738,0.0134648099037021,3.9715550301207454,294.4782707847036,0.9983731578223716,294.9581210967378,6.458348528627539,15.773249618941918,0.4094494593474119,-0.1882064503479341,3.7949466705322266,0.9293333333333332,0.3252592459321022,0.85390625,0.8536553453766864
SBO-AdamW,sbo_adamw,1,0.0,0.001,0.994574027127968,0.0901385186850209,0.5020417922298559,0.8661280886146864,0.8708533150778178,0.5047807187159334,1.7696636023292085,1.1958751110871997,1.1330872620964425,0.0904599637119971,0.0904599616037682,12.52584254514982,12.52584283707282,0.9999999766943428,6.162180246763455,0.008183004667444,753.0461605722403,0.0026175754251198,6.772150039672852,1.0,0.8079656958580017,0.4453125,0.3081081081081081
SBO-AdamW,sbo_adamw,10,0.0497237569060773,0.001,0.3663995455388146,0.0219752065330797,0.1859871910942393,0.3157820674657639,0.8618516898032327,0.5076075922002932,0.6473371405024811,0.4020125194871553,0.4010223128997084,0.0296175324932946,0.0296175321332652,13.540031161964578,13.540031326556612,0.9999999878440434,2.1483309921150067,0.0008771982143684,2449.0827237508965,0.0010981028933496,0.3674095869064331,0.8,1.4667134940624238,0.50703125,0.5036915277671096
SBO-AdamW,sbo_adamw,20,0.1049723756906077,0.001,0.9968476880635696,0.0647282956607783,0.1343076791921057,0.9865958806562162,0.9897157735027023,0.1347323977377182,0.2926413748232618,0.2600962167112142,0.2616261105017194,0.0097585940607308,0.0097585939191364,26.809815929788307,26.80981631879107,0.999999985490286,0.7038788668467078,9.523015532320044e-05,7391.344311660754,0.0002186255703349,4.351958274841309,0.9,0.7233853280544281,0.4953125,0.4714449353624611
SBO-AdamW,sbo_adamw,30,0.1602209944751381,0.001,0.9921371730551768,0.0896163730737782,0.1775145643785462,0.9715119710171346,0.9792113403285464,0.1789213923231096,0.3998199069398886,0.3553632114775881,0.349141825691543,0.0183039359931524,0.0183039360020253,19.07468567537372,19.07468566612718,1.000000000484755,1.0673424434535264,0.0003350340695735,3185.7728523311093,6.669106172196848e-06,2.182080030441284,0.9,0.687080579996109,0.571875,0.5708020050125313
SBO-AdamW,sbo_adamw,40,0.2154696132596685,0.001,0.9649601801136872,0.1548752555412726,0.1890604170923017,0.9331375748210444,0.9670218461357716,0.1959256153658356,0.3823767484743806,0.2258357461652285,0.2238801994617175,0.0111957122937008,0.0111957122756358,19.99695897756164,19.996959009827854,0.9999999983864438,0.8982593623657067,0.0001253439747716,7166.354537602831,0.0002096574240218,2.6231980323791504,0.9,0.6136556565761566,0.665625,0.6618071194342381
SBO-AdamW,sbo_adamw,50,0.2707182320441988,0.001,0.967992655498762,0.1352877887442737,0.1468358207632976,0.9536992513095648,0.9852339745472218,0.1516910484074281,0.4059846653704477,0.2199731249641537,0.2164854680477506,0.0106969459618977,0.010696946475489,20.23806316483845,20.238062193150625,1.0000000480128888,1.4486058029615378,0.000114424654507,12659.909782573472,0.0001617283390107,4.817712306976318,0.86,0.58716801404953,0.696875,0.6960170794527525
SBO-AdamW,sbo_adamw,60,0.3259668508287293,0.001,0.9727233372516516,0.1148837807894072,0.1563007024716042,0.9723760145819,0.9996429378668624,0.1606836152540749,0.3347065981047799,0.3402318988656624,0.3372241517102987,0.0106978595154325,0.0106978594137573,31.522581804689377,31.522582104288176,0.9999999904957404,1.6006686221626296,0.0001144441999034,13986.45473962583,0.000127506044107,3.333850383758545,0.8333333333333334,0.5832801342010498,0.70703125,0.7070167653552208
SBO-AdamW,sbo_adamw,70,0.3812154696132597,0.001,0.9323823973732738,0.1485974262048301,0.186128235710049,0.9232046056982002,0.990156622753787,0.1996265011377448,0.2939476481804903,0.5327149768797694,0.5322558063276189,0.0098756135460088,0.0098756137624901,53.8959735360165,53.8959723545741,1.000000021920792,1.5072600300845806,9.752774435511924e-05,15454.67948685788,8.007660391129434e-05,3.196730136871338,0.8285714285714286,0.5258172273635864,0.75078125,0.7507628432031418
SBO-AdamW,sbo_adamw,80,0.43646408839779,0.001,0.9747945802504728,0.0995794617319572,0.3278419108729006,0.94088867460179,0.9652173839128542,0.3363189717249576,0.4067847173504645,0.4983205403660774,0.4920649996339882,0.013204607874366,0.0132046076796671,37.26464309396334,37.26464364342183,0.999999985255233,4.357978792962967,0.0001743616683747,24993.903955987244,0.0003588743267606,1.0135245323181152,0.8125,0.526313778758049,0.74375,0.7436273216675948
SBO-AdamW,sbo_adamw,90,0.4917127071823204,0.001,0.9760498027530466,0.090593172293474,0.4655654169159967,0.860153972851106,0.8812603316193038,0.4769894073056749,0.401427517760938,0.3038035005405852,0.2999987506485692,0.0105935069205277,0.0105935068791659,28.31911593574752,28.31911604631818,0.9999999960955468,1.7948505426829795,0.0001122223887538,15993.693973311336,-7.097007392126153e-05,1.1702085733413696,0.8333333333333334,0.5043511390686035,0.75234375,0.7523182017676384
SBO-AdamW,sbo_adamw,100,0.5469613259668509,0.001,0.9427229390183044,0.125274871066514,0.2317939840247191,0.9399820519542448,0.9970925847344778,0.2458771017772152,0.3774600754076219,0.6323252798572544,0.6252670112162486,0.0155286679355024,0.0155286676368836,40.2653346580185,40.265335432327454,0.9999999807698372,4.723014058394256,0.0002411395165182,19586.230106903025,0.0005578230217402,1.6464567184448242,0.84,0.5158093422651291,0.7484375,0.7458156028368794
SBO-AdamW,sbo_adamw,110,0.6022099447513812,0.001,0.909267899539752,0.1437120821826963,0.2308276288866166,0.879874725832283,0.9676738024928108,0.2538609677119973,0.3810779047255633,0.6963764272658564,0.6872887097188756,0.0184523614131321,0.0184523615428894,37.24665338658215,37.24665312466311,1.0000000070320154,5.573177071772079,0.0003404896526717,16368.12463474456,0.0007607608936979,1.5310114622116089,0.8363636363636363,0.5131135642528534,0.753125,0.7516089412920659
SBO-AdamW,sbo_adamw,120,0.6574585635359116,0.001,0.7015271239171674,0.0320908713332176,0.5842525892723388,0.3973225016058522,0.5663679821633895,0.8328296502778191,0.3625628367485347,0.3159751020585034,0.3162690356347334,0.0110896294255129,0.0110896295701606,28.51935114325114,28.51935077125864,1.0000000130435125,2.1786400035998668,0.0001229798823381,17715.417856800566,-0.0005875432896012,0.7081883549690247,0.8166666666666667,0.5054588943719864,0.7640625,0.7639795240514243
SBO-AdamW,sbo_adamw,130,0.712707182320442,0.001,0.9781431202242612,0.0825685998595562,0.362615825650172,0.9063730159431812,0.9266261727991044,0.3707185770187027,0.3330212455300039,0.3398006706008346,0.3406557209660694,0.0098749085890332,0.0098749085644131,34.49710120298148,34.497101288989256,0.9999999975068116,3.470243309129728,9.751382284051148e-05,35587.19377462493,8.3580982334297e-05,1.206222653388977,0.8076923076923077,0.4849133312702179,0.78984375,0.789787168054878
SBO-AdamW,sbo_adamw,140,0.7679558011049724,0.001,0.9622634576518636,0.1001098799067712,0.2799290123157557,0.9144024396840325,0.9502620435315888,0.2909068302342528,0.4253996849501354,0.4216129067622379,0.4221588874761087,0.0115004939608969,0.0115004943834435,36.70789175764966,36.70789040894273,1.0000000367416082,2.248028747053468,0.000132261371126,16996.86558451783,0.0002577883403738,1.22515606880188,0.7785714285714286,0.4243131995201111,0.81640625,0.8163469528430505
SBO-AdamW,sbo_adamw,150,0.8232044198895028,0.001,0.957819055711053,0.0898130013992694,0.8070465259384684,0.5831300804095603,0.6088102726006677,0.8425876694835058,0.5145110576723425,0.640314646073941,0.6418171742205523,0.0132257811524575,0.0132257810721942,48.52773282894472,48.52773312344492,0.9999999939313012,5.470944070621044,0.0001749212858062,31276.605619515674,0.0004648068134063,1.2310699224472046,0.76,0.4354917764663696,0.8,0.7991349464000235
SBO-AdamW,sbo_adamw,160,0.8784530386740331,0.001,0.9001538209212502,0.0998235274790295,0.3927974387758652,0.8191273275420202,0.9099859474058506,0.4363670182212436,0.4035579138707474,0.7583269583382723,0.7573815816822637,0.0113154115508292,0.0113154115184821,66.93363102880345,66.93363122014485,0.9999999971413264,3.3207705715249176,0.0001280385349176,25935.71203905007,-3.586123632715044e-05,0.9504143595695496,0.75,0.4521646380424499,0.796875,0.7963973091163594
SBO-AdamW,sbo_adamw,170,0.9337016574585636,0.001,0.914031749946822,0.1213052329702243,0.2341244114822332,0.8918578140070368,0.9757405189249986,0.2561447252744278,0.3239159598092364,0.5816172909669429,0.581196706641118,0.0101785748105609,0.0101785751935933,57.10000834675672,57.10000619801268,1.00000003763124,1.4850404102471657,0.0001036033943282,14333.897261534736,-3.174146792184196e-05,2.083977222442627,0.7352941176470589,0.4418573021888733,0.80234375,0.802029466945511
SBO-AdamW,sbo_adamw,180,0.988950276243094,0.001,0.914831521887122,0.1197165534528237,0.2191881852838528,0.8894958168790361,0.9723056055656856,0.2395940455043674,0.2054560201872646,0.5876918815995227,0.5885077152096232,0.0059664715303545,0.0059664718492192,98.63580379384696,98.63579852247746,1.0000000534427618,0.9448606033802208,3.5598786761070755e-05,26541.93272714221,-6.032050712612147e-05,1.7925512790679932,0.7388888888888889,0.4135199129581451,0.80625,0.8060790882589391
SBO-AdamW,sbo_adamw,190,1.0441988950276242,0.001,0.859821892107852,0.1406568603669551,0.1849346743756357,0.8621959249514657,1.002761075131262,0.2150848635899101,0.252178028053929,0.7470344861673968,0.7481663385775836,0.0111649747424098,0.0111649751756926,67.0101236983274,67.01012109784403,1.0000000388073225,2.7663954120944254,0.0001246566665811,22192.11766178669,1.7472192180179036e-05,2.424440383911133,0.7421052631578947,0.3523227582666166,0.8435146443514644,0.8434159586581413
SBO-AdamW,sbo_adamw,200,1.0994475138121549,0.001,0.9263524031761936,0.1101997015024402,0.2038752305783946,0.8986020878955833,0.9700434573435956,0.2200838793955363,0.2522034929219289,0.7189007803292596,0.7208198587405525,0.0071180370882453,0.0071180367416235,101.2666623964213,101.26666732772962,0.9999999513037364,2.292536536464468,5.06664482067265e-05,45247.626735361126,-4.353424017722318e-05,2.055156946182251,0.74,0.3921566188335418,0.825,0.8248456281048482
SBO-AdamW,sbo_adamw,210,1.1546961325966851,0.001,0.6710378644735978,0.0351951532764943,0.6025904764075309,0.2748012773317091,0.4095167976061674,0.8979977260750239,0.3332377819499201,0.5700941544267026,0.5711105646432552,0.0125246963491741,0.012524696268001,45.59875534874034,45.59875564426783,0.9999999935189574,3.025471313361777,0.0001568680213344,19286.730894068485,7.244989275356772e-05,0.6812512278556824,0.7380952380952381,0.3739914894104004,0.8515625,0.8510373484648026
SBO-AdamW,sbo_adamw,220,1.2099447513812154,0.001,0.8951947889397638,0.1218044770002013,0.1456780605887154,0.8859515977942178,0.9896746593481702,0.1627333652838297,0.2314941740978315,0.4577874659034784,0.4587696958613848,0.0071409362922982,0.0071409365651553,64.24503413595598,64.24503168113557,1.000000038210276,1.5902099738395918,5.0992973560815e-05,31184.88416728793,-3.711021656371827e-05,4.141744136810303,0.7363636363636363,0.3794132441282272,0.83046875,0.8300828480698657
SBO-AdamW,sbo_adamw,230,1.2651933701657458,0.001,0.8549021417327909,0.1357317572466826,0.1917085548538458,0.8406127848650077,0.9832853888530207,0.2242461978926314,0.2139917403826337,0.370811763404321,0.3707702451380292,0.0072154583633296,0.0072154586416194,51.38554288142728,51.38554089956151,1.0000000385685497,1.5269409132761211,5.2062844430156296e-05,29328.803103037397,1.569964717607064e-05,5.622048854827881,0.7391304347826086,0.3576590001583099,0.84296875,0.8429471820776169
SBO-AdamW,sbo_adamw,240,1.3204419889502763,0.001,0.9133850302531644,0.1097843276475504,0.1430265423563594,0.901899524926596,0.98742534096121,0.1565895406855053,0.2072647957364772,0.4275441023291685,0.4289890399893651,0.0066219756219329,0.0066219756609413,64.78263655463931,64.78263617302103,1.0000000058907492,2.239203290802834,4.385056178080049e-05,51064.41513785226,0.0002677299533582,4.087933540344238,0.75,0.4136930197477341,0.8171875,0.8169300578939134
SBO-AdamW,sbo_adamw,250,1.3756906077348066,0.001,0.8519221116220389,0.1304358651167353,0.1743637142840603,0.8393298222952592,0.985218966434849,0.2046709574799932,0.2300600877781376,0.3938508805598598,0.393760647392657,0.0076895623048182,0.0076895623251511,51.20716001558704,51.20715988018412,1.0000000026442184,2.1418647288082866,5.912936492358245e-05,36223.367722220384,4.513746765422155e-05,4.372852802276611,0.752,0.3692437052726746,0.83984375,0.839772457349492
SBO-AdamW,sbo_adamw,260,1.430939226519337,0.001,0.949130897630774,0.1554835556287615,0.5657340409004226,0.7767565063723341,0.8183871248015191,0.5960548142649356,0.3201102866592237,0.3752203773032623,0.3746567144388787,0.0104791266100758,0.0104791268663429,35.752666074159315,35.75266519982759,1.0000000244550082,2.6205997018987546,0.000109812100018,23864.39838112857,-4.038769418102106e-05,1.7071514129638672,0.7538461538461538,0.3659845381975174,0.8484375,0.8482581957195514
SBO-AdamW,sbo_adamw,270,1.4861878453038675,0.001,0.6758881730644187,0.0683347278974801,0.5392691895759036,0.3918372844582307,0.5797368559974562,0.7978674743351457,0.3457561388038624,0.3926049083758722,0.3923050261221638,0.0107732829165597,0.0107732827073273,36.414622094361576,36.414622801584926,0.9999999805785892,4.406114236859139,0.0001160636223076,37962.921966883536,4.9948617643735815e-05,0.6992915272712708,0.737037037037037,0.3529719591140747,0.853125,0.8530331457160725
SBO-AdamW,sbo_adamw,280,1.5414364640883975,0.001,0.9350105835992896,0.092195582113537,0.5682671498644147,0.7551029712020904,0.8075876192709485,0.6077654732814798,0.4009217438164823,0.5383119016065692,0.540434035963539,0.0138755579047965,0.0138755579606212,38.94863469069751,38.94863453399776,1.0000000040232413,6.801801950263325,0.0001925311100379,35328.326673666976,-0.0002447708565682,0.992995023727417,0.7285714285714285,0.3291065841913223,0.8640625,0.863987786259542
SBO-AdamW,sbo_adamw,290,1.5966850828729282,0.001,0.8490383657541962,0.1281453141262364,0.2359713563447631,0.8219202036027574,0.9680601451651129,0.2779277896766785,0.3280841052451617,0.466725588569376,0.465658669266242,0.0117702774695289,0.0117702772976671,39.56225080264628,39.56225138030809,0.999999985398662,2.870786723913625,0.0001385394288986,20721.802787379427,8.055546907748123e-06,2.725907325744629,0.7241379310344828,0.3442867308855056,0.8484375,0.8479828588919498
SBO-AdamW,sbo_adamw,300,1.6519337016574585,0.001,0.9440530585986484,0.1051465627961901,0.3873869484572733,0.8714383093937395,0.9230819194498472,0.4103444662658157,0.2959695432717755,0.4489165251601676,0.4492345612234623,0.0080185961979367,0.0080185962994859,56.024090767789545,56.02409005828872,1.0000000126642097,1.7158716689197036,6.42978837746e-05,26686.2852739414,-1.656193275945128e-05,1.719732642173767,0.7233333333333334,0.3680466920137405,0.85078125,0.850267183169757
SBO-AdamW,sbo_adamw,310,1.707182320441989,0.001,0.6872480738880506,0.0558371272046336,0.5145213248859389,0.4449794577443799,0.6474801089320549,0.7486689951345749,0.3465389958206143,0.526731423912466,0.5265495187841509,0.0110610055357273,0.0110610055788031,47.60412758888696,47.604127403498254,1.000000003894383,4.516534254857106,0.0001223458465816,36916.12245980261,0.0001204522302509,0.7026879787445068,0.7258064516129032,0.3431770354509353,0.84609375,0.8459785911707667
SBO-AdamW,sbo_adamw,320,1.7624309392265194,0.001,0.8603076461261834,0.1249106452166245,0.2756638265094195,0.8201229941807228,0.9532903698736084,0.32042470824325,0.3360185074608247,0.4411412212377751,0.43951372257925,0.008777774122998,0.0087777741439145,50.07120443299068,50.071204313676,1.0000000023829,2.437355972628211,7.704931579599616e-05,31633.71338795025,-9.675570639533504e-05,2.4337613582611084,0.715625,0.3407941311597824,0.85,0.8499703310469111
SBO-AdamW,sbo_adamw,330,1.8176795580110496,0.001,0.8688059782040708,0.1208423033532383,0.1877932692698508,0.8540293508699761,0.9829920284795464,0.2161509865045388,0.3290009843498475,0.4796408698333912,0.4801286846793191,0.0100360912293745,0.0100360911671994,47.8402072785106,47.84020757488759,0.9999999938048556,2.918758416570199,0.0001007231244614,28978.036892495824,0.0001506170662093,4.748235702514648,0.7181818181818181,0.3373378679156303,0.85390625,0.853402948967249
SBO-AdamW,sbo_adamw,340,1.87292817679558,0.001,0.8599023301978707,0.1250149629009289,0.2012812683553771,0.8447620313767757,0.9823930017521746,0.2340745702003862,0.3246931371477886,0.6931723383731656,0.6906759866378283,0.0112339730109101,0.0112339729776726,61.481008185355535,61.48100836725664,0.9999999970413448,4.158138481085189,0.0001262021502945,32948.23797676573,7.39405245440139e-05,4.315943241119385,0.7176470588235294,0.3346866965293884,0.85234375,0.8522874021156752
SBO-AdamW,sbo_adamw,350,1.9281767955801103,0.001,0.8972147915021292,0.1122578091444427,0.4509514820491999,0.7657328233637559,0.8534554162685566,0.5026126255611666,0.3338551085604601,0.8095763703315457,0.8068437301415593,0.0155407502091113,0.0155407504594324,51.91793956436667,51.917938728103415,1.0000000161074047,8.973244887502204,0.0002415149258041,37153.9972431297,0.0005222436866487,1.0558793544769287,0.7228571428571429,0.3818079471588135,0.83125,0.8310850439882698
SBO-AdamW,sbo_adamw,360,1.9834254143646408,0.001,0.8811173122291592,0.1119199658485595,0.3845782278383692,0.8029248610068809,0.9112576156011992,0.4364665436721652,0.3294174578880442,1.1405735781951891,1.1363451384316914,0.0148160907954232,0.0148160912138697,76.69669105852898,76.69668889240715,1.0000000282427033,9.526904680824371,0.0002195165595395,43399.480662449256,0.0003669444126472,1.110149383544922,0.7305555555555555,0.3675965666770935,0.83359375,0.8331635228785167
SBO-AdamW,sbo_adamw,370,2.0386740331491717,0.001,0.9686678664101656,0.0924642662702412,0.7203822662986719,0.6473589120526461,0.6682981179624815,0.7436834556806063,0.3167378165168604,0.7683762756180966,0.7668111278714244,0.0093773320062231,0.0093773320510966,81.77284619575578,81.77284580444733,1.0000000047853104,3.449397623200639,8.793435467424615e-05,39226.96238550875,-0.0001996351211417,1.3054871559143066,0.7378378378378379,0.2937333907043585,0.8845188284518829,0.8844831547565677
SBO-AdamW,sbo_adamw,380,2.0939226519337018,0.001,0.910113315580485,0.1010445894199993,0.4315541790789266,0.7946614106575173,0.8731455710552585,0.4741763159499258,0.3394236861324797,0.9550145721901206,0.951742593051072,0.0105289766963023,0.0105289764587449,90.39269631827668,90.39269835773916,0.9999999774377524,7.341070890426636,0.0001108593440903,66219.68541002103,0.0002147136755041,1.9076658487319944,0.7421052631578947,0.2970111191272735,0.86484375,0.8648298072738216
SBO-AdamW,sbo_adamw,390,2.149171270718232,0.001,0.9135595036119444,0.0924266207324242,0.6289242412705286,0.6693814782366921,0.7327179845321028,0.6884327061170596,0.3480774932245627,1.0788885134438932,1.0760910559884742,0.0106736847824605,0.0106736842352857,100.8172039853334,100.8172091536178,0.9999999487360892,6.176228238211479,0.0001139275395263,54211.89875503532,0.0003134379439817,1.628613829612732,0.7435897435897436,0.2838819965720177,0.89296875,0.89293418101914
SBO-AdamW,sbo_adamw,400,2.2044198895027622,0.001,0.9163879801157472,0.0867238987372945,0.697786498276827,0.6244013728608989,0.6813722859852789,0.761453132753543,0.2363547000296245,0.8646226620166163,0.86342721668644,0.008017435820212,0.008017435917993,107.69368611716624,107.69368480372944,1.000000012196043,2.2122568425979807,6.427927670160649e-05,34416.33067633276,-4.679225616799343e-05,5.018125534057617,0.75,0.2759599924087524,0.88203125,0.88202253706481
SBO-AdamW,sbo_adamw,410,2.2596685082872927,0.001,0.5106971335266283,0.0342690530618782,0.4738826056947826,0.2208968125453745,0.4325397540807947,0.9279131888255916,0.2670059092252258,1.0887751796290268,1.0861083776206983,0.0079525674880881,0.0079525674401316,136.57329903173186,136.57329985531248,0.9999999939696804,2.939914089365629,6.324332813090194e-05,46485.758676086014,-1.1932488963140033e-05,0.5243300795555115,0.748780487804878,0.2830658331513405,0.878125,0.878095238095238
SBO-AdamW,sbo_adamw,420,2.314917127071823,0.001,0.5168565065266221,0.0704051957171518,0.3278456660438973,0.4086267802045694,0.7906000505839081,0.6343069341374553,0.2888167314867065,1.4248632649883002,1.423504006546995,0.0105521271952338,0.0105521268912091,134.9020894279933,134.90209331475117,0.9999999711883056,7.42849717149511,0.0001113473794855,66714.61156799147,-0.0003299369870894,0.616826593875885,0.7428571428571429,0.2771283879876137,0.88515625,0.8848948325634574
SBO-AdamW,sbo_adamw,430,2.3701657458563536,0.001,0.803208139922474,0.1249894002220577,0.258378006558483,0.774774661656774,0.9646001119106632,0.3216825050894302,0.2252964790473635,0.6406992659364936,0.6382777859972848,0.0106061812915411,0.0106061814375607,60.17979218461391,60.1797913560943,1.000000013767406,4.074660859005235,0.0001124910880365,36222.07705627827,0.0002323813182645,3.688382387161255,0.7488372093023256,0.2869523465633392,0.890625,0.8903999667285614
SBO-AdamW,sbo_adamw,440,2.425414364640884,0.001,0.8968125516732224,0.0946727259363048,0.5791022020831395,0.6847937345773539,0.7635862514409554,0.6457338281034126,0.2527022838873501,1.0181820663879224,1.0164599674149608,0.0116604447814064,0.011660444994532,87.17162908191865,87.17162748862617,1.0000000182776498,3.909841903936467,0.0001359659785329,28756.031075739505,8.322533172133717e-05,1.2873966693878174,0.7477272727272727,0.281218621134758,0.89375,0.8937333958431004
SBO-AdamW,sbo_adamw,450,2.4806629834254146,0.001,0.9356839142280132,0.1151045783705189,0.7204152210645169,0.6451974179916219,0.6895463395071215,0.7699343871470701,0.232896045116044,1.2161707038995644,1.2143152835920192,0.0107662131894575,0.0107662131137194,112.78945179918054,112.78945259263035,0.9999999929652124,2.707506877814012,0.0001159113473701,23358.428137057446,7.340363282182238e-05,1.2379779815673828,0.7533333333333333,0.2980023071169853,0.87265625,0.872327015160555
SBO-AdamW,sbo_adamw,460,2.5359116022099446,0.001,0.9671599786847578,0.0482712674744966,0.9219504327985256,0.2837072526244829,0.2933405629648745,0.953255359110586,0.2463316305946369,1.256768070166448,1.2556455768055022,0.0107127113850172,0.0107127112414871,117.21080981997144,117.21081139037506,0.9999999866018876,5.513027026318014,0.0001147621850066,48038.7074017491,0.0001760769851095,1.221324443817139,0.758695652173913,0.2894750267267227,0.87734375,0.8772717640168581
SBO-AdamW,sbo_adamw,470,2.591160220994475,0.001,0.8282489106875645,0.1145833756720744,0.4867420906758105,0.6709032802288084,0.8100261546638959,0.5876761012239006,0.24068621896548,1.552354387460858,1.5510991554886118,0.0149608078889366,0.0149608075468905,103.6774997047874,103.6775020751463,0.9999999771371912,6.504204373850371,0.0002238257652784,29059.229913761108,-3.7808737445743645e-05,2.727656126022339,0.7638297872340426,0.3020012825727463,0.8765625,0.8765323565323566
SBO-AdamW,sbo_adamw,480,2.646408839779005,0.001,0.9230396752752416,0.0828467116269356,0.7803567933433573,0.4991482061823614,0.5407657108926767,0.8454206403540154,0.2234749618289436,1.5766644010317548,1.575796852247577,0.0086727132324481,0.0086727133616046,181.69594797068507,181.6959452648191,1.000000014892275,4.603226424929744,7.521595870763065e-05,61200.12965363888,-0.0002203283663746,2.4637134075164795,0.7666666666666667,0.2922336503863335,0.88046875,0.880465175044908
SBO-AdamW,sbo_adamw,490,2.701657458563536,0.001,0.8838346650834074,0.0911722949239254,0.6937663983473566,0.5775548391671295,0.6534647960573324,0.784950427670639,0.2123727354791453,1.154313423582876,1.1536838133534624,0.0084758717663742,0.0084758716288997,136.1138824599013,136.11388466760147,0.9999999837804924,3.643679528402572,7.18404001718298e-05,50719.08730585466,1.2746631071536283e-05,1.8100426197052,0.7693877551020408,0.2571439951658248,0.89453125,0.8945167640819814
SBO-AdamW,sbo_adamw,500,2.7569060773480665,0.001,0.8860958516202261,0.0980971835695627,0.645818803860263,0.6166753778571609,0.6959465804174233,0.728836279595919,0.2239736875301738,1.6910775948520815,1.691083370814845,0.0074319258619786,0.0074319260899524,227.54308939844788,227.54308241858035,1.0000000306749277,4.000345054664649,5.523352355663036e-05,72426.03399298139,-1.2354777020107122e-05,1.7172149419784546,0.774,0.2456622824072837,0.90546875,0.9054557663253316
SBO-AdamW,sbo_adamw,510,2.8121546961325965,0.001,0.8603024464747611,0.0984020042281993,0.6997699814924412,0.5336578138615523,0.620314188397706,0.8133999669068366,0.3005429252324682,2.0212643380444524,2.0159236883395684,0.0106632397518489,0.0106632391277227,189.0535836437523,189.05359470917995,0.9999999414693612,11.276613449444994,0.0001137046696708,99174.58519594817,-0.0008434717370882,12.943018913269045,0.7784313725490196,0.3575299978256225,0.8625,0.8622726961489177
SBO-AdamW,sbo_adamw,520,2.867403314917127,0.001,0.9768297800646616,0.0400418669763766,0.9638866558190125,0.2359767393450899,0.2415740635277002,0.9867498672647016,0.2455659487538873,1.3996765495810533,1.3941595941601737,0.0100415658559076,0.0100415661550762,138.83886379532697,138.83885965889797,1.0000000297930207,15.046119548031127,0.0001008330514711,149218.13163949942,4.472071496763874e-05,5.455214977264404,0.7826923076923077,0.3245540380477905,0.8671875,0.8670823600699773
SBO-AdamW,sbo_adamw,530,2.922651933701657,0.001,0.9352714368381072,0.0666034108899052,0.8444085278790286,0.4069970291392303,0.435164609020002,0.9028486219292008,0.2014579808341061,0.8589064215786765,0.8554114594437651,0.006814422027382,0.0068144226094587,125.52956890643192,125.5295581839048,1.000000085418345,5.079364247911144,4.643635585632744e-05,109383.35177778658,-0.0006663685981891,6.241938591003418,0.7867924528301887,0.291949924826622,0.88671875,0.8865092104257433
SBO-AdamW,sbo_adamw,540,2.977900552486188,0.001,0.9386443196068314,0.0667091071676588,0.8370758469593335,0.3848694525741759,0.410026934095106,0.8917923748901588,0.2195884204301035,1.130236975789412,1.124648613039383,0.0096077052205748,0.0096077045211514,117.05694411095747,117.0569526324892,0.999999927201832,6.737797109410167,9.230798668813378e-05,72992.56923644195,0.0002074434320249,2.20477557182312,0.7907407407407407,0.3026842877268791,0.88359375,0.8835879947678078
SBO-AdamW,sbo_adamw,550,3.0331491712707184,0.001,0.9113867909295202,0.0946511596061656,0.7149076921050385,0.5537251150813948,0.6075632438304843,0.7844174385892806,0.228545347708312,1.334059681364122,1.3297116052597946,0.0085684558338463,0.0085684557441515,155.18684241882812,155.18684404332743,0.9999999895319778,14.178020533872768,7.34184350719147e-05,193112.5407397357,-0.0012531857737769,4.660923004150391,0.7945454545454546,0.2359708036837717,0.906276150627615,0.9062650575408164
SBO-AdamW,sbo_adamw,560,3.0883977900552484,0.001,0.9191940237945714,0.0839251335879398,0.7502855220354229,0.4856054495680597,0.5282948289452615,0.8162428199197066,0.2814427020712808,1.5315672176155015,1.5246336277131032,0.0124530398663486,0.0124530396037649,122.43063895049926,122.4306415320613,0.9999999789140854,24.369383993951487,0.000155078191959,157142.55941537442,0.0002117786507653,3.75140643119812,0.7982142857142858,0.2586201503872871,0.89921875,0.8988527208140298
SBO-AdamW,sbo_adamw,570,3.143646408839779,0.001,0.8787711108441687,0.0889334361579576,0.682784225041368,0.5353171277193556,0.6091655962667196,0.7769761848286855,0.1349745784945361,0.8461412819665343,0.8443930173723834,0.0052106101350627,0.0052106103980278,162.05261869245854,162.05261051411136,1.000000050467235,2.3545058786439768,2.715046047574443e-05,86720.66099016758,0.0001933112412191,5.834938049316406,0.8017543859649123,0.2362118527293205,0.9046875,0.904672605094546
SBO-AdamW,sbo_adamw,580,3.1988950276243093,0.001,0.9397225024164492,0.0645144903891761,0.8764415929848034,0.3683944197690207,0.3920246868854508,0.9326600041300256,0.1288359286053076,0.7473679903056375,0.7458114608927444,0.0061236411912638,0.0061236410805939,121.79215561433244,121.79215781542976,0.9999999819274296,3.184331419169212,3.749898023297504e-05,84917.81374814676,-0.0001596155664245,3.691418647766113,0.8051724137931034,0.2118850335478782,0.915625,0.9153861973734464
SBO-AdamW,sbo_adamw,590,3.25414364640884,0.001,0.9583545276241454,0.0507424120371836,0.9121009970975816,0.2767817484715405,0.2888093502909717,0.9517365137917896,0.1370164260499875,0.815600568205902,0.8140913440363066,0.0043729771791796,0.004372977531964,186.16409614765732,186.1640811291037,1.0000000806737452,2.2914254255229025,1.9122933170079293e-05,119826.0436902108,0.0001045478415462,4.610993385314941,0.8084745762711865,0.2005890995264053,0.921875,0.921873283348511
SBO-AdamW,sbo_adamw,600,3.3093922651933703,0.001,0.9724543514801282,0.0247420597379002,0.9391307278006866,0.1452285612304043,0.14934229150125,0.9657324545581794,0.2114295960367469,1.313586842857974,1.3120877119340113,0.0067246211959555,0.0067246214869931,195.11696996749225,195.11696152294456,1.0000000432794136,16.31942769791931,4.522053481537114e-05,360885.33151032287,-0.0004024445661556,1.786401391029358,0.8116666666666666,0.2626046389341354,0.89921875,0.8991861996457596
SBO-AdamW,sbo_adamw,610,3.3646408839779007,0.001,0.7647577995903404,0.1232783139138567,0.274294777064886,0.7198910767509469,0.9413321147382512,0.3586688193462271,0.1997861369947215,1.0606513596145437,1.0574958690654477,0.007523638372675,0.0075236383448478,140.55644578906816,140.5564463089351,0.9999999963013654,7.660983742011012,5.660513457761418e-05,135340.7919471801,-0.0004878888623771,4.388248920440674,0.8147540983606557,0.216053132712841,0.92265625,0.9226267344415442
SBO-AdamW,sbo_adamw,620,3.4198895027624308,0.001,0.7779569803387466,0.1166393618172052,0.3693444278196376,0.7044153693107773,0.9054682805263256,0.4747620204639254,0.272874956548234,1.7462568686966973,1.7428211783016518,0.0126857565122166,0.0126857569556804,137.3840950378706,137.3840902352501,1.0000000349576177,24.980756434291838,0.0001609284294943,155228.98292604927,-0.0006820749555664,3.396574020385742,0.817741935483871,0.254420568048954,0.90234375,0.9023122089590694
SBO-AdamW,sbo_adamw,630,3.475138121546961,0.001,0.798183507584042,0.1129301175837565,0.4076012903536488,0.7181941652834701,0.8997857741477455,0.510661128024788,0.2485667460943165,2.449140033442592,2.4480238487597106,0.0105382306269869,0.0105382308732971,232.2993238059023,232.299318376366,1.0000000233730186,31.594608365383465,0.0001110543060924,284496.9229655269,0.0010315846353137,2.6591732501983643,0.8206349206349206,0.2351606220006942,0.9109375,0.9109157509157508
SBO-AdamW,sbo_adamw,640,3.530386740331492,0.001,0.7862737541486139,0.1169079437095172,0.3827875241514931,0.7067539608381805,0.8988650035806698,0.4868374686701577,0.142721806394909,0.868311764813617,0.8677882849800562,0.0058228962479651,0.0058228961715502,149.03035328567103,149.03035524142368,0.9999999868768168,5.346954655251466,3.390612076437094e-05,157698.80289195824,0.0001503437211596,5.126691818237305,0.8234375,0.2401724398136138,0.9,0.8994807158072464
SBO-AdamW,sbo_adamw,650,3.585635359116022,0.001,0.948959802606275,0.0523444405351507,0.9114892387881182,0.2883250474368823,0.3038327299481081,0.9605140663332148,0.2259299053271892,1.6967020485581936,1.696599525341641,0.0080417888818939,0.0080417885216052,210.97290046516105,210.97290991718089,0.9999999551979452,12.31360160420354,6.467036403101645e-05,190405.63307016232,4.175034073838901e-05,1.098069429397583,0.8246153846153846,0.198147714138031,0.92421875,0.9242164835252032
SBO-AdamW,sbo_adamw,660,3.6408839779005526,0.001,0.8209995797564811,0.1022823026272452,0.5937023291680228,0.5892941698192776,0.7177764573205625,0.7231457162793219,0.1623116028577203,0.943126295802829,0.9425552231659892,0.0059839906622882,0.0059839905242735,157.51281650656242,157.51282013943558,0.999999976936016,2.766092057921924,3.5808142533899634e-05,77247.57170253272,3.5475835813869594e-05,5.097929000854492,0.8272727272727273,0.2258332684636116,0.92265625,0.9223605053184156
SBO-AdamW,sbo_adamw,670,3.696132596685083,0.001,0.941178533601196,0.0703615697352419,0.8468965411401538,0.3837188118972592,0.4077003439815509,0.8998256025875405,0.1468607316027455,0.8029138993746749,0.8024612389919937,0.0049555395643222,0.0049555395496031,161.93216269916712,161.93216318014368,0.999999997029765,1.7416709202807397,2.455737323381335e-05,70922.52512913765,-3.9654939072875095e-05,5.426583290100098,0.8298507462686567,0.2091304615139961,0.9203125,0.920279607552921
SBO-AdamW,sbo_adamw,680,3.751381215469613,0.001,0.863201110665399,0.0986365838149943,0.5535190508653531,0.6050548461483947,0.7009430811343464,0.6412399660128713,0.1700449483471247,1.134545691962295,1.1327911439838547,0.0088631519974564,0.0088631513866732,127.80906209314008,127.80907090080152,0.9999999310873526,4.613890771342994,7.855545293700139e-05,58734.18838337253,-0.0003135720851172,1.9273031949996948,0.8323529411764706,0.2291718289256095,0.91953125,0.9193232058990012
SBO-AdamW,sbo_adamw,690,3.806629834254144,0.001,0.8077486680519748,0.1158022574228603,0.4159027467577122,0.751680621523582,0.9305872621695428,0.5148912814189263,0.16036494216731,1.094210945275877,1.0931513071593926,0.0078091265498604,0.0078091261443393,139.98381255313762,139.98381982237476,0.999999948070876,6.9165163424331695,6.098245009233949e-05,113418.14459668635,0.0004205802293455,2.669809103012085,0.8347826086956521,0.246795442700386,0.89921875,0.8991152421399153
SBO-AdamW,sbo_adamw,700,3.861878453038674,0.001,0.8735215820423243,0.0997597998594091,0.6736906709598399,0.5699869387631985,0.6525161489777378,0.7712352903573685,0.1902233103012572,1.1687593427907883,1.1669868552532754,0.0060196040653474,0.0060196032938236,193.8643875219577,193.86441236927536,0.9999998718314652,10.43638796803134,3.623562455601359e-05,288014.57394224324,5.10966503952659e-06,3.342368602752685,0.8371428571428572,0.2694240093231201,0.90078125,0.9007433866068294
SBO-AdamW,sbo_adamw,710,3.917127071823205,0.001,0.8629697438347324,0.0932927274346997,0.650875299340758,0.5545341930723102,0.6425882217007475,0.7542272530303303,0.1937277180449441,1.0591022518307514,1.0569914605968591,0.0081366592061883,0.0081366594879227,129.90484593393907,129.90484143594284,1.0000000346253164,6.306484224154701,6.620522630473857e-05,95256.5919059976,-0.0008871128546363,3.7657992839813232,0.8394366197183099,0.2229755342006683,0.91640625,0.916402117048023
SBO-AdamW,sbo_adamw,720,3.972375690607735,0.001,0.5723518184127767,0.0399558019144332,0.5192865381088243,0.2313293762542478,0.4041733926796305,0.9072855565461276,0.2741148449269798,1.321656694931696,1.3220261448867208,0.0116233217871617,0.0116233225501813,113.7390987787098,113.73909131224266,1.000000065645567,12.626824205857702,0.0001351016263395,93461.6743555822,0.0002178272952235,0.6001203060150146,0.8402777777777778,0.223931510746479,0.91015625,0.9100450691314644
SBO-AdamW,sbo_adamw,730,4.027624309392265,0.001,0.8684636936935941,0.0918775157797998,0.3549799590064199,0.7946057880427658,0.9149556784156296,0.4087447311662307,0.2699784041344223,1.797809250972505,1.7975215060030034,0.0105534710630876,0.010553471115652,170.32514660414415,170.32514575579444,1.0000000049807662,7.724142663264502,0.0001113757512527,69352.1038141926,4.601561615658056e-05,0.9597554802894592,0.8410958904109589,0.2807203551715388,0.8987447698744769,0.8987308704333643
SBO-AdamW,sbo_adamw,740,4.082872928176796,0.001,0.9010054701422132,0.0723958076456352,0.8133408661832151,0.4018793380005128,0.4460342931514953,0.9027035829813984,0.2546602414742762,2.291199375544178,2.2898633167844875,0.0100387344192331,0.0100387337373938,228.10278877358724,228.10280426652332,0.999999932079151,16.98045047838241,0.0001007761758717,168496.67425350615,0.0003752447655074,5.71306037902832,0.8418918918918918,0.2168283149600029,0.92421875,0.9242187037467676
SBO-AdamW,sbo_adamw,750,4.138121546961326,0.001,0.7448306685667514,0.1195223808063063,0.3474227062904034,0.6935628943060757,0.9311685508877764,0.4664452216487479,0.203498458373451,1.532202273841147,1.531591720666181,0.0077621216406616,0.0077621218730995,197.31611942835036,197.3161135196897,1.00000002994515,3.520410948913195,6.025053604208353e-05,58429.53739787932,0.0001013844143296,1.983877182006836,0.844,0.1856391549110412,0.928125,0.9281221922731356
SBO-AdamW,sbo_adamw,760,4.193370165745856,0.001,0.7488076064785941,0.1186229254658358,0.2455721604979953,0.7107454964799751,0.9491697070525056,0.327950942769991,0.2118131773926766,1.1443726491808686,1.1452304475413504,0.0082349422072205,0.0082349425671877,139.06963992257133,139.06963384353674,1.0000000437121637,4.429926337499637,6.781427979341004e-05,65324.38818188441,1.1763449040635976e-05,4.230301856994629,0.843421052631579,0.193043952435255,0.9296875,0.9296735926782396
SBO-AdamW,sbo_adamw,770,4.248618784530387,0.001,0.6445623274670879,0.0461784514262226,0.4388314935780344,0.4338835397085373,0.6731444287374861,0.6808208839981292,0.1846874316487166,1.3183919557587378,1.3179718239996,0.0071792674130519,0.0071792673589173,183.58026636582903,183.5802677500987,0.9999999924595944,5.941954623427591,5.1541880298461296e-05,115284.00960577645,4.261236483837916e-06,0.670832097530365,0.8428571428571429,0.2252893403172493,0.9171875,0.9169667401856988
SBO-AdamW,sbo_adamw,780,4.303867403314917,0.001,0.7353076840616607,0.1185704557404407,0.262627084555252,0.6901871788290279,0.9386372450463212,0.3571662451622481,0.1679945283781357,0.9622201089576174,0.9626502079945528,0.0058719257133277,0.0058719256256917,163.94114213836085,163.94114458511157,0.9999999850754322,3.847346603986807,3.4479511343832314e-05,111583.5594542154,-1.701095635553429e-05,2.640576839447021,0.841025641025641,0.1770129710435867,0.9375,0.937474202002291
SBO-AdamW,sbo_adamw,790,4.359116022099448,0.001,0.8915863109250338,0.0721050746214205,0.7864051488211526,0.3977040465822897,0.4460634284185744,0.8820291868380592,0.1939884866165307,0.9915825007034544,0.9911781871954832,0.0068991908906476,0.0068991909081679,143.66585921533246,143.66585885049625,1.0000000025394775,3.735064308915753,4.75988330226329e-05,78469.66137047429,1.6468580042783287e-05,2.022214889526367,0.8405063291139241,0.1949848815798759,0.921875,0.9218060839753788
SBO-AdamW,sbo_adamw,800,4.414364640883978,0.001,0.7729191551407391,0.1120460478414291,0.4230218741795987,0.6691251447804685,0.8657116857954297,0.5473041667631741,0.2138308256876234,0.9041352333908944,0.9045495169579636,0.0072190427224844,0.0072190427945124,125.30047981855702,125.30047856837074,1.0000000099775062,2.7323086133656034,5.211457926446173e-05,52428.87214919597,-6.213872654425856e-05,1.4658253192901611,0.84125,0.1758206412196159,0.93515625,0.935135306748822
SBO-AdamW,sbo_adamw,810,4.469613259668508,0.001,0.8192735503499385,0.0769494876847542,0.7179826129831982,0.4207390099986202,0.5135513160639799,0.876364936566699,0.2410307664999595,1.5636827689937949,1.5643407091203565,0.0099109994086904,0.0099109995394499,157.83884597436983,157.83884389194313,1.0000000131933726,16.713806034327717,9.822791144742382e-05,170153.32799042287,-5.511506617494888e-05,0.8965055346488953,0.8419753086419753,0.226245479285717,0.91640625,0.9163437018034112
SBO-AdamW,sbo_adamw,820,4.524861878453039,0.001,0.9251296097720484,0.0672789596519439,0.8332332506183984,0.3746412361218039,0.4049608099930077,0.9006665031764648,0.2572475456437975,1.0259913211798066,1.02613028672412,0.0079013576747275,0.0079013576377586,129.86759098454613,129.86759159217073,0.9999999953211992,6.152124670727062,6.243145326756405e-05,98542.07052270186,0.0002992880159808,6.151440143585205,0.8426829268292683,0.2044590100646019,0.91796875,0.9178057561656384
SBO-AdamW,sbo_adamw,830,4.580110497237569,0.001,0.7990435476183806,0.1025895798628061,0.4303473977701852,0.6404515187161826,0.8015226712300031,0.5385781526587298,0.2188475029962353,1.393742191976272,1.3937211925404542,0.0070682098374551,0.0070682099453455,197.18163786748303,197.1816348576669,1.000000015264181,4.878236084012315,4.99595938339148e-05,97643.62977468304,-4.057189546102791e-05,1.6417479515075684,0.8433734939759037,0.2102471277117729,0.91796875,0.9179682993864102
SBO-AdamW,sbo_adamw,840,4.6353591160221,0.001,0.9583723887909616,0.0416947968083497,0.9330011092764664,0.2419419691006736,0.2524508968856004,0.973526700256356,0.4677437109110542,2.525778102256216,2.52493023014283,0.0177542851489868,0.017754285531857,142.21525727195592,142.21525420509184,1.0000000215649447,38.07242894760566,0.0003152146484843,120782.54970276749,0.0013606903278571,4.117002010345459,0.8452380952380952,0.2464041650295257,0.928125,0.9279559709180965
SBO-AdamW,sbo_adamw,850,4.69060773480663,0.001,0.8210920780780864,0.0999130845771647,0.3830567175977783,0.6494263979124573,0.7909300494440971,0.4665210246509642,0.286345576987546,1.338592286523305,1.338804057842087,0.0081901403764285,0.0081901402808844,163.46533713820048,163.46533904514695,0.9999999883342456,6.957385881221853,6.707839945291512e-05,103720.21303378751,-0.0001042585498818,3.3928825855255127,0.8470588235294118,0.2352861166000366,0.9078125,0.9073747007339376
SBO-AdamW,sbo_adamw,860,4.74585635359116,0.001,0.9635992478520514,0.0560168015866001,0.9117502033635696,0.3092181188521507,0.3208990869818812,0.9461923153177444,0.2460418487799791,1.1838458739045044,1.1841412511839655,0.0117560431574432,0.0117560432060412,100.72617421740512,100.72617380101592,1.000000004133873,6.428294577577617,0.0001382045529365,46512.90019749473,0.0002794543606583,2.1060900688171387,0.8488372093023255,0.1999234497547149,0.9234375,0.9233834419304636
SBO-AdamW,sbo_adamw,870,4.801104972375691,0.001,0.9668456007059354,0.0332153225057806,0.9544932000759676,0.1826230977228426,0.1888854824281164,0.9872240194081158,0.2234479851676523,1.5896485738740564,1.5895273403693206,0.0083058175119956,0.008305817175898,191.37518228322017,191.3751900272781,0.9999999595346816,7.821395388469682,6.89865993830363e-05,113375.57523371634,-2.5199393402175477e-05,3.2276222705841064,0.8505747126436781,0.1956622093915939,0.93203125,0.931974409769882
SBO-AdamW,sbo_adamw,880,4.856353591160221,0.001,0.9590295582891968,0.039170212353804,0.9314089445780396,0.2221396155733538,0.2316295818552521,0.9711994135400486,0.2126490531877838,2.1842703387789024,2.1840665663760626,0.0083547855549851,0.0083547852566634,261.4150359697582,261.41504530402364,0.9999999642933122,6.240779118782484,6.980243725429602e-05,89406.3211008924,-9.84342950776096e-05,1.860869526863098,0.8522727272727273,0.2097577832639217,0.928125,0.9280475316441774
SBO-AdamW,sbo_adamw,890,4.911602209944752,0.001,0.8144626853654237,0.0995741605034418,0.5017209940615729,0.6306170226515462,0.7742736824936409,0.6160147089322656,0.2100607388159216,2.1465804676813662,2.1465168256319984,0.0084524577854001,0.0084524578091658,253.9517948660628,253.9517941520304,1.0000000028116849,11.32417966959474,7.144404470693644e-05,158504.17926429753,9.312751376100437e-05,2.862823724746704,0.8539325842696629,0.2119986563920974,0.915625,0.9156198498443509
SBO-AdamW,sbo_adamw,900,4.966850828729282,0.001,0.8164706474218097,0.0954057593284443,0.5618180156160126,0.602214904108445,0.7375830423421521,0.6881055888415337,0.2774768359430757,3.806844483227852,3.8063470643402297,0.0149612100950427,0.0149612101536588,254.4143849434637,254.4143839467,1.0000000039178751,34.39138691903315,0.0002238377990693,153644.23284193958,-0.0008602262496495,4.90702486038208,0.8555555555555555,0.2579022824764251,0.8890625,0.8888647030481497
SBO-AdamW,sbo_adamw,910,5.0220994475138125,0.001,0.9425920620727388,0.0400441474057821,0.893182360923598,0.2611876039947016,0.2770950599990794,0.9475810341108856,0.2495386998904271,2.6428889105261333,2.6427399729851104,0.0098934723661228,0.0098934721972576,267.11955875414884,267.119563313439,0.99999998293165,21.96268883693847,9.78807959413075e-05,224382.0008381216,-1.1504850789378906e-05,2.4036760330200195,0.8571428571428571,0.1831253102259656,0.9330543933054394,0.9329676000718004
SBO-AdamW,sbo_adamw,920,5.077348066298343,0.001,0.9178059579847514,0.0711663595386161,0.8210366296919818,0.3974162179416776,0.4330067967899162,0.8945645019506646,0.2332620062251567,1.7244371160676328,1.723877756665858,0.0087793275952401,0.0087793278131464,196.356467846181,196.3564629725382,1.000000024820384,4.1785691090153705,7.707659304667658e-05,54213.20460395653,-0.0001616332758649,14.531267166137695,0.8586956521739131,0.1597940176725387,0.94453125,0.9445133346887516
SBO-AdamW,sbo_adamw,930,5.132596685082873,0.001,0.7974689617311845,0.1003075863462378,0.5187163883602154,0.6162616132615351,0.772771910675651,0.650453388473152,0.2486272426276338,2.501865848537969,2.501784414920912,0.0072768458516786,0.0072768459602359,343.80066115373364,343.8006560248523,1.0000000149181838,14.694589500519214,5.2952485396051685e-05,277505.1896169333,-0.0002119962850848,4.535480499267578,0.8602150537634409,0.1847053617238998,0.93359375,0.9334523606368268
SBO-AdamW,sbo_adamw,940,5.187845303867404,0.001,0.860090109467456,0.077785272257334,0.7714758750231402,0.4323916955106345,0.5027283661921882,0.8969709877268751,0.2152318986667623,1.6866876482754938,1.686152216456298,0.0078449267404897,0.0078449269394077,214.93536807088617,214.93536262092877,1.0000000253562622,3.2970418565746518,6.154287685994353e-05,53573.08635535366,3.1206570275443823e-05,3.313330888748169,0.8617021276595744,0.1732809133827686,0.93515625,0.9351562104224918
SBO-AdamW,sbo_adamw,950,5.2430939226519335,0.001,0.8715515815275027,0.0806520001116244,0.7455902370653958,0.4828389662342232,0.553999300176804,0.8554745959598353,0.2266714218863426,1.8469902287945967,1.846921815296601,0.008726269411202,0.0087262694083363,211.65079007596037,211.6507901454658,0.9999999996716032,12.136439869005244,7.614777724995747e-05,159380.09364563588,-0.0002859622211488,5.122890949249268,0.8631578947368421,0.1647181905806064,0.93671875,0.936500742600787
SBO-AdamW,sbo_adamw,960,5.298342541436464,0.001,0.8996619783650148,0.0728866246139173,0.8027437988911433,0.4129991116487764,0.4590603155190944,0.8922726737324121,0.1901302828296822,1.317993828313024,1.3175640684340566,0.0070230403469127,0.0070230405558686,187.60593750728577,187.60593192546293,1.000000029752912,3.035580096882768,4.932309824212666e-05,61544.79757092978,-0.0001577003949986,7.89968204498291,0.8645833333333334,0.1568684518337249,0.9390625,0.9390504469878076
SBO-AdamW,sbo_adamw,970,5.3535911602209945,0.001,0.9557390764493484,0.0356499967823977,0.9283937564901312,0.1966345110545426,0.2057407883593673,0.971388299763982,0.1954811322078508,1.1338326331082118,1.133713211811084,0.0057232487838287,0.0057232488883341,198.08910194755788,198.08909833048796,1.0000000182598134,3.329955316585256,3.275557724199962e-05,101660.71237222906,-1.7149515374459412e-06,2.6116905212402344,0.865979381443299,0.1502552479505539,0.94609375,0.9460842397126936
SBO-AdamW,sbo_adamw,980,5.4088397790055245,0.001,0.9167412097950612,0.0599892929054957,0.8536525756731529,0.3545493627822008,0.3867496726382146,0.9311816317976892,0.2863142599443055,2.0052757718732326,2.005563007984009,0.0133696815892722,0.0133696814269906,150.00828513322722,150.00828695403277,0.9999999878619668,16.146674078452634,0.0001787483864461,90331.85920990774,0.0007755046590247,3.5290722846984863,0.8673469387755102,0.1812170282006263,0.934375,0.9343556079798964
SBO-AdamW,sbo_adamw,990,5.464088397790055,0.001,0.8537561617836513,0.0919829586244628,0.6129426729102573,0.5391806798841933,0.6315394301316047,0.7179364558022152,0.256496440782829,2.3561406399895377,2.356446219097044,0.0108037190674511,0.010803719269944,218.1143552868216,218.11435119872883,1.0000000187428877,18.90386751992628,0.0001167203511922,161958.6244115105,-0.0001939688911107,3.8395824432373047,0.8686868686868687,0.2086387813091278,0.925,0.924911272108644
SBO-AdamW,sbo_adamw,1000,5.519337016574585,0.001,0.9578461376899844,0.0386494558132494,0.947685254499278,0.2122817574749331,0.2216240679185575,0.989391946377514,0.3170040562311954,1.7134789730962694,1.7139286038397854,0.0104428577556185,0.0104428583859863,164.12448047735202,164.1244705702201,1.000000060363527,10.132305565930436,0.0001090532865741,92911.51036556356,-8.786026773943689e-05,4.51427698135376,0.87,0.1711657956242561,0.934375,0.9343556079798964
SBO-AdamW,sbo_adamw,1010,5.574585635359116,0.001,0.9257145970585916,0.0616888131881157,0.8463790293975548,0.3390635523177816,0.3662722327109649,0.9142980267210636,0.3625002608952361,2.9113223080005506,2.911338705189563,0.0115021407581731,0.0115021407375726,253.11276973556704,253.11277018889515,0.9999999982089876,30.387148236855865,0.0001322992409704,229684.9778876576,0.000148992880085,2.142784595489502,0.8712871287128713,0.1646663948893547,0.94296875,0.9429101757846032
SBO-AdamW,sbo_adamw,1020,5.629834254143646,0.001,0.956445568490247,0.0585577941964018,0.93410014808471,0.3219808187675279,0.3366431184116163,0.976637018203964,0.2785401360359856,2.662016344896828,2.6615026525494483,0.0119723541355783,0.0119723535583532,222.30403665058984,222.30404736857085,0.9999999517868384,19.10219472274184,0.0001433372488284,133267.4854503969,2.4121009687405603e-06,2.734905242919922,0.8725490196078431,0.2041150085628032,0.92109375,0.921034709178921
SBO-AdamW,sbo_adamw,1030,5.685082872928177,0.001,0.8969234919993497,0.0699169778958184,0.8229567501706152,0.3792116735206531,0.4227915501191133,0.9175328302931904,0.2636143016881238,1.796428788272803,1.7955181958072508,0.0117564208043637,0.0117564208934314,152.72660154702828,152.72660038995733,1.000000007576093,15.403645779704677,0.000138213432276,111448.25452955818,-4.224352298365375e-05,4.073784351348877,0.8737864077669902,0.2225846707820892,0.91796875,0.9178672370330762
SBO-AdamW,sbo_adamw,1040,5.740331491712707,0.001,0.923707522389454,0.0727136611462701,0.8177425645310346,0.3956494610827805,0.4283276377995832,0.8852829978213143,0.2601998377321732,1.731662383064785,1.7309078780103235,0.0105381331386045,0.0105381332295989,164.25185137104157,164.2518499527648,1.0000000086347691,15.327724099624902,0.0001110522461904,138022.6391219272,0.0004828547322688,7.550567626953125,0.875,0.2549329236149787,0.91171875,0.9116949813762129
SBO-AdamW,sbo_adamw,1050,5.795580110497237,0.001,0.9761621797998988,0.028032402480115,0.9461216935905784,0.1519525528649487,0.1556632248302194,0.9692259269709892,0.3168029285503596,1.831829937846128,1.8323108578415868,0.011792821643077,0.0117928216360412,155.3751013369422,155.37510142964177,0.999999999403382,25.08388486970216,0.0001390706432733,180367.93588708693,0.0015173393430103,2.027970314025879,0.8761904761904762,0.2354726433753967,0.9203125,0.9202002816460648
SBO-AdamW,sbo_adamw,1060,5.850828729281768,0.001,0.8900018120809384,0.0646960385261348,0.811745457174535,0.3545753424751331,0.3983984500504448,0.9120716903672026,0.2265511577661828,1.940425912460933,1.9401893646875676,0.0081706587480945,0.0081706585366864,237.4581321414298,237.4581382854373,0.9999999741259344,14.85720481723547,6.67596607370341e-05,222547.6380977715,-2.622633904536542e-05,4.130763053894043,0.8773584905660378,0.1435534372925758,0.9484375,0.94841621665189
SBO-AdamW,sbo_adamw,1070,5.906077348066298,0.001,0.9327062454479592,0.0660594260268358,0.91884600489289,0.3613727794760012,0.3874454376602158,0.9851397579648322,0.2590819345755177,2.0436816457157407,2.043521299858032,0.0080264601982737,0.0080264602528296,254.59807304564225,254.59807131513733,1.000000006797007,15.192411928728689,6.442406534512557e-05,235818.8954289295,1.6700691510607157e-05,6.465790271759033,0.8785046728971962,0.2453726649284363,0.90234375,0.9022864363191544
SBO-AdamW,sbo_adamw,1080,5.961325966850829,0.001,0.7616069391293591,0.1036811272887564,0.5985017714560954,0.5722520137201931,0.7513744745739456,0.7858407542088318,0.2423182584050559,1.4986503311755188,1.4987206843292424,0.0091416609941486,0.0091416609284083,163.94402344262622,163.9440246215939,0.999999992808718,9.66185543074971,8.356996599490074e-05,115613.96867553178,7.150806777111995e-05,2.771204948425293,0.8796296296296297,0.1940083503723144,0.928125,0.9280615972573484
SBO-AdamW,sbo_adamw,1090,6.016574585635359,0.001,0.7447789577368568,0.1022568113602556,0.4901700465199358,0.5878134541168842,0.7892455177614844,0.6581416424671888,0.3122529633636478,1.672156320019696,1.6723098087631243,0.0105628066612753,0.0105628066668246,158.32059247037364,158.32059238719742,1.0000000005253658,11.606921077494915,0.0001115728841902,104029.94564252744,2.2091075067010024e-05,4.359862804412842,0.8807339449541285,0.2056492038850505,0.9288702928870292,0.9288631195456764
SBO-AdamW,sbo_adamw,1100,6.071823204419889,0.001,0.7816190278820941,0.1009550114137509,0.4999898255080555,0.5869373043331102,0.7509250458289107,0.6396848178873635,0.3506550178895593,1.358218263279925,1.35791756151707,0.0104126785083454,0.0104126787349248,130.4100151011808,130.41001226346495,1.0000000217599538,21.36452709150035,0.0001084238781583,197046.3283032402,0.0003835086677561,2.095126152038574,0.8818181818181818,0.1571836397051811,0.94609375,0.9460621128481732
SBO-AdamW,sbo_adamw,1110,6.12707182320442,0.001,0.9272836168405126,0.0629079376599025,0.8799638257008885,0.3437555730544996,0.3707124409528132,0.9489694519775356,0.2528052004351757,1.0103418577893688,1.010042260495761,0.0089619509255358,0.0089619511409843,112.70339113526964,112.70338842584076,1.0000000240403497,7.011118226853796,8.031656615781202e-05,87293.55053698168,-5.614494932970615e-05,15.053701400756836,0.8828828828828829,0.1866805478930473,0.92578125,0.9257790302566422
SBO-AdamW,sbo_adamw,1120,6.18232044198895,0.001,0.9247893402442124,0.0642725541500135,0.873018593736345,0.3514748548810524,0.3800593709138529,0.9440188762402948,0.2003038060957575,0.9345277137727224,0.9341765596583608,0.0076890099949199,0.0076890104157787,121.49503775851056,121.49503110846616,1.0000000547351142,6.247603855212219,5.912087970649793e-05,105675.08274958144,-0.0001094262780725,5.9050822257995605,0.8839285714285714,0.181454949080944,0.9375,0.9370518633632008
SBO-AdamW,sbo_adamw,1130,6.237569060773481,0.001,0.935481903822403,0.0356004496336129,0.9153017376646844,0.1952348091935073,0.2086997176490244,0.9784280528834796,0.1603461657576578,0.7776972998914683,0.777533990328562,0.0061022046564366,0.0061022048711605,127.41853708698844,127.41853260339524,1.0000000351879206,1.7576303440619083,3.723690368107047e-05,47201.30221126326,-1.3715702998462476e-05,8.375728607177734,0.8849557522123894,0.1915263637900352,0.934375,0.9343647444913268
SBO-AdamW,sbo_adamw,1140,6.292817679558011,0.001,0.9399118419228952,0.0498351969607784,0.8953641473999784,0.2719568563854631,0.2893429407475992,0.9526043906077616,0.2085801414151306,0.9081585062400476,0.9071328260647477,0.0069201215912472,0.0069201214756056,131.08625536466243,131.08625755523298,0.9999999832890908,2.9891786089619927,4.788808335725106e-05,62420.09283734219,-6.69106819941867e-05,971.40234375,0.8859649122807017,0.1503648519515991,0.95546875,0.9554608936757032
SBO-AdamW,sbo_adamw,1150,6.348066298342541,0.001,0.8904598758664231,0.0685290611127712,0.8295198868074076,0.3767372061968283,0.4230816192927959,0.9315634643282266,0.2010347069079196,1.201056424173524,1.2004858684275588,0.0077709584939506,0.0077709589188757,154.48362893227272,154.4836204849277,1.0000000546811696,5.609485526969365,6.038780411365963e-05,92891.03336844976,7.800952375758285e-05,32.3697624206543,0.8869565217391304,0.2112626872956752,0.9359375,0.9357868436443902
SBO-AdamW,sbo_adamw,1160,6.403314917127072,0.001,0.9419944082834631,0.0561912949764308,0.8998059898073986,0.3066065604356202,0.3254866034654388,0.9552137272736662,0.217564929921431,1.2140111325720546,1.213715589493254,0.0058987566672115,0.005898756687059,205.75786694842708,205.75786625611383,1.0000000033646987,4.155899040197255,3.4795330560416504e-05,119438.41237493644,2.611415703901443e-05,65.59566497802734,0.8879310344827587,0.1738177232444286,0.9390625,0.9390504469878076
SBO-AdamW,sbo_adamw,1170,6.458563535911602,0.001,0.9431782631075806,0.0570937233128495,0.8907160038814745,0.3127645184868762,0.3316070044451414,0.944377154056484,0.2500310758140163,1.3214535220879706,1.3210169909258898,0.0097090230358167,0.0097090232131337,136.0607535951486,136.0607511102559,1.000000018263112,8.269506868673488,9.426512915422514e-05,87726.04400874396,-3.96863113003576e-05,16.440866470336914,0.8888888888888888,0.2060937494039535,0.928125,0.9281164006436315
SBO-AdamW,sbo_adamw,1180,6.513812154696133,0.001,0.9332650429398612,0.0552044089709451,0.8886854586372762,0.3038780498511389,0.3256074489770861,0.9522326646220932,0.2077365686298954,1.5172197772124942,1.5171557817335497,0.0099035568771394,0.0099035568091268,153.19301949339328,153.19302054544434,0.9999999931325132,7.49955995590426,9.8080441315318e-05,76463.35859964155,0.0001328895390564,235.32228088378903,0.8898305084745762,0.2163165047764778,0.928125,0.9280061820778434
SBO-AdamW,sbo_adamw,1190,6.569060773480663,0.001,0.9459590691165412,0.0528401862709045,0.8977190328195789,0.2905351136214715,0.3071328592396822,0.9490040976698758,0.2264354931256358,0.9898476750015144,0.9889474848048072,0.0074715465852356,0.0074715468306913,132.3618173992299,132.36181305087285,1.000000032852051,3.089811887955875,5.582401172832263e-05,55349.15518062349,2.23566256623009e-05,23.87779426574707,0.8907563025210085,0.2172887668013572,0.9203125,0.9203076359641092
SBO-AdamW,sbo_adamw,1200,6.624309392265193,0.001,0.9354344457334256,0.0613471021140634,0.8777628482732669,0.3615379820068998,0.3864920558098934,0.9383477936661384,0.3282679919919458,3.387127788118056,3.386889214688938,0.0138988356306124,0.0138988353759835,243.6815071925339,243.6815116568185,0.9999999816798388,12.413963136728851,0.0001931776327666,64261.90733855412,-0.0001250786859827,9.26772117614746,0.8916666666666667,0.2849490582942963,0.896875,0.8965831301231013
SBO-AdamW,sbo_adamw,1210,6.679558011049724,0.001,0.9279206803836176,0.0547199901918834,0.8793515664218766,0.3051415271317731,0.3288444083449273,0.94765811885811,0.3226038284340635,3.819207863079797,3.81851412290382,0.0116469103539967,0.0116469102000482,327.85640198505104,327.85640631864715,0.99999998678203,15.185618428280575,0.0001356505222851,111946.62705654286,0.0002880126246083,62.57585906982422,0.8925619834710744,0.260884615778923,0.8953125,0.8952756828572546
SBO-AdamW,sbo_adamw,1220,6.734806629834254,0.001,0.9482184009206442,0.051176956667892,0.907799131093744,0.2843956135741202,0.2999262757377359,0.9573734597560476,0.2704618636137599,3.100670548342625,3.099998737020335,0.0102145650701348,0.0102145650010638,303.4880795937213,303.4880816459127,0.9999999932379836,6.044423167774767,0.0001043373372713,57931.54517693021,-0.0002750375847444,63.80900192260742,0.8934426229508197,0.2874288037419319,0.8984375,0.8983382209188661
SBO-AdamW,sbo_adamw,1230,6.790055248618785,0.001,0.8440399394527958,0.0846633016227177,0.7353790413217532,0.470184359692713,0.5570641123896826,0.8712609521754515,0.2359191019483918,2.2208712878448718,2.22041837535154,0.0068400279158677,0.0068400281837018,324.6212446297975,324.62123191864475,1.0000000391568744,4.264511585668515,4.678598590457384e-05,91149.33677718251,0.0001076129999546,48.316314697265625,0.8943089430894309,0.4397916093468666,0.821875,0.8207811348563007
SBO-AdamW,sbo_adamw,1240,6.845303867403315,0.001,0.9783631726821138,0.0476014879777257,0.9435252657801576,0.261742366836279,0.2675308864281254,0.9643916411873412,0.2551959084653794,2.7289026583166507,2.7283924662404715,0.0103880535065055,0.0103880539849294,262.6471325481535,262.6471204518882,1.0000000460551983,8.166538509092788,0.0001079116629068,75677.99706826772,2.2808928864748168e-05,27.22940444946289,0.8951612903225806,0.3752513542771339,0.84375,0.8432812978267523
SBO-AdamW,sbo_adamw,1250,6.900552486187845,0.001,0.9183083359635956,0.0704630351061258,0.8472179262073655,0.3866582204717751,0.4210548955390332,0.922585468331142,0.2245261388655888,1.8505356425879735,1.85061622100827,0.0077318463327571,0.0077318465842206,239.34984496107364,239.3498371766795,1.0000000325230811,6.420861810191127,5.978145210816521e-05,107405.584571174,-5.276257411424012e-06,40.55592346191406,0.896,0.3562508270144462,0.846875,0.8467399245917422
SBO-AdamW,sbo_adamw,1260,6.955801104972376,0.001,0.9607497677882436,0.0348104308488606,0.9338380201352464,0.2453637796279552,0.2553878104938925,0.9719888064975012,0.368454629700052,3.2565486067160965,3.258269119432652,0.0189707461373301,0.0189707461823859,171.7522914410371,171.75229103312245,1.000000002375017,24.51474836319585,0.0003598892000251,68117.48827550717,-0.0023831257758466,10.61598014831543,0.8968253968253969,0.3931029766798019,0.85078125,0.8505439849272436
SBO-AdamW,sbo_adamw,1270,7.011049723756906,0.001,0.939634816316148,0.0536376053998262,0.914116473282932,0.2926458815610812,0.3114464007500315,0.9728422759671028,0.3554530792798067,2.99271122776241,2.9926218398368016,0.0129937254602639,0.0129937246399841,230.31284207046843,230.31285660987015,0.9999999368710806,31.71236355928704,0.0001688368846166,187828.40983644407,-0.0006080288947138,77.5201187133789,0.8976377952755905,0.4802668841563508,0.7841004184100419,0.784066395853761
SBO-AdamW,sbo_adamw,1280,7.066298342541437,0.001,0.9274238619252242,0.0618847841914721,0.9037036028536886,0.3449065022687363,0.3718973777025215,0.9744234971242868,0.3897746803916814,2.144158268736405,2.1418358593836677,0.0133678455017851,0.0133678445595288,160.2229663035562,160.2229775971566,0.9999999295132284,34.697819997920305,0.0001786992665788,194168.78794298437,0.0012063599439215,71.56050872802734,0.8984375,0.606303334236145,0.69609375,0.6937066283799952
SBO-AdamW,sbo_adamw,1290,7.121546961325967,0.001,0.9508713347735406,0.0169011479946656,0.9439557655405572,0.1087591537492504,0.1143784124853784,0.992727124080746,0.2039455933106569,1.2399882014506902,1.2389474753063463,0.0076654764388701,0.0076654770045467,161.62693671901175,161.62692479169533,1.0000000737953558,8.426333797848201,5.875953539580259e-05,143403.6831824597,0.000227600834834,20.2359619140625,0.8992248062015504,0.5038642674684525,0.77109375,0.7710824326642125
SBO-AdamW,sbo_adamw,1300,7.176795580110497,0.001,0.9457850569260766,0.020901941260774,0.9368048684343816,0.1315563199762913,0.1390974820472067,0.9905050429524846,0.1669193382147901,1.496821218737129,1.4962112082544243,0.0047007997727046,0.0047007998817915,318.28864886826653,318.2886414820499,1.0000000232060329,9.051145891187844,2.2097518650010528e-05,409600.1019183903,-2.5360296600940305e-05,28.305294036865234,0.9,0.5445126712322235,0.78203125,0.7807722694600523
SBO-AdamW,sbo_adamw,1310,7.232044198895028,0.001,0.9404893931713828,0.0596493575415138,0.8822741902716253,0.327417044206679,0.3481347547180841,0.9381011595426372,0.1923791632792133,1.6129863977979468,1.612019844189544,0.0115073294374213,0.011507329350639,140.0863556532346,140.08635670969358,0.9999999924585165,11.374503644263314,0.0001324186295992,85898.0619168825,-0.0001699675618249,54.135345458984375,0.900763358778626,0.4579923838376999,0.80234375,0.802333977692989
SBO-AdamW,sbo_adamw,1320,7.287292817679558,0.001,0.9000081648035998,0.0908583057205447,0.7719859849159701,0.4994363532920646,0.5549242471606375,0.8577544239106245,0.1437154197729446,1.529969050779742,1.5291723915260842,0.0057312803795705,0.0057312804683808,266.811652938301,266.8116488038655,1.0000000154957085,4.401932326039969,3.2847574200856045e-05,134010.88004621206,-7.444212440077536e-05,46.147274017333984,0.9015151515151516,0.3755724847316742,0.83828125,0.8376939008411175
SBO-AdamW,sbo_adamw,1330,7.342541436464089,0.001,0.9249964248770424,0.0670224018951476,0.8569013028428293,0.3686846457517,0.3985795359162696,0.926383367326782,0.1345998855601282,1.0385851448819683,1.0372088018562586,0.0047583039377073,0.0047583031956604,217.9786779984471,217.97871199174483,0.999999844052213,4.365036952789524,2.264144884800423e-05,192789.6479634645,0.0002107982895758,26.82892608642578,0.9022556390977444,0.3447316586971283,0.8515625,0.8515567014336498
SBO-AdamW,sbo_adamw,1340,7.397790055248619,0.001,0.912186278482714,0.077699753511089,0.7617966334046445,0.4344594883451457,0.4762837356727229,0.835132747964352,0.2348336417387316,1.9777042587896516,1.976629081156948,0.0072699064288622,0.0072699061633621,271.8919563131573,271.8919662427663,0.9999999634795794,13.647243162500672,5.285153696443778e-05,258218.47284561457,0.0003934263097562,10.586017608642578,0.9029850746268656,0.35248514264822,0.8546875,0.8546818235087308
SBO-AdamW,sbo_adamw,1350,7.45303867403315,0.001,0.9061149673870386,0.0666097083680654,0.8331910946918791,0.4013135988808741,0.4428947907550199,0.9195202868070376,0.2830816113507339,2.3137927315725446,2.3121486839232817,0.0080698138432943,0.0080698148431983,286.5182182417483,286.51818274022406,1.000000123906706,15.812315717892488,6.512190813676155e-05,242811.001248386,2.871175268870374e-06,5.994192123413086,0.9037037037037036,0.2585977584123611,0.89296875,0.8929686846732694
SBO-AdamW,sbo_adamw,1360,7.50828729281768,0.001,0.9004355983470482,0.0806681282062588,0.7806659375084518,0.4532461046597379,0.5033631561121895,0.8669869771270032,0.1804888147775172,1.3111574780178292,1.3105174653134244,0.0047173083041215,0.0047173085424548,277.8104335831553,277.81041954729653,1.0000000505231543,8.089282760280184,2.225299896443933e-05,363514.273883129,-9.946176079411728e-06,13.304445266723633,0.9044117647058824,0.2820886373519897,0.8953125,0.8951996656556498
SBO-AdamW,sbo_adamw,1370,7.56353591160221,0.001,0.9074609060644692,0.071147133823879,0.8277668680661657,0.3942844382737147,0.4344919275736859,0.9121790950268862,0.2309496231934154,1.9659556256204875,1.9654500071609315,0.0073077940433696,0.0073077954496122,268.9525724858356,268.9525207311605,1.0000001924305262,14.411878663173413,5.340387282171122e-05,269865.79627450346,-0.0001797732169173,4.548826217651367,0.9051094890510948,0.2895504280924797,0.88125,0.8812427516327901
SBO-AdamW,sbo_adamw,1380,7.61878453038674,0.001,0.9610419929814528,0.0493887742031284,0.9037919919181262,0.2880284350527922,0.2997043179759898,0.94042924088497,0.2881232441765871,2.0452089494305743,2.042983915854074,0.011881209056377,0.0118812091243438,171.95084323152636,171.950842247876,1.0000000057205325,17.464087474827465,0.0001411631351371,123715.63905734422,-0.0006459878090954,8.336477279663086,0.9057971014492754,0.2440670028328895,0.90078125,0.90066915115997
SBO-AdamW,sbo_adamw,1390,7.6740331491712706,0.001,0.9689530745613244,0.0384899704128152,0.9598782260266944,0.2177049758078583,0.2246806182089058,0.9906343776877548,0.2976248335847085,4.016352442175806,4.015076877934972,0.0099301284070177,0.0099301279314292,404.3328256558556,404.3328450207652,0.9999999521065138,15.083201561617898,9.860743992748389e-05,152962.10481389755,-0.0013198493313613,5.075081825256348,0.9064748201438848,0.2636927723884582,0.89453125,0.8944843011813728
SBO-AdamW,sbo_adamw,1400,7.7292817679558015,0.001,0.9295290816201088,0.0579672934116147,0.8734467882517721,0.3209226905890827,0.3452529855545082,0.9396659077405208,0.2242413832718913,2.1558474673185595,2.155099484352935,0.0082415598970014,0.0082415596375915,261.4916971163472,261.49170534701386,0.9999999685241768,6.967258939461317,6.792330757554588e-05,102575.37785114734,6.548730087629906e-05,15.97695255279541,0.9071428571428573,0.2230448186397552,0.9125,0.9124786324786324
SBO-AdamW,sbo_adamw,1410,7.7845303867403315,0.001,0.884543924826056,0.0737836189933565,0.7508342726837054,0.4496322285774173,0.508320973054941,0.8488377474655717,0.3522258780589578,3.4151223429745627,3.4116712499804107,0.0166830693425885,0.0166830697853793,204.4990151345284,204.4990097068534,1.0000000265413265,31.47261518076993,0.0002783248273884,113078.71983996412,3.032696099758425e-05,5.90895414352417,0.9078014184397164,0.2673102781176567,0.91015625,0.9101035214136222
SBO-AdamW,sbo_adamw,1420,7.839779005524861,0.001,0.9269539353004906,0.0490059314655779,0.897147333949194,0.2708639954722596,0.2922086903751626,0.9678445711095296,0.3896554460014534,4.234611111100993,4.231294502711972,0.0136618927615995,0.0136618918029251,309.71510145396405,309.7151231871139,0.9999999298285804,109.7573177414015,0.0001866472899401,588046.6722909216,0.0033660987826351,3.4438283443450928,0.908450704225352,0.2528439223766326,0.8984375,0.8984365081690251
SBO-AdamW,sbo_adamw,1430,7.895027624309392,0.001,0.8013139281782775,0.0871977241504614,0.6248521526427024,0.5541502819007667,0.691552040235445,0.7797844648267295,0.4421303710717071,6.205965194922812,6.201854064795192,0.0174692624020417,0.0174692603305215,355.0152217113843,355.0152638093997,0.9999998814191398,132.72208299813792,0.0003051750566136,434904.7542445901,-0.0008942818329273,4.529789447784424,0.9090909090909092,0.2696357563138008,0.884375,0.8840477519562044
SBO-AdamW,sbo_adamw,1440,7.950276243093922,0.001,0.8242574759825606,0.0778417347364961,0.7178513240257016,0.4935118349436884,0.5987350425367934,0.8709066583472392,0.2766357550560054,2.2361706110287884,2.234813824513109,0.0107593544571206,0.0107593535837167,207.70891352446165,207.70893038549067,0.9999999188237644,28.737525587377604,0.0001157636887629,248243.0017085552,0.0003437773145122,6.9634881019592285,0.9097222222222222,0.2783785715699196,0.88984375,0.8896092099975594
SBO-AdamW,sbo_adamw,1450,8.005524861878452,0.001,0.9329341516216316,0.0525161818491725,0.9049516156213904,0.2899083575243868,0.3107490030464276,0.9700058831037516,0.2359804027049382,1.969101620567316,1.9680212762086464,0.0085692282615594,0.0085692283290451,229.6614369624098,229.66143515374696,1.0000000078753442,19.5237051694312,7.343167543094609e-05,265875.7961717891,7.8225395014897e-06,2.2246310710906982,0.9103448275862068,0.221732315982236,0.9255230125523012,0.9255096587753342
SBO-AdamW,sbo_adamw,1460,8.060773480662984,0.001,0.839746449218559,0.0844050607582905,0.7127718710608173,0.4872737050026801,0.5802628941820729,0.8487941470000854,0.2481096592987205,2.668157665245176,2.666280734044637,0.0090626616398191,0.0090626616509907,294.20504041877155,294.20504005610377,1.0000000012327042,19.898555675881653,8.213183475724861e-05,242275.796403361,-0.0009733325461547,11.687533378601074,0.910958904109589,0.1929230287671089,0.92734375,0.9273241882122814
SBO-AdamW,sbo_adamw,1470,8.116022099447514,0.001,0.8043549576023223,0.0814995419576678,0.6361243003520258,0.5417311039802838,0.6734975633085097,0.7908502264326558,0.2638493815604162,2.6870576217052125,2.6854625976133306,0.0087833288043513,0.0087833286142518,305.74542493307723,305.7454315503924,0.9999999783567818,25.57477186518372,7.714686236326429e-05,331507.60875742225,0.000499811302701,2.556596040725708,0.91156462585034,0.1725119084119796,0.93671875,0.936716857376716
SBO-AdamW,sbo_adamw,1480,8.171270718232044,0.001,0.8917971166902378,0.0654535894836092,0.806519232014325,0.3832518284426426,0.4297522623363264,0.9043752406462044,0.316549330341734,3.3179120507876103,3.315253777824991,0.0126383107182973,0.0126383101599951,262.3177932336536,262.317804821643,0.9999999558246176,37.3738854478579,0.0001597268878477,233986.1869937104,-0.0014561830075905,10.42103672027588,0.9121621621621622,0.2131358481943607,0.92890625,0.9287747458533976
SBO-AdamW,sbo_adamw,1490,8.226519337016574,0.001,0.909497528893806,0.0744660570854544,0.781884027389421,0.4230052787858767,0.4650977769014559,0.8596879073881627,0.3457280201936891,3.3512282628165706,3.3487052092932053,0.0100769271378432,0.0100769270874017,332.314123490818,332.314125154263,0.9999999949943598,37.95892352901865,0.0001015444579754,373815.8072415651,-0.0015866418513468,4.842750549316406,0.912751677852349,0.2043630793690681,0.925,0.9249998168940844
SBO-AdamW,sbo_adamw,1500,8.281767955801104,0.001,0.912043043147516,0.0540797594514563,0.8763786602806872,0.3149766518495425,0.3453528363776987,0.9608961625936548,0.2065437151366817,1.863553301840078,1.8623703855266809,0.0056390773721827,0.0056390761766656,330.2615414914614,330.2616115088379,0.999999787994202,11.801742326642852,3.1799179290747936e-05,371133.55092395743,1.6775362611021194e-05,4.909632205963135,0.9133333333333332,0.204254637658596,0.93125,0.9311181558451724
SBO-AdamW,sbo_adamw,1510,8.337016574585636,0.001,0.9113032153156996,0.0514345593117704,0.8538850523777868,0.3270878022793524,0.3589231298454715,0.936993349773246,0.2766064477498552,3.0023006974122874,3.0004951283244936,0.0125298584176587,0.012529858065602,239.4676003757381,239.4676071041619,0.9999999719025724,36.58207486468018,0.0001569973485686,233010.7813806821,-0.0006027108431609,5.318213939666748,0.913907284768212,0.1985364615917206,0.92109375,0.9210798291446672
SBO-AdamW,sbo_adamw,1520,8.392265193370166,0.001,0.9005772322577503,0.0641865325415883,0.7867399882594769,0.4230336632370412,0.4697361293228503,0.8735952454484297,0.2013687190106479,1.6388215925465126,1.6373050984278523,0.0075445778564978,0.0075445782579467,217.0174567179673,217.017445170414,1.0000000532102535,11.830969562579412,5.6920660696402336e-05,207850.179843875,-0.000167007860373,3.708467960357666,0.9144736842105264,0.1798628285527229,0.934375,0.934328664511826
SBO-AdamW,sbo_adamw,1530,8.447513812154696,0.001,0.934310557234678,0.0653533420258324,0.900915046163954,0.3902384833171451,0.4176753439157873,0.9642565196206644,0.2826050963987609,2.442588436911464,2.4397176271909555,0.0116701707034676,0.0116701692798171,209.05586466408928,209.05589016693145,0.999999878009454,32.16585563514673,0.0001361928464662,236178.7455783452,-3.598317341868551e-06,2.9815306663513184,0.915032679738562,0.2461157165467739,0.91953125,0.9195272715509006
SBO-AdamW,sbo_adamw,1540,8.502762430939226,0.001,0.9632419246673476,0.0433836752120229,0.9477799744063846,0.2389838403537201,0.2481036531256179,0.9839480094615872,0.1862693315972632,1.3564137321785803,1.3551190232986634,0.0082561705929256,0.0082561705667856,164.13408711053054,164.13408763019905,0.9999999968338782,11.449534253566526,6.816435488599115e-05,167969.524140829,0.0001023215664268,27.204458236694336,0.9155844155844156,0.1666678585112095,0.94296875,0.9429394605018812
SBO-AdamW,sbo_adamw,1550,8.558011049723756,0.001,0.9091258430474992,0.0529144666479427,0.8474739324978743,0.3197524375554185,0.3517141658668176,0.9321855043269256,0.1615928168399501,1.769561542500197,1.7688782165956225,0.0054124832762891,0.0054124833873032,326.8145371173104,326.81453041409907,1.0000000205107509,13.064163472270591,2.9294975415261604e-05,445952.3616962875,5.947819181528757e-05,4.352867126464844,0.9161290322580644,0.1573986038565635,0.93984375,0.9397324772605672
SBO-AdamW,sbo_adamw,1560,8.613259668508288,0.001,0.9221439901927654,0.053134816463604,0.8761981628009712,0.2935406242726098,0.3183240658665985,0.9501749966594808,0.1726841645257572,1.3211017465002683,1.3201187082131915,0.0061105397622174,0.0061105401982266,216.0396232712069,216.03960785599827,1.0000000713536223,8.159026148117846,3.7338702300715454e-05,218513.9184111792,-0.0002243266867267,14.637669563293455,0.9166666666666666,0.1793902985751629,0.93515625,0.9351514607707234
SBO-AdamW,sbo_adamw,1570,8.668508287292818,0.001,0.9213912943781676,0.0498502857013941,0.8979574694245157,0.2869773892261891,0.3114609297669408,0.9745669129970812,0.1790926785513552,1.414059411117115,1.413240793898441,0.0065020482705662,0.0065020479419036,217.35316858472908,217.35317957140035,0.9999999494524474,17.14891159813851,4.2276626674275786e-05,405635.760162794,2.759905183502553e-05,3.983813524246216,0.9171974522292994,0.1751152038574218,0.9296875,0.929580047680176
SBO-AdamW,sbo_adamw,1580,8.723756906077348,0.001,0.8893557182383601,0.0607926298573262,0.7650143829520137,0.3754209085351451,0.4221268282603282,0.8601894239431639,0.2200985861410926,1.7469850531173083,1.745482997047888,0.0082367397443467,0.008236739816457,211.91430726531104,211.91430541006105,1.000000008754718,24.732606308622053,6.784388110059325e-05,364551.7607100132,0.0003300703681432,2.230926513671875,0.9177215189873418,0.1595014713704586,0.94375,0.9437102838672794
SBO-AdamW,sbo_adamw,1590,8.779005524861878,0.001,0.8779765465183286,0.0674702221821933,0.8212129888635027,0.4512325620906898,0.5139460317933104,0.9353472961437008,0.3382853367941137,2.522524694086084,2.5196874793861173,0.0171404396737738,0.0171404403138082,147.00249978076295,147.00249429160093,1.0000000373406046,70.70659041049657,0.0002937946947412,240666.6685141323,0.000850511472052,2.227206230163574,0.9182389937106918,0.1665693432092666,0.9375,0.9374815314094253
SBO-AdamW,sbo_adamw,1600,8.834254143646408,0.001,0.8849017179474405,0.0617227829111507,0.8094063181952332,0.3740648057334282,0.4227190411620899,0.9146849890546924,0.2246025341151529,1.8987066369001329,1.8983219693348317,0.0093364555943888,0.0093364557906176,203.32362213297588,203.32361785962604,1.0000000210174789,34.18675108620664,8.716940459319034e-05,392187.5025503766,5.52896988494922e-05,2.6876938343048096,0.91875,0.1790427662432193,0.9390625,0.9389617630659975
SBO-AdamW,sbo_adamw,1610,8.88950276243094,0.001,0.8351274424316857,0.0762890888166998,0.6566986064154815,0.5181407667911264,0.6204331703942431,0.786345380416834,0.3712013667114783,2.6892768306286263,2.690684205602842,0.0181296461744071,0.0181296478026669,148.4134979645202,148.41348463520794,1.0000000898120025,55.13323340055649,0.0003286841486729,167739.25248040736,0.0007323762606574,3.653958797454834,0.9192546583850932,0.2038430765271187,0.92421875,0.9242131529489176
SBO-AdamW,sbo_adamw,1620,8.94475138121547,0.001,0.9126827679136692,0.0402954381839148,0.9085304558028116,0.2233220298294432,0.2446874617124,0.9954504322237294,0.2490865594320293,1.7088486044345617,1.7074822627036013,0.0116039528397547,0.0116039536235717,147.14660480640862,147.1465948670367,1.0000000675474137,31.914962856957573,0.0001346517326528,237018.58288929236,-7.0597611596667775e-06,4.366157531738281,0.9191358024691358,0.1536212757229805,0.9484375,0.9483648881239244
SBO-AdamW,sbo_adamw,1630,9.0,0.001,0.9024371654332148,0.0518313158573556,0.8534917929655322,0.3154227424479284,0.3495232183799852,0.945763124190274,0.3243614461231235,2.732799261623585,2.731777338927812,0.0115714547760532,0.0115714542837883,236.07898849340287,236.0789985365149,0.9999999574586808,32.763635834970046,0.0001338985551697,244689.98783019223,-0.0001361190534581,3.515294075012207,0.9196319018404908,0.1779884655355908,0.9355648535564852,0.9355242182709994
SBO-AdamW,sbo_adamw,1640,9.05524861878453,0.001,0.8067209335213796,0.0921997849942979,0.5718284920297073,0.6058744142300753,0.7510334603385105,0.7088306107709956,0.2942945215778952,2.918384285394129,2.9179360991440104,0.0094396298151384,0.0094396305434794,309.1155221430897,309.11549829242114,1.0000000771577895,58.33333838568069,8.910662653427437e-05,654646.4685568934,2.57224847928228e-05,5.154948711395264,0.9201219512195122,0.1890055149793625,0.92265625,0.9225688658648584
SBO-AdamW,sbo_adamw,1650,9.11049723756906,0.001,0.9270153957132496,0.0680825378849259,0.8372385821351142,0.4228152070326726,0.456103759428242,0.9031549918229128,0.2927856466988036,3.057206074448745,3.056131751365595,0.0096461671742053,0.0096461668826568,316.8234280179122,316.8234375936739,0.9999999697757156,107.409916856559,9.304853525549106e-05,1154342.9089091483,0.0009108878658139,3.417477607727051,0.9206060606060606,0.1732903532683849,0.9296875,0.9296538382624496
SBO-AdamW,sbo_adamw,1660,9.165745856353592,0.001,0.9203218196346415,0.0360007767754509,0.9101495966322666,0.2019729445897514,0.2194590416968845,0.9889471022142958,0.234210366846966,2.474378926945854,2.4740583635618014,0.0065673762162882,0.0065673760070437,376.7194511296129,376.7194631323504,0.9999999681387912,41.53326527075842,4.313042743778195e-05,962969.0160310252,5.36358926161995e-07,7.055076122283936,0.9210843373493977,0.1498335316777229,0.9484375,0.9484222634127756
SBO-AdamW,sbo_adamw,1670,9.220994475138122,0.001,0.7930739177897921,0.0849090163858105,0.6026395873719471,0.5032772341426847,0.6345905758006287,0.7598782078868965,0.196684652226729,1.6985178811754738,1.6978411144097634,0.0068137270171957,0.0068137266158208,249.17950339438755,249.17951807275665,0.9999999410931958,19.544312494406768,4.642687183231686e-05,420969.833268033,-0.000415644874796,2.246248483657837,0.921556886227545,0.1358425594866275,0.95390625,0.9537943174107686
SBO-AdamW,sbo_adamw,1680,9.276243093922652,0.001,0.9233786145613008,0.0659902795547108,0.8577497036325823,0.3654301988117185,0.3957533703391378,0.9289252426970068,0.2275589291556466,2.021847763267428,2.021060016248717,0.0107184685558996,0.010718468720339,188.55865515752987,188.55865226472295,1.000000015341682,18.140707905666204,0.0001148855704506,157902.4052759652,0.0007511738618788,3.470730781555176,0.9220238095238096,0.1527167119085788,0.9421875,0.9421060866844
SBO-AdamW,sbo_adamw,1690,9.331491712707182,0.001,0.9316918206927998,0.0401002635935722,0.9120505045318572,0.225555132718114,0.2420919962036296,0.9789186555847004,0.2701934780387615,2.3099463509985907,2.310395710165609,0.0089969596091938,0.0089969597536074,256.7973860641385,256.7973819421863,1.0000000160513796,49.38359266414773,8.094528495306008e-05,610086.0932515726,0.0005411673651209,2.371159315109253,0.9224852071005916,0.1169864162802696,0.95703125,0.9570173719419904
SBO-AdamW,sbo_adamw,1700,9.386740331491712,0.001,0.8216253902063062,0.0785746835049284,0.7576783833208173,0.4638419946475242,0.5645419435383511,0.9221701183437964,0.348425511814157,5.012666876632517,5.012526140250063,0.0116214552275382,0.0116214557830353,431.316564243379,431.31654362676136,1.000000047799274,163.46323034726083,0.0001350582336669,1210316.6605177235,-0.0005224316009844,3.58402681350708,0.9223529411764706,0.1891769014298915,0.92734375,0.92721896855632
SBO-AdamW,sbo_adamw,1710,9.441988950276244,0.001,0.9004321701903922,0.0650277092825925,0.8238553680611265,0.3577729911859262,0.3973347499459917,0.9149555017419314,0.1947166365219179,2.032560782511084,2.0322645930423238,0.0074267660525602,0.0074267659866567,273.6405830828272,273.6405855110509,0.9999999911262296,12.978033553095884,5.5156855371940594e-05,235293.20998415857,2.2199051947779932e-05,10.729511260986328,0.9228070175438596,0.1534880205988883,0.9515625,0.9515595434291644
SBO-AdamW,sbo_adamw,1720,9.497237569060774,0.001,0.850038012803609,0.0668024825749914,0.7646373412921251,0.414540711268282,0.4876731452291613,0.8995331147252885,0.2792745115477177,2.823312948655439,2.8224059202683547,0.0149641670196274,0.0149641668671914,188.61096087516268,188.61096279649215,0.999999989813267,32.95347056654282,0.0002239262901611,147162.13332000718,0.0004815690095938,8.63821792602539,0.9232558139534884,0.2198356680572032,0.92421875,0.924217593652247
SBO-AdamW,sbo_adamw,1730,9.552486187845304,0.001,0.8762001522880729,0.0675074905073644,0.7929417349255491,0.3791585582666133,0.4327305322608017,0.9049778556359456,0.2302874132911846,3.0631929310346275,3.0625503249128387,0.0087913386418302,0.0087913388656641,348.3599540052811,348.35994513578305,1.0000000254607289,40.96141199779231,7.728763725856069e-05,529986.598772047,5.277949047766128e-05,5.8764262199401855,0.923699421965318,0.1782570101320743,0.93203125,0.9319614423734311
SBO-AdamW,sbo_adamw,1740,9.607734806629834,0.001,0.8820339317704987,0.0727242144324416,0.7614731883501562,0.3988712322937657,0.4522175598087424,0.8633150731759922,0.2066502309214313,2.645205385220939,2.6449937899968576,0.0076540128139467,0.0076540129133823,345.5695534213503,345.56954893194984,1.000000012991308,35.7714210418053,5.858391255444961e-05,610601.4344562304,-0.0002853697440068,18.5804443359375,0.9241379310344828,0.1570050321519374,0.93984375,0.9398393069800688
SBO-AdamW,sbo_adamw,1750,9.662983425414364,0.001,0.9203842104127592,0.0473332284941563,0.89176356003824,0.2600075328560958,0.2824989063420501,0.968903583904722,0.2582670569860481,3.5780095389077644,3.577573018526127,0.0090400510608774,0.0090400510632012,395.7469924045866,395.746992302855,1.000000000257062,35.2716990627232,8.172252527138824e-05,431603.1466917008,-5.255572489204496e-06,9.606996536254885,0.9245714285714286,0.1221589341759681,0.953125,0.9531111485570688
SBO-AdamW,sbo_adamw,1760,9.718232044198896,0.001,0.898270400374382,0.068320368586316,0.8281898518798784,0.3915400245330249,0.4358821401326799,0.9219827921911984,0.1670826474523978,1.802433605324808,1.8021800134862551,0.0067253985525193,0.0067253986071541,267.966277301313,267.96627512444974,1.0000000081236464,8.831038746284321,4.5230985731947726e-05,195243.1193655536,6.130120095626523e-05,10.38701343536377,0.925,0.1528180241584777,0.94375,0.9437267818020618
SBO-AdamW,sbo_adamw,1770,9.773480662983426,0.001,0.9468043452896164,0.0478778521348541,0.8892642165276498,0.2848921255081315,0.3008986248589578,0.9392270123724812,0.2662072927706729,4.077229657251248,4.077423278930024,0.0112965544000893,0.0112965553962334,360.9439776519624,360.9439458234788,1.000000088181237,65.60813133855117,0.0001276121651869,514121.29276565183,2.5069980100767e-05,2.22169828414917,0.9254237288135592,0.1549461215734481,0.95390625,0.9538960916070984
SBO-AdamW,sbo_adamw,1780,9.828729281767956,0.001,0.9705201120820204,0.0276077796078441,0.9649194114635844,0.1537072099019709,0.1583761201735723,0.9942291761410064,0.318355687112355,4.37157511393578,4.371079861465108,0.0090256613254412,0.0090256611907655,484.29469086592434,484.2946980922924,0.9999999850785728,75.93214838346466,8.146256087737669e-05,932110.9914254132,0.0007327800869987,123.91574096679688,0.9258426966292136,0.1420347042381763,0.9484375,0.9483764995746928
SBO-AdamW,sbo_adamw,1790,9.883977900552486,0.001,0.9021175586107708,0.0596270921830423,0.8451215536578721,0.3797851884331275,0.4209930122832142,0.936819758789896,0.238601445107514,2.92800535175254,2.927409485096396,0.0084161057492863,0.0084161056384191,347.8342088732209,347.8342134553196,0.9999999868267742,24.440351481905964,7.083083735714979e-05,345052.41493433947,0.000232752965509,2.697592258453369,0.9262569832402234,0.1830428406596183,0.93359375,0.9335641896327164
SBO-AdamW,sbo_adamw,1800,9.939226519337016,0.001,0.9028120386610148,0.0581015201884127,0.841227353664381,0.3302506596665863,0.3658022329391953,0.9317857069252512,0.2474422898236749,2.581191575784497,2.58071521044334,0.0080299940194362,0.0080299947204734,321.38444987590583,321.3844218182987,1.0000000873023247,13.177302502896056,6.448081499810243e-05,204360.0488499384,-4.907237223683581e-05,7.130752086639404,0.9266666666666666,0.153494880348444,0.94140625,0.94134004989762
SBO-AdamW,sbo_adamw,1810,9.994475138121548,0.001,0.9351283800446692,0.0323738202580966,0.9198575346844582,0.1791798862862047,0.1916099330421836,0.9836697872868732,0.1918162843311096,1.984806083250173,1.9846661715953349,0.005869703560615,0.0058697036504548,338.1203413596889,338.1203361845273,1.0000000153056798,16.059987256547174,3.4453421287494734e-05,466136.2110466612,3.520371167256112e-05,21.573909759521484,0.92707182320442,0.1326249786625347,0.9523012552301257,0.9522107651539548
SBO-AdamW,sbo_adamw,1820,10.049723756906078,0.001,0.9012261417230762,0.0550008390293747,0.841352537691296,0.3309251310373209,0.3671943319405018,0.9335642839683872,0.2127147337899513,2.171048906210509,2.171199374441505,0.0097890395301334,0.0097890396061841,221.79901999148464,221.79901826833603,1.000000007768964,23.277549426918995,9.582529663099136e-05,242916.53921570725,-1.155382005890715e-05,2.968482732772827,0.9274725274725276,0.1207778979092836,0.95859375,0.9585931181811246
SBO-AdamW,sbo_adamw,1830,10.104972375690608,0.001,0.9579165894870492,0.0520658142800826,0.9101545889196418,0.3010954336755954,0.3143232270743195,0.9501397083090676,0.2587843114126048,2.870373978611,2.8702314568234217,0.0083824894055396,0.008382488745948,342.40800291696326,342.40802985996606,0.999999921313169,30.531743083396577,7.026611805652228e-05,434515.8652259223,0.0004320816674394,5.185852527618408,0.9278688524590164,0.1213097654283046,0.96015625,0.9600878214663692
SBO-AdamW,sbo_adamw,1840,10.160220994475138,0.001,0.9389035216531468,0.0536826201146853,0.897136827003494,0.3000207312633283,0.31954372770386,0.9555154563952288,0.2791593765171623,3.537801204584542,3.537235056329949,0.0093793205250529,0.0093793206656538,377.1312694647449,377.1312638113519,1.0000000149905182,58.3315347469761,8.797165947374563e-05,663071.8926517993,-0.0002295080164005,3.706043004989624,0.9282608695652174,0.1464824885129928,0.95625,0.9559813313682142
SBO-AdamW,sbo_adamw,1850,10.215469613259668,0.001,0.8624939958562996,0.0648930847986379,0.7784985036670702,0.3750235402882835,0.4348129286580753,0.9026132441584858,0.2511928357039703,3.029389834881866,3.028514873377253,0.0091546769111912,0.0091546766987215,330.8161394177648,330.8161470956367,0.9999999767911212,22.48412556340918,8.38081085091924e-05,268281.0286899988,-0.0001367644414358,2.3264217376708984,0.9286486486486486,0.1381605353206396,0.95625,0.9562153656701102
SBO-AdamW,sbo_adamw,1860,10.2707182320442,0.001,0.913682349687068,0.0421475397469293,0.9222174900330348,0.2372716291401896,0.2596872197667538,1.009341474472928,0.2147881653457226,2.034755889699904,2.034571330199279,0.008689307975067,0.0086893080113204,234.1465322712977,234.1465312943951,1.0000000041721848,21.241854499480723,7.55040714590649e-05,281333.89483502426,1.827789355468568e-05,30.327043533325195,0.9290322580645162,0.1631384283304214,0.9390625,0.9390444931241896
SBO-AdamW,sbo_adamw,1870,10.32596685082873,0.001,0.8573503793919388,0.0584021413671054,0.7817634278131644,0.3584753539182672,0.4181200154976426,0.9118365683439912,0.3181495819873183,2.66163591197838,2.660843691152079,0.0128688928846905,0.0128688936933232,206.7655481317708,206.76553513940328,1.0000000628362338,31.499806199310115,0.0001656084224697,190206.54704365376,-5.261342397133717e-05,4.963888168334961,0.9294117647058824,0.1855285115540027,0.94375,0.943617716370684
SBO-AdamW,sbo_adamw,1880,10.38121546961326,0.001,0.8101982536493049,0.0767794694786389,0.6874832246487671,0.4522056745611881,0.5581420010773386,0.8485370359071953,0.2361166012277683,2.5882009660761,2.587458851244505,0.0090118865184782,0.0090118869789483,287.1162265458059,287.11621187535826,1.0000000510958529,30.612415987285203,8.12141108212927e-05,376934.6937091533,-2.9898328421040787e-05,7.049729824066162,0.9297872340425531,0.1740398526191711,0.92734375,0.9272371193380926
SBO-AdamW,sbo_adamw,1890,10.43646408839779,0.001,0.9305572414817171,0.0573382660682482,0.905817471732074,0.3173264455943787,0.3410069058074309,0.9734140269434146,0.2470144988930002,2.7999145972309964,2.7996771617503864,0.0090355779396373,0.0090355779021584,309.85036933484207,309.85037062007984,0.9999999958520696,59.06919000274502,8.164167042590265e-05,723517.6558073461,0.0001520327535615,5.462680816650391,0.9301587301587302,0.1417726799845695,0.95234375,0.9523080916823186
SBO-AdamW,sbo_adamw,1900,10.49171270718232,0.001,0.9367449504583274,0.0563153327668663,0.8708540396005483,0.3284566351397015,0.3506361416509321,0.9296597106549224,0.2465480556065072,2.256519299624308,2.2557796384787725,0.0085268486939783,0.0085268480024935,264.55021303143263,264.55023448513606,0.9999999189049916,22.66964026534697,7.270713507701032e-05,311793.8870969902,0.0001003765361211,2.882538318634033,0.9305263157894736,0.0801914749667048,0.97109375,0.9710547240511652
SBO-AdamW,sbo_adamw,1910,10.546961325966851,0.001,0.8593764524696935,0.0716851477353014,0.7668868958527649,0.403647543994786,0.4696981664261052,0.8923759705643199,0.215600857681994,1.9229061669437968,1.9220899396778277,0.0081860055129438,0.0081860055273472,234.8019356496375,234.80193523650175,1.0000000017595072,23.481804149545496,6.701068672310129e-05,350418.7958344019,-0.000337910827616,6.951337814331055,0.930890052356021,0.1427785143256187,0.95390625,0.9538913626286808
SBO-AdamW,sbo_adamw,1920,10.60220994475138,0.001,0.8645668464133491,0.0681616930580228,0.7755589500749639,0.4039579505013436,0.467237382716167,0.8970491446582366,0.2551468169566336,2.5810808014622952,2.580869389854059,0.0111410425661392,0.0111410422196324,231.654207811578,231.65421501644755,0.999999968898172,34.32711290410589,0.00012412282455,276557.6196684969,5.039443320598025e-05,4.300957202911377,0.93125,0.1156300887465477,0.96328125,0.9632435378339226
SBO-AdamW,sbo_adamw,1930,10.657458563535911,0.001,0.9061853846540886,0.0515220032723947,0.8669844384024626,0.2991614423175499,0.3301327160906999,0.9567406990716476,0.3279366931945435,2.879585014066958,2.879621963116516,0.0121972524761744,0.0121972525300856,236.0877557254333,236.08775468193772,1.000000004419948,49.834525566591765,0.0001487729711884,334970.2917707708,1.923853005791898e-06,4.887421607971191,0.9316062176165804,0.1514088034629822,0.94765625,0.9476470153731952
SBO-AdamW,sbo_adamw,1940,10.71270718232044,0.001,0.879452901712436,0.0703257646273712,0.7972919735613453,0.397988789533687,0.4525413342303367,0.9065772277388476,0.2962198948544196,2.4506372421910774,2.450384449454476,0.0108709573266491,0.0108709566554336,225.40650062599127,225.40651454347372,0.999999938256077,45.25814417589572,0.0001181776987575,382966.87659104326,-4.401135953102653e-05,4.017636299133301,0.931958762886598,0.1613443382084369,0.94921875,0.9492117752987318
SBO-AdamW,sbo_adamw,1950,10.767955801104971,0.001,0.9199367653720828,0.0419079968421336,0.8932042690061514,0.2308075720412925,0.2508950405389427,0.9709409414079464,0.1955184210484611,1.861400487746841,1.861276215890259,0.0064414825525862,0.0064414827895396,288.9515264064427,288.95151577720463,1.000000036785542,18.667903216090053,4.1492700127321314e-05,449908.1322451216,-9.061390484532694e-05,15.899476051330566,0.9323076923076924,0.1445264279842376,0.953125,0.953074477159246
SBO-AdamW,sbo_adamw,1960,10.823204419889503,0.001,0.954191656918492,0.0281881360130107,0.9396965200054784,0.1616883388189345,0.1694505895609041,0.9848089879974168,0.1897682952218984,1.898485096733328,1.8981507591301607,0.0058508272705344,0.0058508274424922,324.4243371684385,324.42432763349734,1.0000000293903395,15.091989743203158,3.423218239306802e-05,440871.38733694254,-1.3552384755755044e-05,2.4972379207611084,0.9326530612244898,0.1162867199629545,0.96484375,0.9647738954995594
SBO-AdamW,sbo_adamw,1970,10.878453038674031,0.001,0.950231161348499,0.0402959781832037,0.9269915214232932,0.2220924945873182,0.2337247015475063,0.9755431721558931,0.1870889126123805,2.0035248074812118,2.00323817155537,0.0056174932423699,0.0056174930361087,356.6071350911388,356.607148184916,0.9999999632823476,12.102852393480134,3.1556227255646885e-05,383532.93299072585,7.496140503038262e-05,2.8187150955200195,0.932994923857868,0.1151648756116628,0.95390625,0.9539048714225462
SBO-AdamW,sbo_adamw,1980,10.933701657458563,0.001,0.9143810678642194,0.0338170153883898,0.8888795368456301,0.1861318167580598,0.2035604446544593,0.972110609116006,0.2087415709590265,2.332328773714424,2.332413475419485,0.0073822964269273,0.0073822964354447,315.94687351105097,315.94687314652083,1.0000000011537704,36.81671146239387,5.4498300932515065e-05,675557.0509984117,-0.0001133564986695,10.865523338317873,0.9333333333333332,0.1008431948721408,0.96953125,0.9695057698968436
SBO-AdamW,sbo_adamw,1990,10.988950276243092,0.001,0.9282450536107184,0.0473114726235017,0.895495839645319,0.2606141372420336,0.2807600603184343,0.9647192152136868,0.2497599882928255,2.337024308465191,2.3368303521603333,0.0116823237965529,0.0116823241482726,200.0312945314735,200.03128850913345,1.0000000301069902,21.503546168096364,0.0001364766980529,157562.03421447228,-2.013631797126436e-05,5.830513000488281,0.9336683417085428,0.1054894167929887,0.9609375,0.9608993157380256
SBO-AdamW,sbo_adamw,2000,11.044198895027623,0.001,0.9153814351468617,0.0511738670203489,0.8745896453017176,0.292898457496967,0.3199742164860216,0.9554373856854552,0.2625783428207837,3.7010437305816817,3.700130580539844,0.010887662231551,0.0108876619915006,339.84619488078266,339.8462023736885,0.9999999779520684,22.972473815927515,0.0001185411874855,193793.1811145972,-0.0004418934622592,9.373263359069824,0.934,0.1079217873357828,0.9648535564853556,0.9648381672971836
SBO-AdamW,sbo_adamw,2010,11.099447513812157,0.001,0.9165171069627784,0.0555704772465918,0.8667928855309533,0.3129072404534905,0.3414090561718215,0.9457465430224158,0.1873772534383302,1.9381548531109165,1.937827708927823,0.0065002463841428,0.0065002464303838,298.11603967121687,298.1160375505027,1.0000000071137205,16.167111673858017,4.225320375506048e-05,382624.5168905507,6.248379402906679e-05,4.947569370269775,0.9343283582089552,0.095908248052001,0.965625,0.9656182008649172
SBO-AdamW,sbo_adamw,2020,11.154696132596683,0.001,0.88879205132773,0.0633607418910483,0.8444697358741938,0.3502469231579327,0.3940707195060006,0.9501319623782358,0.2482628857385073,2.98577987327436,2.985186144584138,0.0079022743278883,0.0079022748231061,377.7629098560868,377.76288618253153,1.0000000626677636,19.046302528120577,6.244594627080602e-05,305004.62664979865,0.0004223792543633,12.435441970825195,0.9346534653465348,0.1555684253573417,0.95546875,0.9554354299326584
SBO-AdamW,sbo_adamw,2030,11.209944751381215,0.001,0.8849918581332361,0.0764439457104714,0.7948329215162505,0.4193315373311423,0.4738253052583583,0.8981245581093108,0.2104820989404321,2.0057326009262155,2.0056803898437696,0.0065495584203023,0.0065495582808501,306.23139166551465,306.23139818574657,0.9999999787081536,17.798661043168977,4.289671527257788e-05,414918.97293466976,-6.133748841818942e-05,8.031815528869629,0.934975369458128,0.128528805822134,0.95859375,0.9585055895735508
SBO-AdamW,sbo_adamw,2040,11.265193370165743,0.001,0.9338197881733648,0.0592142400393741,0.8894011645967871,0.3297449074028079,0.3531140714503583,0.9524334093803426,0.2307207441003292,2.4947018837339168,2.4936473787426783,0.0079204340871146,0.007920434356784,314.83721110683206,314.8372003874788,1.0000000340472894,21.8582811655142,6.273328255534949e-05,348431.9690465531,0.0001328753907188,11.509037017822266,0.9352941176470588,0.1021375957876443,0.96484375,0.9647738954995594
SBO-AdamW,sbo_adamw,2050,11.320441988950275,0.001,0.8993356015000598,0.0748117745190116,0.8214512308356516,0.4127328637730516,0.4589308630556022,0.91339787890694,0.2502698991215535,2.98527981890474,2.984634711958365,0.0091143837517068,0.009114383572512,327.4642360104099,327.4642424485724,0.9999999803393418,55.026964291377226,8.307198983992237e-05,662400.9416099554,7.250668841152219e-05,13.044450759887695,0.935609756097561,0.1207586884498596,0.95625,0.9560607695250052
SBO-AdamW,sbo_adamw,2060,11.375690607734809,0.001,0.9339295660995796,0.0625552743638646,0.8793397415208927,0.3524867344444834,0.3774232525013559,0.9415482424368752,0.2220413482698643,2.786032136967478,2.785523238855384,0.0068844509530189,0.0068844512143793,404.61080453102346,404.61078917043216,1.0000000379638698,13.25908549005544,4.739566896394543e-05,279753.1036040829,-2.345031486150617e-05,6.009478569030762,0.9359223300970874,0.1132758557796478,0.95703125,0.95699531652119
SBO-AdamW,sbo_adamw,2070,11.430939226519335,0.001,0.9187564624242184,0.0523891315634903,0.8516749822303926,0.2916229675110462,0.3174105211097769,0.926986657577542,0.2270825989574194,1.7398347017029416,1.7394735198815063,0.0076149627121451,0.0076149630212564,228.42836999151808,228.42836071901183,1.0000000405926226,42.23602055408992,5.798766084041951e-05,728362.2057168734,-0.0002798132475128,8.688748359680176,0.936231884057971,0.0822950419038534,0.97578125,0.9757512795050034
SBO-AdamW,sbo_adamw,2080,11.486187845303869,0.001,0.9361463396578088,0.0581221543709287,0.8866434144518174,0.3295163118245044,0.3519923091778077,0.947120526878216,0.2709808184984072,2.782178414032084,2.781708612827336,0.0104031253270662,0.0104031247653784,267.39162755158355,267.3916419886507,0.9999999460077844,31.24549144867342,0.0001082250026129,288708.62272379553,2.206104396407227e-05,3.3811042308807373,0.9365384615384617,0.11240099593997,0.96328125,0.9632358108624246
SBO-AdamW,sbo_adamw,2090,11.541436464088395,0.001,0.944494297815294,0.0668501456635254,0.8841831440768498,0.3698219161557312,0.3915554779008882,0.9361445020071064,0.241471895808394,2.334743104195105,2.3345934426084574,0.0077859833090918,0.0077859831806894,299.8456777941322,299.8456827390336,0.9999999835085124,44.74952989665326,6.062153373420642e-05,738178.781369281,-2.225000980260461e-05,5.581587314605713,0.936842105263158,0.1328640699386596,0.95859375,0.95859069181745
SBO-AdamW,sbo_adamw,2100,11.596685082872929,0.001,0.8046280810704233,0.0764433365948672,0.6365769189783506,0.460538670822175,0.5723621653988327,0.7911442987814834,0.262027060020256,2.7214827155591075,2.721015653198536,0.0113763995398939,0.0113763996700357,239.1807393592911,239.18073662315288,1.000000011439626,71.23205874924315,0.0001294224683547,550384.0226101441,-0.0009727596764435,1.9223042726516724,0.9371428571428572,0.1186855159699916,0.95703125,0.957023669336205
SBO-AdamW,sbo_adamw,2110,11.65193370165746,0.001,0.9411332191848164,0.0457024016611319,0.922395805263621,0.2533112456644013,0.2691555674592089,0.980090582779104,0.1764458110152296,1.6286201874626778,1.6283129013180755,0.0059652363433292,0.0059652362294221,272.9670389571354,272.9670441694817,0.9999999809048512,19.00901339307893,3.558404335723964e-05,534200.4898724224,0.0001675374482807,6.361110687255859,0.9369668246445496,0.1038432575762271,0.9671875,0.9671794871794872
SBO-AdamW,sbo_adamw,2120,11.707182320441987,0.001,0.9236211683898832,0.0642141297834283,0.8495166653088555,0.3541108288578924,0.3833940158335712,0.9197674267143408,0.247425342009463,5.087752013391287,5.087307811037164,0.0081229094315992,0.0081229093093942,626.291337343592,626.2913467658229,0.9999999849555148,51.113690490368754,6.59816549450909e-05,774665.1782666701,2.485258826823156e-05,4.413086414337158,0.9372641509433962,0.1304794330149889,0.96171875,0.9615327765644328
SBO-AdamW,sbo_adamw,2130,11.76243093922652,0.001,0.9090963113320276,0.0508150944206354,0.902242164974278,0.2838596159900763,0.3122437220916221,0.9924604838097884,0.3304454941855048,4.430732778314063,4.430277025559673,0.0092731108704618,0.0092731103712764,477.75520938412296,477.7552351024008,0.9999999461685064,78.1943110912107,8.599057715197311e-05,909335.809585463,-5.4036114534028457e-05,1.7100969552993774,0.9375586854460094,0.1424796719104051,0.95390625,0.9538981180152016
SBO-AdamW,sbo_adamw,2140,11.817679558011047,0.001,0.90486128000483,0.0588958824115671,0.8703258488728836,0.3243377156386713,0.3584391583613126,0.9618334523809416,0.283464120991872,4.782755575244098,4.7822970721191576,0.0099608043012732,0.0099608039665672,480.111537931514,480.1115540643694,0.999999966397694,43.31691459973808,9.921761335467127e-05,436584.928170908,-0.0001931952229483,4.649624347686768,0.9378504672897195,0.1187022298574447,0.95859375,0.9585425101214576
SBO-AdamW,sbo_adamw,2150,11.87292817679558,0.001,0.904111792858842,0.0556801739992518,0.8791559190493732,0.3081946979236716,0.3408811834531504,0.9723973583725116,0.175005175613368,1.998810659481723,1.9985309223025145,0.0065110606004188,0.0065110604557211,306.943990380608,306.9439972019366,0.9999999777766346,9.9320378338889,4.2393908502802446e-05,234279.83369904052,-5.298720907376264e-06,25.91413307189941,0.9381395348837208,0.1082132391631603,0.9546875,0.9546687964516608
SBO-AdamW,sbo_adamw,2160,11.92817679558011,0.001,0.7851790255881982,0.0824196756533832,0.6836792151416902,0.4658453082673569,0.5932982072698388,0.870730359397372,0.2509599587980427,2.683846191569553,2.68345035216193,0.0156316784192457,0.0156316788293632,171.6674486380208,171.66744413410126,1.0000000262363056,21.59175701078493,0.000244349380253,88364.27982105524,-6.78802862523753e-05,2.8676083087921143,0.938425925925926,0.0956699393689632,0.96875,0.9687438189681066
SBO-AdamW,sbo_adamw,2170,11.98342541436464,0.001,0.952100272444262,0.0572250982763882,0.919373857463332,0.3176861780408155,0.3336688237944115,0.9656271341075098,0.2135929052262045,2.348854894321223,2.3484378394463543,0.0080844908286485,0.0080844905588087,290.48679616585383,290.4868058615692,0.9999999666225274,13.602218985752188,6.535898645632088e-05,208115.5128505931,-2.9233806796979955e-05,2.480072259902954,0.9387096774193548,0.0931738659739494,0.9671875,0.9670588235294116
SBO-AdamW,sbo_adamw,2180,12.03867403314917,0.001,0.8669154283727125,0.068920780340381,0.7713320520208659,0.3959832907164065,0.456772688265229,0.8897431361542771,0.2260283620564283,1.8267684668313748,1.8265930237830428,0.01068094647696,0.0106809460726949,171.01415382271676,171.01416029546257,0.9999999621508197,18.88978134264471,0.0001140826066787,165579.85386705428,-0.0001426469583236,4.020915508270264,0.9389908256880732,0.113308863715896,0.9707112970711296,0.97058598071228
SBO-AdamW,sbo_adamw,2190,12.0939226519337,0.001,0.8163329766140711,0.0715809908034411,0.6896247374906496,0.4391161959944266,0.537913092541921,0.8447836327169176,0.253799692321389,3.937492708950921,3.93738561328877,0.0102950714941633,0.0102950719098126,382.45345022820175,382.45343478717234,1.0000000403736191,49.03434535610722,0.0001059885025007,462638.34471813135,8.47261289322887e-05,4.325686454772949,0.939269406392694,0.1224714707583189,0.953125,0.9531193917241076
SBO-AdamW,sbo_adamw,2200,12.149171270718233,0.001,0.8924157693154109,0.0608662113979347,0.8245501291618021,0.3440759958934196,0.3855557103807868,0.9239528900238172,0.1923255986221522,2.4485090249052064,2.448026814019746,0.0060619573043677,0.0060619572033002,403.8343873283131,403.8343940612128,0.9999999833275725,12.441182165115606,3.674732443204043e-05,338560.2178499829,3.3050270182855e-06,5.910308837890625,0.9395454545454546,0.0834666356444358,0.971875,0.9718666891342412
SBO-AdamW,sbo_adamw,2210,12.204419889502764,0.001,0.9601932273279667,0.0497309224532962,0.9111372063198152,0.2927709425303026,0.304908360315171,0.9489102613807586,0.2063043917445394,3.2601426508503573,3.260018478292851,0.0077583813403573,0.0077583814573914,420.19312215744816,420.1931158188934,1.0000000150848611,16.283896458757226,6.0192480761056544e-05,270530.4093280139,-5.299940755065791e-05,3.883211612701416,0.9398190045248868,0.1051146302372217,0.96875,0.96875
SBO-AdamW,sbo_adamw,2220,12.259668508287293,0.001,0.8863992515795663,0.0774513743138774,0.8260648295557785,0.4289352600576934,0.4839075160468935,0.9319331306786736,0.2046300100830614,2.5325348429312573,2.5321956052839365,0.0071642378658708,0.0071642375728231,353.44940420625625,353.4494186638319,0.9999999590957718,18.34032977267634,5.132629921700271e-05,357328.11545861064,-0.0001372813735684,7.14951753616333,0.94009009009009,0.0900646261870861,0.96640625,0.96638899728193
SBO-AdamW,sbo_adamw,2230,12.314917127071825,0.001,0.9243197725539716,0.0590542566444973,0.8409585395566596,0.3280742561671307,0.3549358846458889,0.9098134266164424,0.2331515384565,3.1527519258366863,3.1522958167630577,0.0095135933431236,0.0095135935397506,331.346495805554,331.3464889572814,1.00000002066801,38.89246663014637,9.05084646065646e-05,429710.8209625456,0.0002309909239173,11.233316421508787,0.9403587443946188,0.1092079821974039,0.96328125,0.963277462091732
SBO-AdamW,sbo_adamw,2240,12.370165745856353,0.001,0.9295348766951887,0.0404835348087597,0.9021023034785411,0.2254078261882206,0.242495286448661,0.9704878494563006,0.2218580879742246,2.4414273128590485,2.44043077390068,0.0107208368707394,0.0107208367885336,227.6343538592014,227.6343556046682,0.999999992332147,13.123317327044788,0.0001149363388908,114179.0094733399,-8.974424203239684e-05,12.445483207702637,0.940625,0.0727134615182876,0.97421875,0.974216090404833
SBO-AdamW,sbo_adamw,2250,12.425414364640885,0.001,0.939453548921042,0.03223783395654,0.9235018748918098,0.1770036431727004,0.1884112773601082,0.9830202631651638,0.2049614364581292,2.556045959948113,2.555785025950517,0.0082325161371925,0.0082325161205284,310.4500475139164,310.4500481423254,0.9999999979758128,20.28907151259773,6.777432328775035e-05,299362.21460236714,9.479560777947428e-05,9.878584861755373,0.9408888888888888,0.1234565626829862,0.959375,0.9593025673134068
SBO-AdamW,sbo_adamw,2260,12.480662983425416,0.001,0.9322622350814348,0.0382340791667309,0.9108972973426726,0.2108121047540707,0.2261296197798422,0.9770826952602066,0.1926915874439854,1.8195199496649963,1.819442912867644,0.0058224598868157,0.0058224598835943,312.4869811447842,312.48698131767,0.9999999994467424,12.420774984111633,3.3901039686777545e-05,366383.305611601,2.486867254014591e-05,5.483471870422363,0.94070796460177,0.0830643085762858,0.96796875,0.9679671663455042
SBO-AdamW,sbo_adamw,2270,12.535911602209945,0.001,0.7489937124928691,0.0857435697775862,0.5991925248529327,0.4791742818492633,0.6397574156589804,0.7999967354313905,0.2443566380132003,2.95422069244078,2.954001671125068,0.0096224644564582,0.0096224648374343,306.9901358941833,306.99012373971937,1.0000000395923614,42.11343508819118,9.259182969101332e-05,454828.8464406335,0.0001910247728886,1.3914198875427246,0.9409691629955949,0.0932423926889896,0.971875,0.9718739013242704
SBO-AdamW,sbo_adamw,2280,12.591160220994476,0.001,0.9008522569486456,0.0569655816360742,0.8742492702827618,0.3161537164209718,0.3509495746748123,0.9704690902856892,0.267995560179578,2.535394705937997,2.5358103089187582,0.0132483292466152,0.0132483286572508,191.40604537486269,191.4060538897414,0.9999999555140574,40.31119076733012,0.000175518211563,229669.56196937963,-7.142525235082076e-05,4.113885879516602,0.9412280701754386,0.0874611508101224,0.97578125,0.9757186347851364
SBO-AdamW,sbo_adamw,2290,12.646408839779006,0.001,0.8932991671404358,0.0593114811925203,0.8218999935341945,0.3321570001134433,0.3718317584205525,0.9200724950468732,0.2459266732752525,3.0321048710953398,3.031499377074376,0.009219654411033,0.0092196542113134,328.8083524526272,328.8083595753954,0.9999999783376304,25.085068327607587,8.500202155170555e-05,295111.4322892743,-0.0004281887128509,5.523981094360352,0.9414847161572052,0.0989394720643758,0.95859375,0.958522637994462
SBO-AdamW,sbo_adamw,2300,12.701657458563536,0.001,0.8544408198480871,0.0685967172946314,0.7545036471075465,0.3910546820354537,0.4576732208381386,0.8830379232603743,0.3773636746989106,4.690151709776499,4.688570060473945,0.021382984531151,0.0213829840315885,219.26640098549225,219.26640610812936,0.9999999766373828,75.09561195166316,0.0004572320108096,164239.62053464702,-0.0032469424694454,6.240258693695068,0.9417391304347826,0.1588193878531456,0.9453125,0.9450759619062564
SBO-AdamW,sbo_adamw,2310,12.756906077348066,0.001,0.8928996597278301,0.0587784784311356,0.8557426711591796,0.3263001367562719,0.3654387513774317,0.9583861544084622,0.2867171124836066,6.032412369566011,6.03121614811448,0.0174788408928773,0.0174788408528212,345.05812971684026,345.0581305076074,0.9999999977083076,35.704443046764936,0.0003055098782347,116868.37510154337,3.239540225763449e-05,8.10270881652832,0.941991341991342,0.1117664089426398,0.9578125,0.9576121511833274
SBO-AdamW,sbo_adamw,2320,12.812154696132596,0.001,0.9135476384952144,0.069725552994813,0.8481457537269105,0.3867619098711227,0.4233626070209022,0.9284088951551196,0.299763588110117,6.218109820693212,6.21712111562092,0.014048194172896,0.0140481951738193,442.5566047211931,442.55657318936886,1.0000000712492507,39.40253273962298,0.0001973517873041,199656.325781797,-0.0001366742992274,4.27829647064209,0.9422413793103448,0.1359683480113744,0.95546875,0.9553536187984764
SBO-AdamW,sbo_adamw,2330,12.867403314917128,0.001,0.8970798295691416,0.0596530015096849,0.8388937146504065,0.3328305769809287,0.371015561837773,0.9351383087649164,0.2962173694280584,5.756871595629653,5.7560824200571234,0.01173092266097,0.0117309232328833,490.67601811136296,490.67599418961584,1.000000048752634,105.87407894991338,0.0001376145626581,769352.2902290227,-0.0002116165824048,3.160797119140625,0.942489270386266,0.1040102157741785,0.9609375,0.9609187990346943
SBO-AdamW,sbo_adamw,2340,12.922651933701658,0.001,0.8128979759486265,0.0734765873351042,0.7131003791703918,0.4119753806922163,0.5067983841532561,0.87723232222128,0.301111302314293,4.730895577024068,4.730480098779238,0.0122252413944263,0.012225241703528,386.9436967466279,386.9436869631846,1.0000000252838943,68.18978958483785,0.0001494565272377,456251.6662545355,-8.76342049593859e-05,4.50639009475708,0.9427350427350428,0.1316156692802906,0.96171875,0.961653004938276
SBO-AdamW,sbo_adamw,2350,12.977900552486188,0.001,0.9489206998382064,0.0445049523105842,0.9198521291735716,0.2478255314740074,0.2611656922609681,0.969366701907134,0.2592636309002259,2.770034624707688,2.7695168240023724,0.0099743779765477,0.009974378440439,277.66311147564306,277.66309856200434,1.0000000465083,17.030040721583646,9.948822343683328e-05,171176.44815917636,-0.0001621142740738,2.887497663497925,0.9429787234042554,0.0881729498505592,0.9640625,0.9640568838881076
SBO-AdamW,sbo_adamw,2360,13.033149171270718,0.001,0.7755334668789735,0.0778543272857431,0.6283204167493818,0.4383297738258364,0.5651977542501597,0.8101783399212542,0.3165001178952558,4.209396063496812,4.208825748148266,0.0149603948323177,0.0149603944483758,281.33119448534,281.3312017053922,0.9999999743361132,146.86434920039028,0.0002238134068335,656191.0266154315,0.0027007023218175,2.894299030303955,0.9432203389830508,0.0840505433444198,0.9715481171548116,0.9715476190476192
SBO-AdamW,sbo_adamw,2370,13.088397790055248,0.001,0.8968679021275437,0.0513682043355744,0.8591052750894792,0.2932682869002338,0.3269916185031762,0.957894995518867,0.2147613739399163,2.605180280036891,2.604673681829679,0.0074782019299586,0.0074782017721229,348.3021328155103,348.3021401668153,0.9999999788938848,25.871830846124794,5.592350220717801e-05,462628.94534534425,-0.0004596747539835,3.874480724334717,0.9434599156118144,0.0733965095132589,0.9796875,0.9796874504088144
SBO-AdamW,sbo_adamw,2380,13.143646408839778,0.001,0.9603583377624292,0.031353705559501,0.942570135171376,0.1747605261103667,0.1819742894277849,0.9814775361533296,0.1986949260387626,2.0470363769317386,2.046505544911775,0.0085858659148043,0.0085858663658528,238.35750117912264,238.35748865728857,1.0000000525338395,31.89213129418204,7.371709930126258e-05,432628.6790510734,0.0001446052637277,29.499311447143555,0.9436974789915966,0.0654757240787148,0.978125,0.9781145274594288
SBO-AdamW,sbo_adamw,2390,13.19889502762431,0.001,0.7194536123328121,0.089487083149542,0.5371605393760449,0.5093909956057772,0.7080247939183852,0.74662289571987,0.3460808034529533,4.283789510657912,4.283365902559823,0.0158505309423454,0.0158505309313134,270.2348532134411,270.23485340152456,0.999999999304,33.77742485720955,0.0002512393265305,134443.22321528083,5.3523975996228046e-05,6.266908645629883,0.9439330543933054,0.1546058639883995,0.95234375,0.9523332472547968
SBO-AdamW,sbo_adamw,2400,13.25414364640884,0.001,0.943525783475798,0.0634123317968561,0.8597906749915258,0.3538897523907565,0.3750716287657591,0.9112529726789176,0.3255668066213845,4.648303919650917,4.647351911069699,0.0123430129426535,0.012343013965819,376.5168142220696,376.5167830109744,1.0000000828943003,50.712364781822544,0.0001523499956795,332867.5170327966,0.0001113338816978,8.348833084106445,0.9441666666666668,0.0745454864576458,0.978125,0.9781185359932988
SBO-AdamW,sbo_adamw,2410,13.30939226519337,0.001,0.924257960495686,0.0592008279657321,0.855495167363694,0.3317248459986615,0.3589093739812153,0.925602162955552,0.3214292993217779,4.737600127501955,4.736616996090551,0.0107862353557276,0.0107862357258415,439.1353275612828,439.13531249299706,1.000000034313537,58.58105573501962,0.0001163428821562,503520.7539068838,-5.417375587124518e-05,1.83545446395874,0.9443983402489626,0.1371100775897503,0.96328125,0.9632801518111808
SBO-AdamW,sbo_adamw,2420,13.3646408839779,0.001,0.8483361312010321,0.0832254987263127,0.7514246656075297,0.4763975516581421,0.5615669710821843,0.8857628927624479,0.2439484424610644,2.789184542407657,2.788877071681937,0.0100041495490697,0.0100041493359398,278.77202934668986,278.77203528569135,0.9999999786958492,35.75021789441416,0.0001000830081725,357205.669046033,-0.0002155275453792,7.618316650390625,0.9446280991735536,0.0807921838015317,0.9640625,0.9640371258040952
SBO-AdamW,sbo_adamw,2430,13.41988950276243,0.001,0.7833613196381243,0.0797864995404466,0.6308086918672735,0.4793104598535772,0.6118638332500204,0.8052589221008221,0.2262707589295814,2.750011264269801,2.7494373351454864,0.0077440560300374,0.0077440565076857,355.0384093918014,355.03838749326644,1.0000000616793443,24.37471148429904,5.9970409902909694e-05,406445.6375029114,-6.948522666760937e-05,1.0734925270080566,0.9448559670781892,0.0766208335757255,0.975,0.9749990233993516
SBO-AdamW,sbo_adamw,2440,13.475138121546962,0.001,0.9167577793531756,0.0442118103565962,0.889128571209982,0.2514986365324381,0.2743348812484412,0.9698620412442122,0.2840866137579789,3.4554099782133583,3.4539737766822647,0.0124605093778453,0.0124605097722908,277.1936260345339,277.1936172597899,1.0000000316556497,56.72760900596404,0.0001552642980762,365361.5783463412,0.0006718351378491,2.6425721645355225,0.9450819672131148,0.0954202499240636,0.9671875,0.967169465648855
SBO-AdamW,sbo_adamw,2450,13.530386740331492,0.001,0.9277035422152192,0.0531076565710206,0.8873802493052718,0.2989063200840469,0.3222002573907422,0.9565342902392492,0.2376064658360239,2.016751288683225,2.0167180721825173,0.00912111628567,0.0091211157564282,221.1043044534933,221.10431728280744,0.9999999419761936,27.34881248117017,8.319475194884518e-05,328732.4241075497,1.784162396489819e-05,26.001220703125,0.9448979591836736,0.187105568870902,0.9421875,0.9420039970218268
SBO-AdamW,sbo_adamw,2460,13.585635359116022,0.001,0.9752447571536588,0.0221626195388902,0.9617516302223444,0.1315988980974735,0.1349393545898743,0.9861643686548028,0.2354755239557222,2.8351671152269784,2.834779944369735,0.0083367119613956,0.0083367119116588,340.0357308128893,340.035732841544,0.9999999940339958,29.804668147684424,6.950076664047344e-05,428839.4155688035,-0.0002344722979623,12.170470237731934,0.945121951219512,0.1106384191662073,0.95546875,0.9554086289436868
SBO-AdamW,sbo_adamw,2470,13.640883977900552,0.001,0.9105279156612676,0.0631509305045474,0.8463572696977991,0.3609457927768911,0.3964137579623306,0.9295236918498376,0.184272547338237,2.5497132550450603,2.549305624029636,0.0050046200562991,0.0050046204960677,509.39044230158856,509.3903975401683,1.0000000878725246,17.700221054590656,2.504622640742138e-05,706702.1101967661,2.0119444566368827e-05,5.015192031860352,0.9449392712550608,0.0727058694697916,0.97734375,0.9773430723941328
SBO-AdamW,sbo_adamw,2480,13.696132596685082,0.001,0.8740681358115262,0.0544495095204418,0.8121990500592438,0.3134912065536059,0.3586576305776733,0.9292170905019432,0.1953070547462176,2.6407594458821717,2.6405182637060607,0.006482793855471,0.0064827932415118,407.3117736849887,407.3118122598443,0.9999999052940411,25.16015658460674,4.202660899921273e-05,598672.0600055563,-2.2062615872897595e-05,10.542628288269045,0.9451612903225808,0.1042665027081966,0.96484375,0.9648143498809736
SBO-AdamW,sbo_adamw,2490,13.751381215469614,0.001,0.8877130680775502,0.051747722346314,0.8324745286549734,0.2988637963743626,0.3366671136447143,0.937774331133592,0.2261277443319192,3.026357738635135,3.026048082767851,0.0077590603881265,0.0077590605235105,390.00187282966783,390.00186602471854,1.0000000174485044,43.20000873175741,6.020302218523455e-05,717572.0946174142,-6.605966746064951e-06,8.120141983032227,0.9453815261044176,0.101723794825375,0.971875,0.9718353935221404
SBO-AdamW,sbo_adamw,2500,13.806629834254144,0.001,0.8885473424067714,0.0601656168713743,0.8241922783346628,0.3601476257995693,0.405321819796402,0.927572723477184,0.2837581378987938,3.2723832700959834,3.2720493227916267,0.0125131354590793,0.0125131349212846,261.4891634068805,261.48917464526926,0.9999999570215908,54.46921832108637,0.0001565785496708,347871.5215818317,-0.0003704818618359,3.0812175273895264,0.9456,0.1143537752330303,0.96015625,0.9601410450153408
SBO-AdamW,sbo_adamw,2510,13.861878453038674,0.001,0.7829908526178891,0.0825079036658401,0.613969438322801,0.4961770649853966,0.6336945870139535,0.7841336029278326,0.3001772789442892,3.0777184433160643,3.077544061936348,0.0150596389893532,0.015059638882693,204.35709409183596,204.3570955391991,0.9999999929174804,61.24272064453544,0.0002267927252006,270038.2941752274,0.0005069479589039,3.1425514221191406,0.9458167330677292,0.074793697707355,0.9703125,0.9703089480919348
SBO-AdamW,sbo_adamw,2520,13.917127071823204,0.001,0.8612153124029723,0.0639946010226233,0.7851523329590595,0.3764040575006171,0.4370615014384387,0.9116794855496924,0.2494381703713572,3.5074316530186387,3.5076195286689176,0.0097369374055522,0.0097369372064641,360.23847977792104,360.2384871436039,0.9999999795533152,54.62140505266143,9.48079498090948e-05,576126.8455087051,0.0004640336187833,2.679990768432617,0.946031746031746,0.0982034258544445,0.96796875,0.9679544914698984
SBO-AdamW,sbo_adamw,2530,13.972375690607734,0.001,0.9466015496283784,0.0485495698112319,0.8964473881363728,0.2839950880830302,0.3000154480990681,0.9470166074504152,0.3214066626246362,4.155955137352526,4.155388222255038,0.0153445715198861,0.0153445721631838,270.8050998276345,270.8050884745439,1.0000000419234758,80.05485679084086,0.000235455895357,339999.37300129584,5.339696684814044e-05,2.509542226791382,0.9462450592885376,0.1134776525199413,0.96796875,0.9679682612344548
SBO-AdamW,sbo_adamw,2540,14.027624309392266,0.001,0.9336916040688372,0.0545331502375983,0.9060627420193048,0.3120098147238516,0.3341679558477088,0.9704090066472364,0.2451680529320276,3.1400468764229426,3.139783462297633,0.0094723230901083,0.009472322744819,331.4692111353788,331.46922321824013,0.999999963547562,34.32906195271062,8.972489746561507e-05,382603.5239089174,-5.624740426135588e-05,1.2753300666809082,0.9460629921259842,0.092658916627014,0.9690376569037656,0.969033406661442
SBO-AdamW,sbo_adamw,2550,14.082872928176796,0.001,0.8702609616711674,0.0674701918646737,0.7933552839627249,0.3937012082093614,0.4523944259815293,0.911629176654368,0.2723946736639264,3.847959222546174,3.8489965702966624,0.010767376535869,0.0107673758879937,357.46837286451427,357.4683943734628,0.9999999398297896,108.97208516905084,0.000115936383068,939930.0054503063,-0.0003026459582997,5.0511908531188965,0.9458823529411764,0.0573293510824441,0.9796875,0.9796333513663036
SBO-AdamW,sbo_adamw,2560,14.138121546961326,0.001,0.4978101107015552,0.0391518989472388,0.4479046966058427,0.2265487541330717,0.4550907047946464,0.899750099439761,0.341132356263052,4.060839320799937,4.062811837983591,0.0158971192172294,0.0158971200885926,255.5690614422936,255.56904743387844,1.000000054812644,189.86219210666604,0.0002527184279657,751279.5708448783,0.0004485946855794,0.5652638077735901,0.9453125,0.0816741296090185,0.98125,0.981249954223521
SBO-AdamW,sbo_adamw,2570,14.193370165745856,0.001,0.7680581944053543,0.0784317892977708,0.6363080147498765,0.4603420046567342,0.5993582361465982,0.8284632849240268,0.3414176562631813,3.878775545685484,3.8794826508278657,0.0166714422463873,0.0166714432995494,232.7022817518104,232.7022670516303,1.0000000631716242,158.5279177062912,0.0002779370137204,570373.537458112,0.0001640140607577,4.027055263519287,0.945136186770428,0.1647879748605191,0.959375,0.959339163667197
SBO-AdamW,sbo_adamw,2580,14.248618784530386,0.001,0.8413635569509231,0.0770399659768601,0.7044919590181278,0.4462738700942825,0.5304173997166766,0.8373216942877655,0.2830439253536335,2.86499765283401,2.86555181808992,0.0141080816979684,0.0141080820010877,203.11420641280725,203.114202048796,1.0000000214855052,76.85412520263344,0.0001990379740561,386127.9515482808,-0.0005982075209658,1.1525927782058716,0.9453488372093024,0.1164593215100467,0.959375,0.9593463161263684
SBO-AdamW,sbo_adamw,2590,14.303867403314918,0.001,0.8151634541072451,0.0704589550560188,0.6990035728994817,0.404112874133755,0.4957445922012456,0.8575011175703651,0.2629414277766888,2.4115579284797657,2.4126582283836218,0.0131773043411417,0.0131773041305475,183.0919409557012,183.09194388179992,0.9999999840184192,59.33123156812508,0.0001736413405666,341688.39847995463,-6.210489614488779e-05,2.365787506103516,0.9451737451737452,0.0782638810575008,0.9703125,0.9703106879081976
SBO-AdamW,sbo_adamw,2600,14.359116022099448,0.001,0.9244672609433386,0.0547211371396586,0.9040143835705244,0.3078145311551443,0.3329642315738108,0.977876039274832,0.2482031187616981,2.2749642483680765,2.27544921660583,0.009433437777816,0.0094334381060353,241.21102722030284,241.21101882780528,1.0000000347931766,63.84181219083257,8.898975589399782e-05,717406.3076078015,0.0001224886464186,12.663222312927246,0.9453846153846154,0.1054152557626366,0.96484375,0.964804029938572
SBO-AdamW,sbo_adamw,2610,14.414364640883978,0.001,0.7609113481600873,0.076350021109534,0.6244508495170686,0.446077025788509,0.5862404692309299,0.8206617643790103,0.2322602020473133,1.9217922700339989,1.9215514494016632,0.0102321968154494,0.0102321967994153,187.79461381160445,187.79461410588328,0.9999999984329752,48.21164188638795,0.000104697851162,460483.5853961928,-0.0001242876167282,6.061890602111816,0.9455938697318008,0.0856481684371829,0.97265625,0.97262816647207
SBO-AdamW,sbo_adamw,2620,14.469613259668508,0.001,0.8923068671925732,0.0670529403132949,0.8147947480298537,0.3791619022689561,0.4249232144339502,0.9131328895780074,0.1930949851266437,2.055782433512335,2.0556285381306654,0.0076141104628208,0.0076141105500149,269.9761906749533,269.9761875832781,1.0000000114516587,47.63278951728353,5.797467912938004e-05,821613.6808792528,8.45869224157525e-05,5.584299564361572,0.9458015267175572,0.0881644278764724,0.97109375,0.9710886502807196
SBO-AdamW,sbo_adamw,2630,14.524861878453038,0.001,0.6612066704985836,0.0854749286450235,0.4430860395778596,0.4990877469961998,0.754813539040467,0.6701173163358289,0.347202673497531,4.185353293778422,4.185487196255006,0.0185876481164683,0.0185876475792546,225.1757279903921,225.17573449834285,0.999999971098348,216.88245634022317,0.0003455006415578,627733.874421581,0.0015352185455306,6.452564239501953,0.9460076045627376,0.1798253312706947,0.9515625,0.951147323813956
SBO-AdamW,sbo_adamw,2640,14.58011049723757,0.001,0.9123130636892836,0.0483779353444359,0.8710931947942622,0.2730298141692779,0.2992720646410328,0.9548182849335366,0.239684851199469,3.644106982610632,3.644480083815725,0.0100739017903031,0.0100739013536926,361.77443057106376,361.77444625063936,0.9999999566592508,114.44859144085784,0.0001014834858956,1127755.8159414844,0.0006072841304103,6.370304584503174,0.9462121212121212,0.1262148257344961,0.9625,0.9624845212013746
SBO-AdamW,sbo_adamw,2650,14.6353591160221,0.001,0.8720414383884668,0.0590179107552553,0.8062129209478405,0.3430211151018402,0.3933541458026851,0.9245121681805883,0.2821167170365754,5.045199010011311,5.045383255794069,0.0099491009051523,0.0099491000420522,507.1195180241062,507.119562017525,0.9999999132484289,154.58011329823057,9.898458692347845e-05,1561658.4167566523,-0.0002437610050876,2.3478403091430664,0.9464150943396228,0.1302801631391048,0.9640625,0.9640617103403152
SBO-AdamW,sbo_adamw,2660,14.69060773480663,0.001,0.9621085053009776,0.0446110359440871,0.9213670854683826,0.2513538634014202,0.261253135188519,0.9576540279935996,0.2620168435305725,3.913041598067962,3.912416231442117,0.0111379609827197,0.0111379610342577,351.2686242582585,351.2686226328541,1.0000000046272404,58.91491371930897,0.0001240541794853,474912.7676610347,-0.000754031323229,10.100567817687988,0.9462406015037594,0.1164370206184685,0.95703125,0.957021780311702
SBO-AdamW,sbo_adamw,2670,14.74585635359116,0.001,0.9431571633006164,0.0350413251725884,0.9252016505532334,0.2074132941729819,0.2199138195029244,0.980962332211371,0.2507447044165863,3.531705735625791,3.531810348436212,0.0104096650087698,0.0104096640472613,339.2818448490658,339.2818761874808,0.9999999076331004,74.9234140906483,0.0001083611074967,691423.4804481618,-0.0002148245721542,5.483091354370117,0.9464419475655432,0.1636796973645687,0.96015625,0.9601492206572082
SBO-AdamW,sbo_adamw,2680,14.80110497237569,0.001,0.8326926463822607,0.0711075588924657,0.7270549772055029,0.408449630990678,0.4905166783509372,0.8731372618267808,0.2231115593176728,3.268405529764944,3.268542528004981,0.0099657071594666,0.0099657071347664,327.9789859066962,327.9789867195981,0.9999999975214818,103.76572164252866,9.93153189705609e-05,1044810.8380267796,-7.284693042208801e-05,2.7120048999786377,0.946641791044776,0.0758360832929611,0.971875,0.9718248542938972
SBO-AdamW,sbo_adamw,2690,14.856353591160222,0.001,0.8061305283690787,0.0759286385101797,0.6991200681414309,0.4499616890540471,0.5581747288052545,0.8672541772557035,0.20560956469787,2.657643421793192,2.657370162207463,0.0065670505165869,0.0065670505678392,404.65200556863937,404.6520024105475,1.0000000078044635,30.29465114964296,4.3126153339845263e-05,702465.8775131939,7.984949797879004e-05,2.6914267539978027,0.9464684014869889,0.0864766146987676,0.9734375,0.9734247833435922
SBO-AdamW,sbo_adamw,2700,14.911602209944752,0.001,0.6843371283991444,0.0812519947452912,0.4584144872616464,0.5140172633783777,0.7511170182754918,0.6698664565139202,0.1800573875679131,2.5810134605502264,2.5810428235491463,0.0058943178573276,0.0058943180951529,437.8866030002875,437.8865853323409,1.0000000403482252,37.97909799628542,3.474298566519263e-05,1093144.3360187348,-0.0001478412607394,3.9804575443267822,0.9466666666666668,0.1409504599869251,0.95,0.9499969480559116
SBO-AdamW,sbo_adamw,2710,14.966850828729282,0.001,0.9518727921643292,0.0535169133317142,0.9070512836520424,0.2998635708019603,0.3150248365857195,0.95291229155697,0.2934490693300429,4.899421360832575,4.899942330233272,0.0141056966435425,0.0141056964820557,347.37329563062946,347.3732996074768,0.999999988551661,88.71693168365164,0.0001989706737788,445879.4353898923,5.129203145060046e-05,1.8112766742706297,0.9464944649446494,0.0590752318501472,0.98359375,0.983584121301618
SBO-AdamW,sbo_adamw,2720,15.022099447513812,0.001,0.8026891001238251,0.0663086190645856,0.6842689242287691,0.3966287352514398,0.4941249796343998,0.8524706815169307,0.2181695378154595,3.049553971161884,3.0498226281066163,0.0090016670418012,0.0090016671887742,338.80642484820623,338.80641931641145,1.0000000163273022,47.45377997511969,8.10300110121176e-05,585632.155079224,-8.148587079759295e-06,3.0248727798461914,0.9463235294117648,0.0446626572616429,0.9799163179916318,0.9799131531026756
SBO-AdamW,sbo_adamw,2730,15.077348066298342,0.001,0.9421254564188596,0.0431013196835336,0.9082866472154452,0.2421354600896921,0.2570097840367038,0.9640824807642496,0.3212299149353406,6.988689209561009,6.9887303041433375,0.013510120678623,0.0135101208936022,517.2959198803848,517.2959116489369,1.000000015912455,78.12886453379906,0.0001825233702685,428048.5530090325,8.792258133283326e-05,2.038231372833252,0.9465201465201464,0.0613954124972224,0.98203125,0.9820307125884502
SBO-AdamW,sbo_adamw,2740,15.132596685082872,0.001,0.6970637009644824,0.0789400529614741,0.5275244009597041,0.4672285806132494,0.6702810373955423,0.7567807651292161,0.2785799658662254,4.559730487701134,4.559573645306294,0.0104594190727393,0.0104594194102669,435.92991289449446,435.92989882695,1.0000000322701987,238.70455775549635,0.0001093994565763,2181953.7795308866,3.469655868570953e-05,1.0214616060256958,0.9467153284671532,0.0636390976607799,0.9796875,0.9796834823292692
SBO-AdamW,sbo_adamw,2750,15.187845303867404,0.001,0.9572878369317572,0.0366748995437188,0.9222325268209202,0.2290101732889958,0.2392281239287504,0.9633805959311106,0.2938459693428002,4.304807730388464,4.305142431747555,0.0112179917507258,0.0112179917759162,383.771224601677,383.77122373990295,1.000000002245541,75.33589164190926,0.0001258433352715,598648.2437019652,0.0003831531316791,2.0103602409362797,0.9469090909090908,0.0444844998419284,0.9859375,0.9859022556390976
SBO-AdamW,sbo_adamw,2760,15.243093922651934,0.001,0.6919912842931821,0.081761122550329,0.5049853775808615,0.4817933136584508,0.6962418813563049,0.7297568467161645,0.3183742473752083,4.74025146120442,4.740507337366266,0.015036264635625,0.015036265075864,315.27160849076154,315.2715992600883,1.00000002927848,215.08097271062437,0.0002260892664622,951309.9674128328,-0.0028730307131468,2.563271760940552,0.9467391304347826,0.056675586104393,0.97734375,0.9773204807911438
SBO-AdamW,sbo_adamw,2770,15.298342541436464,0.001,0.7315646695652538,0.0813254909786887,0.5863905883549911,0.4796156030451289,0.6556024682413238,0.8015567355152141,0.2075697769311422,2.9327855831993737,2.9323878290076952,0.0096456247225789,0.0096456245664207,304.0122245419123,304.01222946373133,0.999999983810457,53.79672348825261,9.3038076506069e-05,578222.6536545323,-0.0003287811842156,3.8014535903930655,0.9469314079422384,0.0699355650693178,0.96875,0.9686452033285076
SBO-AdamW,sbo_adamw,2780,15.353591160220994,0.001,0.8067652097999649,0.0710607456379683,0.7134476097976006,0.4400724063109399,0.5454776692961941,0.8843311550017109,0.2681846807254955,3.9954039243172126,3.995641057396405,0.0091922998658111,0.009192300013974,434.6726190098891,434.6726120037706,1.0000000161181504,72.49192377203144,8.449837736340671e-05,857909.0632742157,0.000205525470168,1.0469958782196045,0.946043165467626,0.0850606841500848,0.9859375,0.985934718535648
SBO-AdamW,sbo_adamw,2790,15.408839779005524,0.001,0.6458751151525899,0.0847927593456736,0.4086218363031983,0.5036563844806986,0.7798045979240249,0.6326638489650748,0.2286911549861848,2.5053948670604744,2.505553582143384,0.0069760348813657,0.0069760351624987,359.16586209110824,359.1658476167885,1.000000040299822,73.00933141546557,4.866506518841352e-05,1500241.1099789934,-0.0001345098448854,4.475549221038818,0.9458781362007168,0.0626335848122835,0.9734375,0.9733901401664584
SBO-AdamW,sbo_adamw,2800,15.464088397790055,0.001,0.9431363870639125,0.0511863236914273,0.9090050274084888,0.286222758758512,0.3034797116136671,0.9638107911818796,0.1969809207813711,2.32110277457764,2.3208123665489166,0.006499490142003,0.0064994900253853,357.0760653286658,357.0760717355378,0.999999982057403,30.728221903031223,4.2243370975803e-05,727409.3234801823,1.9400517176526577e-05,2.2917184829711914,0.9460714285714286,0.0621936151757836,0.9796875,0.9796037938904536
SBO-AdamW,sbo_adamw,2810,15.519337016574584,0.001,0.9281488352349364,0.0628852488105093,0.8936803926775898,0.352500973499297,0.3797892752944851,0.962863237824759,0.2403990525621084,2.8387129490717844,2.8386434472818807,0.0102057939491489,0.0102057936871194,278.14038392560366,278.1403910667416,0.9999999743254192,66.3080903814407,0.0001041582255076,636609.2553731712,0.0007534290859894,1.029809594154358,0.9455516014234876,0.0388101365417242,0.9875,0.9874969474969476
SBO-AdamW,sbo_adamw,2820,15.574585635359115,0.001,0.6805468756373922,0.0816777806185027,0.5287953485479563,0.4905440891980489,0.7208086713183586,0.7770153202932462,0.2188377035351084,3.5844774120877303,3.5846110244877973,0.0076168676117172,0.007616867518797,470.6148520913631,470.6148578325157,0.9999999878007408,110.74110826477408,5.801667396854171e-05,1908780.7123314424,0.0006346767779721,3.6597280502319336,0.9457446808510638,0.0842896603047847,0.9734375,0.9734281583369152
SBO-AdamW,sbo_adamw,2830,15.629834254143644,0.001,0.947690210909457,0.0442586647451177,0.9316882643030266,0.2508563808468453,0.26470293557861,0.983114791709124,0.3401217981412962,3.5274610788727645,3.528966673321225,0.0144589709736156,0.0144589734358021,244.06762277625293,244.06758121451983,1.0000001702878063,100.3728425950976,0.0002090619043411,480110.6299659737,0.0004054336136465,12.283402442932127,0.945583038869258,0.0804340075701475,0.9734375,0.9734322461228906
SBO-AdamW,sbo_adamw,2840,15.685082872928175,0.001,0.8542389825531573,0.0789245653125558,0.727016864777947,0.4427254637099523,0.5182688600638786,0.8510696416651841,0.1964615853900231,2.906686067202591,2.9067509633306763,0.0076252670713701,0.007625267141325,381.1998892792057,381.19988578204425,1.0000000091740884,50.50474905836745,5.814469856868509e-05,868604.5383605742,-3.0157177208778307e-05,3.8344011306762695,0.9454225352112676,0.0758370350115001,0.975,0.9749520566709716
SBO-AdamW,sbo_adamw,2850,15.740331491712707,0.001,0.7328278856231605,0.0792683070932687,0.5813074093041393,0.4751451817983376,0.6483721363772856,0.793238659047239,0.2232852899706553,3.228487026748925,3.228336363104001,0.007365993761705,0.0073659935389517,438.27573950547634,438.2757527592679,0.9999999697592408,70.0889735079254,5.425786086676876e-05,1291775.4660477724,-0.0001706004950432,1.2079637050628662,0.9452631578947368,0.0737828660756349,0.9796875,0.9796857145647566
SBO-AdamW,sbo_adamw,2860,15.795580110497236,0.001,0.897466646610145,0.0585157849932862,0.8706327964714835,0.3279426234777483,0.3654092602955582,0.9701004485904668,0.2268031627515174,3.58175557263656,3.5815793260858504,0.0084943619575772,0.0084943617606544,421.6419483856537,421.6419581604797,0.9999999768172362,135.83052232523914,7.215418305195342e-05,1882503.7798215607,-0.0001375900439057,4.30845832824707,0.9454545454545454,0.0767311256378889,0.9765625,0.976562271115929
SBO-AdamW,sbo_adamw,2870,15.850828729281767,0.001,0.9160335306957242,0.0530884846393672,0.8600368582830847,0.3009511979821845,0.3285373164818684,0.9388704992380462,0.2133726773870006,2.744017353961857,2.7442604752968904,0.0069344274231851,0.006934427175108,395.7443503008597,395.74436445850216,0.9999999642252836,115.49723164207536,4.8086279243908514e-05,2401874.9934100243,5.992748606176157e-05,1.8944714069366453,0.9449477351916376,0.0775784444063902,0.98125,0.981249954223521
SBO-AdamW,sbo_adamw,2880,15.9060773480663,0.001,0.6558039671075886,0.0829971911017807,0.4528493384387536,0.5051209748498209,0.7702316548612045,0.6905254636321237,0.2063363989085022,2.953049340582316,2.953177774633045,0.0083680967920945,0.0083680968092432,352.9091319095339,352.90913118632005,1.0000000020492918,81.02760172387934,7.002504472386484e-05,1157123.1699087338,0.0001818648468052,2.8362667560577397,0.9447916666666668,0.0694701140746474,0.9734375,0.9734322461228906
SBO-AdamW,sbo_adamw,2890,15.96132596685083,0.001,0.7722478597756216,0.0731516623504381,0.6356343176072649,0.4392128281946944,0.5687459312898695,0.823096250201263,0.1989053775117625,2.905190901028885,2.90500003336693,0.0071507506989665,0.0071507501668571,406.2510574990061,406.25108772940064,0.9999999255869202,43.19883145864878,5.113322730521119e-05,844828.964164486,5.51618793256381e-05,2.474045515060425,0.9449826989619378,0.0692427717149257,0.978125,0.9781206732776746
SBO-AdamW,sbo_adamw,2900,16.016574585635357,0.001,0.9277251545637716,0.0520043206563074,0.8665573787749832,0.2962866451520579,0.3193689895057074,0.9340669211264944,0.2555757651957611,3.389614273766342,3.389946754441153,0.0086767257191673,0.0086767244779451,390.6942392972705,390.69429518683694,0.9999998569480868,66.67592016526032,7.528554553214162e-05,885640.3934377338,-0.0005334656020741,21.19380187988281,0.9444827586206896,0.0690007568075941,0.9748953974895398,0.9748876423383844
SBO-AdamW,sbo_adamw,2910,16.07182320441989,0.001,0.8777258334266956,0.0553038072286259,0.8009597281491927,0.3200309415954729,0.3646137887340657,0.9125397677110592,0.3263054703795149,5.072796725283939,5.073106026550724,0.0154716815595141,0.0154716817404795,327.8962281531108,327.89622431785307,1.0000000116965595,293.7925267985556,0.0002393729409106,1227342.262165545,0.000468660722305,3.9678237438201904,0.9446735395189004,0.0968266174197197,0.97421875,0.9741896219549528
SBO-AdamW,sbo_adamw,2920,16.12707182320442,0.001,0.9542508449550566,0.0401364226627645,0.9393515424426788,0.223942206449603,0.2346785519064961,0.9843863879281348,0.2660953110176811,4.381616997244953,4.381553744974444,0.0066451583324705,0.006645158436926,659.3603230738191,659.3603127093023,1.0000000157190485,70.60828509595012,4.4158130275126495e-05,1598987.2002285055,1.3228396141151675e-05,55.39158248901367,0.9445205479452056,0.1170807417482137,0.9625,0.9624000332916371
SBO-AdamW,sbo_adamw,2930,16.18232044198895,0.001,0.9422786972380244,0.0439623705788675,0.908616566099811,0.246414461816753,0.2615091082277832,0.9642758228145424,0.2255028080479844,3.144359994153484,3.1446449370381644,0.0107167188067773,0.0107167182444225,293.43355869797125,293.43357409576134,0.999999947525466,54.461963790839945,0.0001148480520782,474208.85949128354,4.386739874462364e-05,1.7156201601028442,0.944368600682594,0.0702172843273729,0.97734375,0.9773157130853258
SBO-AdamW,sbo_adamw,2940,16.23756906077348,0.001,0.9592522345158264,0.0530168871686481,0.9364866144538933,0.3041015708666959,0.3170194031606174,0.9762673265249948,0.2188503447405635,4.2464260745130575,4.246365882453588,0.0085098466918105,0.0085098469980146,498.9944045102563,498.9943865552757,1.0000000359823298,43.13557781409236,7.2417498222066e-05,595651.3118116626,4.7286312573557865e-05,2.1454336643218994,0.9435374149659864,0.0303371871821582,0.9890625,0.9890556597873672
SBO-AdamW,sbo_adamw,2950,16.29281767955801,0.001,0.9499178843210248,0.0439686818908191,0.921573259113608,0.246128260726997,0.2591047760964336,0.9701609732006712,0.2475061034827286,3.88569975607034,3.8857752089121136,0.008828310831852,0.008828311068753,440.1493426004516,440.1493307893794,1.0000000268342388,46.447953222028445,7.793907823727686e-05,595952.0470671057,-0.0001849784122218,1.1149873733520508,0.9430508474576272,0.0362686887383461,0.9875,0.9874956039232544
SBO-AdamW,sbo_adamw,2960,16.34806629834254,0.001,0.8105943719334753,0.0707710758938984,0.680080466913299,0.4100597967581476,0.5058754550442411,0.8389898702246512,0.2091419586382378,3.736989707720244,3.736701808069837,0.0059818396845653,0.0059818407185106,624.674348547232,624.6742405739308,1.0000001728473726,47.46725031614187,3.578241746815536e-05,1326552.359364357,-5.762235917838865e-05,2.545311212539673,0.9425675675675677,0.0653455765917897,0.984375,0.9843731305747024
SBO-AdamW,sbo_adamw,2970,16.403314917127073,0.001,0.9089354692890504,0.0528308031668767,0.8736713004734459,0.3023968353011856,0.3326934040077828,0.9612027806075304,0.2483526653857637,4.075722523386555,4.075427224154791,0.0113965189270528,0.0113965186086502,357.6028127747507,357.6028227656673,0.9999999720614156,82.9042874933366,0.0001298806390757,638311.3609797638,0.0002701511412013,1.998876452445984,0.9417508417508418,0.0431440100539475,0.98515625,0.9851410046562664
SBO-AdamW,sbo_adamw,2980,16.4585635359116,0.001,0.887790203602628,0.0582470711203475,0.8296758790320108,0.3259905540771709,0.3671932318630126,0.9345404755146084,0.210099631092947,3.117789334069821,3.1179451953273176,0.0098851255480585,0.009885125935142,315.4178649698276,315.41785261863754,1.0000000391581831,58.884918549330905,9.77157129611328e-05,602614.6334597472,-9.719598506308104e-05,5.31715202331543,0.9412751677852348,0.0505913715809583,0.984375,0.9843703828523562
SBO-AdamW,sbo_adamw,2990,16.513812154696133,0.001,0.6052403294988385,0.0850853116178282,0.3659935772010474,0.5004721171428177,0.8268981638372103,0.6047078480446002,0.2837103331149447,5.532688051388477,5.53281490437869,0.0163274526830847,0.0163274520708361,338.8657748254068,338.86578753223336,0.99999996250189,85.7767760544375,0.0002665856891859,321760.61782002455,0.0003859358767854,6.693070411682129,0.9408026755852844,0.0648909665644168,0.97734375,0.9773406382102034
SBO-AdamW,sbo_adamw,3000,16.569060773480665,0.001,0.7648961206418169,0.0777548427868593,0.633071429363929,0.452961610197616,0.5921870930885887,0.8276567396272384,0.2672703387755156,6.878746650427083,6.878523595264645,0.0102606484537984,0.0102606481725827,670.37903366802,670.3790520412338,0.9999999725927986,121.9273813907057,0.0001052809009052,1158114.912983089,9.716317913466276e-05,9.475895881652832,0.9406666666666668,0.101595314964652,0.97890625,0.9788938702449372


==> data/05_layer_summary.csv <==
method,mode,module,layer_index,module_category,logged_steps,bias_like_over_weight_grad_mean,bias_like_over_weight_grad_median,bias_like_over_weight_grad_q10,bias_like_over_weight_grad_q90,bias_like_over_weight_grad_max,shape_over_weight_grad_mean,shape_over_weight_grad_median,shape_over_weight_grad_q10,shape_over_weight_grad_q90,shape_over_weight_grad_max,g_weight_bias_like_cosine_mean,g_weight_bias_like_cosine_median,g_weight_bias_like_cosine_q10,g_weight_bias_like_cosine_q90,g_weight_bias_like_cosine_max,g_shape_bias_like_cosine_mean,g_shape_bias_like_cosine_median,g_shape_bias_like_cosine_q10,g_shape_bias_like_cosine_q90,g_shape_bias_like_cosine_max,weight_leak_over_intended_boundary_mean,weight_leak_over_intended_boundary_median,weight_leak_over_intended_boundary_q10,weight_leak_over_intended_boundary_q90,weight_leak_over_intended_boundary_max,weight_leak_over_actual_boundary_mean,weight_leak_over_actual_boundary_median,weight_leak_over_actual_boundary_q10,weight_leak_over_actual_boundary_q90,weight_leak_over_actual_boundary_max,bias_step_weight_leak_cosine_mean,bias_step_weight_leak_cosine_median,bias_step_weight_leak_cosine_q10,bias_step_weight_leak_cosine_q90,bias_step_weight_leak_cosine_max,boundary_interference_gain_mean,boundary_interference_gain_median,boundary_interference_gain_q10,boundary_interference_gain_q90,boundary_interference_gain_max,boundary_mapping_relative_error_mean,boundary_mapping_relative_error_median,boundary_mapping_relative_error_q10,boundary_mapping_relative_error_q90,boundary_mapping_relative_error_max,shape_function_energy_mean,shape_function_energy_median,shape_function_energy_q10,shape_function_energy_q90,shape_function_energy_max,boundary_function_energy_mean,boundary_function_energy_median,boundary_function_energy_q10,boundary_function_energy_q90,boundary_function_energy_max,shape_boundary_energy_ratio_mean,shape_boundary_energy_ratio_median,shape_boundary_energy_ratio_q10,shape_boundary_energy_ratio_q90,shape_boundary_energy_ratio_max,shape_boundary_cross_cosine_mean,shape_boundary_cross_cosine_median,shape_boundary_cross_cosine_q10,shape_boundary_cross_cosine_q90,shape_boundary_cross_cosine_max,weight_parameter_norm_mean,weight_parameter_norm_median,weight_parameter_norm_q10,weight_parameter_norm_q90,weight_parameter_norm_max,bias_parameter_norm_mean,bias_parameter_norm_median,bias_parameter_norm_q10,bias_parameter_norm_q90,bias_parameter_norm_max,weight_relative_update_mean,weight_relative_update_median,weight_relative_update_q10,weight_relative_update_q90,weight_relative_update_max,bias_relative_update_mean,bias_relative_update_median,bias_relative_update_q10,bias_relative_update_q90,bias_relative_update_max
AdamW,adamw,layers.0.attn.qkv,0,attention_qkv,301,0.2343296516785858,0.2167517477554996,0.1636316220244361,0.2989784040541162,0.9994735304429624,0.9719466407551436,0.9822417667976056,0.9594121362182408,0.9913079461526374,1.0071353663288376,0.2083558826513632,0.1912485031771506,0.1396192763667304,0.2856116715103084,0.9762910475409377,-0.02681225969570676,-0.0261906419516527,-0.0557573531938794,0.0020981802436049,0.0669484532272558,25.164121523466186,23.968678062530444,20.8759113105453,30.9665324232964,56.45354567162123,0.9638011393330704,0.9631527564662976,0.957094134570242,0.97173263670476,0.98517797017999,0.9155199449295167,0.922585048120884,0.8728199932474421,0.9575446565778836,0.981094356524974,26.08276370292188,24.89169245243213,21.82016462516711,31.87661426575852,57.31036183974739,25.164121532432546,23.968678062530444,20.8759113105453,30.9665324232964,56.45354567162123,0.030373144108938172,0.0218176878988742,0.0159683916717767,0.048125747591257,0.5392749309539795,0.029869572126439592,0.016056153923273,0.0095467381179332,0.0502249151468277,1.6787078380584717,1.413773319614004,1.333697865830768,0.8044320008389177,2.089872249535949,3.992412311827247,0.0010397648805349601,0.0002935521181099,-0.0192901617269348,0.0208992696374456,0.0518001906632308,26.466006123742392,27.509296417236328,19.482257843017575,31.56112098693848,32.42801284790039,1.2315322558745196,1.2639033794403076,1.064850687980652,1.352450251579285,1.3796532154083252,0.004944196272529955,0.0039597948223792,0.0031717988885234,0.0076144258384042,0.0276480243010093,0.004648292284031156,0.0040941337722716,0.003151725173626,0.0067381279283395,0.0228799974290413
AdamW,adamw,layers.0.attn.out_proj,0,attention_out,301,0.7937782867367738,0.7151699344130352,0.435467876466499,1.1461918131157107,3.642211670824247,1.1194203210068543,1.0701724708711555,0.9184740755713142,1.3608322820170853,3.454747480369808,0.2581573667098469,0.2376006491060332,0.0380437144644971,0.5220819532275366,0.9891107688688358,-0.4365042436164843,-0.4399542936164888,-0.7018237493292632,-0.1577341052458449,0.1607909329604367,111.04137657506718,100.54711375775284,41.16436698569707,195.48290945408084,409.44534869795393,0.9931984006218322,0.994279274918983,0.9844290656111562,0.9987819942703272,1.0208924459554487,0.5505809467795331,0.6385497477200013,0.0956635739451871,0.8698986584941988,0.9972949664816504,111.59556749591839,100.9502728993816,41.89981303481583,195.7486246678212,410.104182011854,111.04137657506718,100.54711375775284,41.16436698569707,195.48290945408084,409.44534869795393,0.12029013642837594,0.1064016669988632,0.0444598719477653,0.2296963781118393,0.4988228678703308,0.07810879974205204,0.0475852042436599,0.0128937400877475,0.1733145862817764,0.8790285587310791,2.8487314334271696,2.09721436459886,0.6663890026263938,6.044288680118688,17.947015780491796,-0.001420122960602565,-0.0028969011091933,-0.0343409781014895,0.0344314044500488,0.0922886746395541,13.897227401353197,14.363470077514648,10.712298393249512,16.307281494140625,16.88624382019043,0.7171183089877284,0.7246850728988647,0.6026964783668518,0.8133717775344849,0.8654125928878784,0.004345378011850234,0.003677349641473,0.0026580149815922,0.0068415793577666,0.0276275299945793,0.0036120935342132576,0.003080514560083,0.0018719293494498,0.005816638984217,0.0283388113217367
AdamW,adamw,layers.0.ff_in,0,ffn_in,301,0.48256295486711887,0.4720886640828176,0.33710576036062,0.6245538626771346,1.1336162332305468,1.0054473245109303,1.0029091672918595,0.9027345133228,1.1180988887809316,1.3220265648287408,0.2247890465864131,0.213906883298391,0.0107622811716165,0.4459568814666358,0.700637847178464,-0.2425332723836219,-0.2331259983079392,-0.4639317364627301,-0.0458289437951144,0.2237195297142555,49.006646716870016,46.64899090707713,32.290203278094246,68.64697176442326,111.58769905799466,0.9896727955204628,0.9894189060665374,0.9808321297270725,0.999783457091866,1.010165057504956,0.4827322350532426,0.573855012526841,0.0013445348052193,0.8590530340041391,0.9577994121733652,49.496894155690356,47.265426555959415,32.31728146966652,69.47277059802013,112.45566766097927,49.00664673316074,46.64899090707713,32.290203278094246,68.64697176442326,111.58769905799466,0.14750876486768627,0.1360590457916259,0.0787620767951011,0.2220505475997924,0.5740150213241577,0.104748612591545,0.0779800713062286,0.0331855043768882,0.1979328393936157,1.6736364364624023,2.1165476728277417,1.6721760963983368,0.6148981885721249,4.034810138709891,16.88698891245197,0.0013838501409132707,-0.0004603074821198,-0.0259943250611956,0.0311289570236908,0.0676997512500094,26.40692781847577,27.088672637939453,21.66455841064453,30.18292617797852,31.02446174621582,1.6077373982267917,1.6509442329406738,1.2678159475326538,1.8416348695755005,1.9585777521133425,0.0041463401914265926,0.0034588679720142,0.0026690787358122,0.0063352251479839,0.0277034203586326,0.004073990642358207,0.003593472335063,0.0025438567881584,0.0061668905507711,0.0276870740912424
AdamW,adamw,layers.0.ff_out,0,ffn_out,301,0.7230593638553008,0.6968629343962458,0.4733401219583622,0.9811509057794712,1.57110261384925,0.9562050181577382,0.9542481827253356,0.7999784375770047,1.0957910899799983,1.5663313221366235,0.4326893485495581,0.4234695536372899,0.2496378981393384,0.6538393788797162,0.862290457000531,-0.28644426666616707,-0.2995989796979492,-0.5138848409821186,-0.0876700633897609,0.6646161075706095,934.1145891069048,985.3756903537806,245.9734817981196,1516.9752198373,2452.4587929434438,0.9985791739760476,0.9991699491597656,0.9973218728895852,0.9994617259143588,0.999837504488505,0.7908208110849209,0.829135248814758,0.6044957425749827,0.9282757104839476,0.9610932048314524,934.9057796578951,986.3092385922604,246.8634343474786,1517.7946645412565,2453.368477662918,934.1145893551646,985.3756903537806,245.9734817981196,1516.9752198373,2452.4587929434438,1.4830201189077197,1.316915512084961,0.1744454950094223,2.5419015884399414,13.759416580200195,3.600307661978113,2.540985107421875,0.2892364859580993,7.279604434967041,36.25189208984375,0.5784278491673573,0.4754212381164101,0.2136883468067639,1.0028399700904913,3.847940713413185,0.001325676652794502,0.0014755525302411,-0.0249646079279373,0.0283376710994633,0.0712250314543433,19.84648676330465,20.8583984375,13.15944004058838,25.272390365600582,26.53956413269043,0.52924967881453,0.5706319808959961,0.3838398158550262,0.62102872133255,0.6476098299026489,0.005878355397754368,0.0048378052228673,0.0034811483723597,0.0087214850900167,0.0553319586291684,0.0039391830524192865,0.0031016401807084,0.0022098899771179,0.0062349082062818,0.0541880883659922
AdamW,adamw,layers.1.attn.qkv,1,attention_qkv,301,0.44925739692318684,0.4266940854398573,0.2487656853442266,0.6584148170184025,1.0025251042153114,0.9387477694406987,0.9609785286795464,0.8758788021400923,1.0193384236307956,1.1876219348877606,0.32006747221028087,0.3090920764726191,0.1261507483232292,0.4909146128811352,0.996920990853686,-0.1306585576666695,-0.1102489591868139,-0.3043064070562714,-0.0057483754416603,0.3630959794791956,106.40678481579712,102.79465388714644,72.73886216833002,142.75993384498912,202.25971912484172,0.9926177068382612,0.9928166941813914,0.989390600817813,0.9955979478597842,1.0004990813433652,0.7427082314314257,0.7826505635781668,0.5019446077713768,0.9377093630146888,0.9861543644931704,107.1516755881386,103.57231893193962,73.5158404729511,143.6520898164339,203.1540136855798,106.40678480410993,102.79465388714644,72.73886216833002,142.75993384498912,202.25971912484172,0.16832324343058971,0.1452163904905319,0.0680365413427352,0.3193420469760895,0.7198840975761414,0.2596478533445304,0.1978106498718261,0.0824294984340667,0.5134100914001465,1.8406072854995728,0.9880610527966677,0.685989605506914,0.2696645236658452,1.868039618422443,12.36285767066955,-0.0004386525222100439,-0.0004866747469743,-0.0271711219988612,0.0277575268831538,0.0776570463448236,23.423238361396663,24.076251983642575,18.792293548583984,27.32773208618164,28.00876235961914,1.2210290893367755,1.2615983486175537,1.062985062599182,1.3545188903808594,1.3758606910705566,0.004441728606962432,0.0040372497541537,0.0027579541151498,0.0063186119738758,0.0276241635899246,0.0038669336173019217,0.0035064326601261,0.0022712296226747,0.0058703323681991,0.0231480420776517
AdamW,adamw,layers.1.attn.out_proj,1,attention_out,301,0.6972244995923464,0.6843607921765374,0.4157161858887109,0.9841044269023792,2.040572811035683,0.7959155653680351,0.8365872152441236,0.5056179211899895,1.00329495438134,1.9724950213997292,0.5657315202236434,0.5797175864369842,0.250717450223503,0.8666886800609452,0.9997393815653896,-0.1359196228517731,-0.122441621072282,-0.4123685170348185,0.123381387354701,0.4932519116369421,494.04966694816534,479.1144352980669,265.4807604340318,731.3295070835558,1079.30829254426,0.9982419687054074,0.9984974704025088,0.9971975938266332,0.999187200650791,1.000890874238957,0.7258605259834015,0.7832873619873829,0.4779359597120806,0.9155128250093494,0.9953861043213896,494.77606396033,479.91282378475626,266.36568064221336,732.1167793641623,1079.8417868240265,494.04966694816534,479.1144352980669,265.4807604340318,731.3295070835558,1079.30829254426,0.6126620707689296,0.505179762840271,0.1966682970523834,1.1081454753875732,2.7869250774383545,0.8369332488712876,0.6342161297798157,0.1095003336668014,1.7370115518569946,6.864961624145508,1.4471490406044873,0.8260025890321849,0.2102458087676797,2.926058515658577,20.12533718299217,-0.0002924485071264367,0.001031236982314,-0.0332856353488179,0.0326638420015316,0.074213034094817,12.910476443775469,13.461909294128418,10.265318870544434,14.92855453491211,15.256592750549316,0.6896041774274503,0.688260018825531,0.6101911664009094,0.7670646905899048,0.8245507478713989,0.004249923413741649,0.0038356511822364,0.0025884818391991,0.0064292593215253,0.027661644167305,0.0025237206309476905,0.002297234221452,0.0014178214960286,0.0036957595933277,0.0269523098870826
AdamW,adamw,layers.1.ff_in,1,ffn_in,301,0.6846209188205665,0.6810054076269132,0.559168428817765,0.8334116704789211,0.983354214269964,0.818482317919645,0.8280454396676654,0.637021769741264,0.9801093491243196,1.162385261161609,0.5587995457611868,0.5676777781686688,0.3414901593043221,0.7627806965562973,0.9560329910809068,-0.1360672354753017,-0.1315505760485993,-0.3144129999909082,0.0289454727843039,0.3098103800575465,84.40418061999858,81.68776227642171,58.821390509572375,107.85929125867987,189.76033223348767,0.9905604768392339,0.990730378028418,0.9872471196954667,0.9936964094556848,1.0032673638647087,0.77205086665006,0.8322989080202474,0.5271692832716529,0.9442605294303008,0.9883635360890018,85.1787811030107,82.51055314042402,59.45105104693575,108.79089790072364,190.72314115644335,84.40418067167855,81.68776227642171,58.821390509572375,107.85929125867987,189.76033223348767,0.17331165164789147,0.1241765022277832,0.0426424294710159,0.3629401922225952,1.1218010187149048,0.2890914348371797,0.1896410286426544,0.0798176154494285,0.5852171182632446,1.8568003177642824,0.8628738096308798,0.5482119350813094,0.2142661042192652,1.7862815417966498,5.722434696766905,-0.0010440609681426761,-0.0007931498226179,-0.0250650748565208,0.0265690310120743,0.081164313349229,23.68372626954139,24.302047729492188,19.161733627319336,27.77529525756836,28.6552848815918,1.5179867098893833,1.6002366542816162,1.1823511123657229,1.730727195739746,1.9225432872772217,0.004435513975427758,0.0039886058088158,0.0026280219499387,0.0068061779080701,0.0276947415388696,0.0040501202351447925,0.0035922677975221,0.0022212939477068,0.0064032463037672,0.0278443294928972
AdamW,adamw,layers.1.ff_out,1,ffn_out,301,0.7707269307042487,0.7578815076608728,0.5018526102473282,1.0628564099989093,2.564944977863946,0.7654156147895936,0.796784607712392,0.5012866024607935,0.97504507542327,2.209980323722489,0.6435674558594727,0.6570518553975195,0.3621281648408072,0.8823801022578062,0.9821844243833704,-0.13434039245718446,-0.1270976690573903,-0.4579945676961547,0.2020119585219795,0.6944046750096345,634.129036736349,505.2900790999295,256.4787786731516,1028.450933762463,3180.1011334713685,0.9980949632088454,0.9982844475282135,0.9966052979239904,0.999409115066911,0.9999959319984058,0.8210007144298483,0.8616638913783645,0.6720393533577501,0.93909405502136,0.9746249635139388,634.9503588420879,506.17156644029126,257.40944055161003,1029.0589892144494,3180.7823339806414,634.129036736349,505.2900790999295,256.4787786731516,1028.450933762463,3180.1011334713685,1.3215243390330946,0.3678875565528869,0.0214573424309492,2.496276378631592,65.28587341308594,2.514175473690726,0.6593819856643677,0.0977419316768646,3.874673843383789,111.22545623779295,0.7582549890403625,0.4947803678586589,0.1374162903484279,1.5906766813548918,12.733445761849127,-0.0020066399719049733,-0.0026010983507489,-0.0422636765477723,0.035972430704161,0.1174913154313102,16.43336674066081,17.320556640625,10.335798263549805,22.026084899902344,23.156444549560547,0.4615706022197622,0.4650457501411438,0.330158531665802,0.5852239727973938,0.6288318634033203,0.006010983715553091,0.0051887819618653,0.0030724405253883,0.0100023419977081,0.0552964890315014,0.0037797728445437117,0.0034057368100614,0.0020682772302677,0.0052765157620755,0.0540550917153978
AdamW,adamw,layers.2.attn.qkv,2,attention_qkv,301,0.543443175190673,0.5273335558395675,0.3286461981456446,0.8237746894513718,1.0336002757766876,0.852555980370132,0.8984456191969453,0.7055879503723095,0.9829162252219577,1.2078995311245844,0.46605984421028995,0.4471603566749258,0.2492978161358225,0.7179392694577827,0.9997677649550092,-0.081981016953197,-0.0562743951434846,-0.2418418453246509,0.0301171468347511,0.4174713784926715,113.3661123295048,111.56069753009052,79.7574621245712,143.45449761011523,279.82188117377063,0.9922810625710834,0.9924049871664165,0.9894074551487808,0.9948413833266604,0.9990371971810657,0.8213846187027827,0.8623830565389904,0.6427953402815733,0.9437073837663248,0.9905130936670482,114.1890489037275,112.25149171156004,80.54952579761391,144.3334638631088,280.7636981501185,113.3661123585405,111.56069753009052,79.7574621245712,143.45449761011523,279.82188117377063,0.19188768190225491,0.1297023445367813,0.0492597892880439,0.4485418796539306,1.137575387954712,0.34299929341010477,0.2114370763301849,0.0748092979192733,0.7586750388145447,3.153743028640747,0.8959870854235591,0.5795271677211465,0.2298772162071485,1.532118655722868,13.578822971947098,-0.0004450479489956075,0.0001319557049287,-0.026228862373983,0.0239004999518927,0.0825876080381547,24.660616085774876,25.851951599121094,17.857126235961914,29.48412132263184,30.048084259033203,1.2561420958699578,1.2541406154632568,1.0532176494598389,1.4732109308242798,1.532651662826538,0.004713305162193094,0.0040653581705649,0.0023899463354193,0.007399131677188,0.027603964887272,0.0039301337087857685,0.0034721703485343,0.0018894666517263,0.0062057708329886,0.0220872955983353
AdamW,adamw,layers.2.attn.out_proj,2,attention_out,301,0.6850875988536931,0.6923611819136161,0.4145361541179126,0.9792102259791546,1.2835203991837851,0.7258421189745972,0.783980443840769,0.3710402445579088,0.962848506393962,1.510212073532637,0.6257349651562867,0.6477784803955939,0.3347626426815811,0.9303064759953672,0.9999409407861136,-0.04355798102305761,-0.0490484094170858,-0.3057680490933356,0.2283292221553606,0.6975517285408611,478.1997280211651,442.3556318240137,267.77438111375864,719.6724809637855,1143.7009824966776,0.9980083458251976,0.9982626372559894,0.9969653755347776,0.998929461116015,1.0001972760383986,0.8048997191314323,0.8491225765891547,0.6176466365019869,0.9395465517304866,0.9973558087334264,479.0050348728656,443.1620337226833,268.4556838208407,720.513452859551,1144.5724379796004,478.1997280211651,442.3556318240137,267.77438111375864,719.6724809637855,1143.7009824966776,0.39799340934704097,0.3128685057163238,0.0369806215167045,0.845340371131897,2.366203546524048,0.4747034501519512,0.2883675694465637,0.0639830380678176,1.0511921644210815,4.337133884429932,1.7100231094538856,0.8779195040369026,0.2086279879869854,4.234006041929337,19.577672572278782,0.0014314979282689137,0.000569333890653,-0.0305093968135496,0.0351279129715895,0.1065610062358085,12.132600705092928,12.377460479736328,9.629531860351562,14.404126167297363,14.629297256469728,0.6763331696044567,0.6674342155456543,0.6078222990036011,0.7633152604103088,0.7710794806480408,0.003956111165652028,0.0037453766478754,0.0022868648779878,0.0055662044881517,0.0277710975747137,0.0019361767052073861,0.0017608762390812,0.0010929523059247,0.0026769306133909,0.0278507704449532
AdamW,adamw,layers.2.ff_in,2,ffn_in,301,0.7160660641337734,0.7248721377763099,0.5657715912844372,0.8631976570133736,0.9985502851300756,0.6976083192735439,0.7269262826095982,0.4728227427668209,0.900309144520406,1.185861269941251,0.6765701216274745,0.6825336575255248,0.4722355192731956,0.8808888514479438,0.9873405337879158,-0.03127920020992291,-0.0224190708304004,-0.1757270304477393,0.1107389548995943,0.4474602321895384,98.27005289693763,91.85613317656102,69.92302507962317,134.95249743054652,205.5891797988788,0.9904190027369348,0.9905009949936676,0.9878109239508106,0.9932683094654304,0.996798093024474,0.8923472817649761,0.9306800265381008,0.7675520179978433,0.9723756231459848,0.9913711574246205,99.16360264556519,92.75478064210247,70.78704337035278,135.86711278765847,206.56298870710717,98.27005294085951,91.85613317656102,69.92302507962317,134.95249743054652,205.5891797988788,0.09820284616128434,0.0749200880527496,0.0229967758059501,0.1991324424743652,0.8682252168655396,0.2256289203635779,0.1789918690919876,0.0673242956399917,0.4326595067977905,1.600230693817139,0.6969376613449092,0.4026184813561661,0.1326902650170431,1.249936688361615,10.895583142629892,-0.0016324258837429897,-0.0014234329273187,-0.0272912193697883,0.0258545194012801,0.0914105781702366,22.272607695620717,22.359642028808597,18.967504501342773,25.75132179260254,26.40691947937012,1.345203605997206,1.3572083711624146,1.181870698928833,1.5251408815383911,1.5919474363327026,0.003788223702885439,0.003486692310867,0.0024021101385661,0.0053213331179244,0.0276673005243576,0.003486665225653181,0.0033144430035979,0.0021304037857104,0.0049944345308414,0.0277764594992925
AdamW,adamw,layers.2.ff_out,2,ffn_out,301,0.7415929342191999,0.734427226031871,0.5396781531309444,0.9480033098788616,1.9974383001740812,0.6686585946488279,0.6837676880016269,0.37626883811535,0.8862972838968901,1.949398333847578,0.7140563817879786,0.7396682668432938,0.4720316750380938,0.9314281325970798,0.9911001600598016,-0.007171238130222147,-0.0151901693546064,-0.2202785565830107,0.2469275314364839,0.7738499276692613,526.994766308986,463.29145374013854,305.0982377507051,803.7936918196218,2278.711164250025,0.9979950986343024,0.9981121287667676,0.9970342275182767,0.998950463253778,1.0001529590323517,0.8828577334980491,0.9167247014264778,0.7690628886417695,0.9659184803058256,0.9816745312675784,527.8778384024671,464.2270820183768,306.06399771428363,804.6171629351405,2279.480565339634,526.994766308986,463.29145374013854,305.0982377507051,803.7936918196218,2278.711164250025,0.26554589433681786,0.1495548784732818,0.0104955388233065,0.6005085706710815,4.125579833984375,0.5870357305430297,0.2971001267433166,0.0776122510433197,1.203392505645752,13.064031600952148,0.5919566320639521,0.4235270684837268,0.0882348665236043,1.244823335457623,4.0834322695519125,-0.0018986850704488395,-0.0019278828994841,-0.0330409376227838,0.0301124067102268,0.1441265607821854,14.395357699093232,14.497379302978516,10.24331283569336,18.748414993286133,19.27428436279297,0.4099292778889602,0.4024299085140228,0.3323081433773041,0.5097973942756653,0.5266362428665161,0.005201615575693716,0.0046603913685015,0.0031206279442956,0.0076478679721457,0.0552736993560196,0.003176700117226171,0.0027628201448503,0.0016701986616058,0.0044645354708523,0.0564765613502002
AdamW,adamw,layers.3.attn.qkv,3,attention_qkv,301,0.5414816754083142,0.5203620515394838,0.2401532611624769,0.9072185924329116,1.19599525709833,0.8178558760621516,0.8856590456814274,0.6003307132872799,0.9793499800494828,1.390622050143533,0.4948952412453313,0.4696241002239845,0.2176399523418447,0.8168209611545515,0.9999446772438952,-0.050041372389290184,-0.0238913802493098,-0.196716525428368,0.0576766352633408,0.2799364544866372,124.3463945814473,118.65793551633524,88.4404879409139,161.97325256350098,278.25524382816127,0.992537080053889,0.9924660611859936,0.9901902861140424,0.9949991981677558,1.0076550038197096,0.8822621889340433,0.9266184999498408,0.7636323347352552,0.9735226582017908,0.9950869927124176,125.2296101701265,119.63634852252522,89.37518825714591,162.71071034602048,279.2173185643661,124.34639457816195,118.65793551633524,88.4404879409139,161.97325256350098,278.25524382816127,0.1488812656315292,0.1061120852828025,0.0331923328340053,0.3351962864398956,1.2865177392959597,0.34703562062147053,0.2437446564435959,0.0779242068529129,0.7234874367713928,4.520666122436523,0.7398085119762808,0.4153967411227441,0.129758848245097,1.0972621535856806,19.75639542768122,-0.0005831539849029815,-7.339935373484107e-05,-0.0276963571060136,0.0261076141437524,0.0911442331652623,24.430470976718638,25.785381317138672,17.465286254882812,29.119773864746094,29.829011917114254,1.2465049141269189,1.273534893989563,1.0470688343048096,1.3958861827850342,1.4255770444869995,0.00447023363860159,0.0038423753410337,0.0024026747637796,0.007529128389433,0.0275736829484796,0.003658540747343085,0.0032419655338594,0.0018885172011101,0.0055745215353627,0.0227675948501003
AdamW,adamw,layers.3.attn.out_proj,3,attention_out,301,0.7308894271147868,0.7469186581312852,0.4217798271293133,0.9922780783503216,1.348615585502366,0.6055372446430135,0.6221920803296611,0.2545011729433615,0.930170540758636,1.2012859157568094,0.7357860058126766,0.8044396187550922,0.4185493969493031,0.9754886833367012,0.9999595160757973,0.052427260324672674,0.0493381156330727,-0.2710010560366863,0.3971282741018767,0.7074110699317245,748.85083640514,715.4752568290517,288.9269673229197,1204.995169167051,2317.798989923956,0.9983861232467054,0.9988189608248884,0.9969314869946458,0.9993062945065848,1.0056590134495649,0.8750760540714724,0.941011249370837,0.731302737013173,0.9718047375427112,0.9982244718307028,749.726118109408,716.2593938098821,289.89559388286995,1205.816288945092,2318.723140847662,748.85083640514,715.4752568290517,288.9269673229197,1204.995169167051,2317.798989923956,0.46249048447558255,0.2478520572185516,0.0082496106624603,1.1615324020385742,4.404926300048828,0.475193959576514,0.1794198751449585,0.0306618846952915,1.102102279663086,10.797163963317873,2.426673352862747,0.9761505889740226,0.1125311308069595,5.404764340032558,59.83969984101259,-0.0025816707102999724,-0.0014252618645694,-0.0335642914867745,0.0244998702790795,0.1001159191496591,11.60658537272203,11.745651245117188,9.597883224487305,13.610248565673828,14.143913269042969,0.6158692650620724,0.6180815696716309,0.5874376893043518,0.6483229398727417,0.6541046500205994,0.0032220152718276836,0.0029175039736752,0.0017802090800962,0.0046603828799882,0.0276348668923357,0.0013172796604814792,0.001068234163973,0.0005377456048522,0.0020315996513393,0.0282512393870755
AdamW,adamw,layers.3.ff_in,3,ffn_in,301,0.787765902178069,0.804427817880639,0.6408949288616188,0.9139181097235952,1.0045825612171375,0.5045981884982995,0.4893692303879984,0.280931079996647,0.7234919598501766,1.4178560302026082,0.8359142567499485,0.8762754036501356,0.7095625116902889,0.9641461168833474,0.9944955437572088,0.13658858339444796,0.1251224286595676,-0.0304060787476004,0.363817407023673,0.6254404689850755,120.09164741334277,118.97801445308436,88.74869333475526,151.32647034603124,197.6478614584928,0.9920827826820765,0.9919982967918924,0.9899144206689108,0.9937793876829112,1.014330248326979,0.9331850815422034,0.9852202063644742,0.8948149479092307,0.9954179591948052,0.9981106150861432,121.02540881817501,119.97003921477064,89.6926066183716,152.31623616019644,198.6331639158351,120.09164741334277,118.97801445308436,88.74869333475526,151.32647034603124,197.6478614584928,0.02513943988057544,0.0109609263017773,0.0037912174593657,0.0445975996553897,0.5684614181518555,0.10659319298663651,0.0488681569695472,0.0134046524763107,0.2260734587907791,1.83135199546814,0.6097021925209148,0.2390902114212867,0.0541270697562335,0.968033171228846,21.98840840300878,-0.0018377418520895519,-0.0013550038559886,-0.0362483285736021,0.0343912077230064,0.0893419577096297,19.579165259072948,19.589073181152344,18.99224853515625,20.331836700439453,20.56687355041504,1.1902973180593446,1.1931413412094116,1.150902509689331,1.2272584438323977,1.2457410097122192,0.0021112376451064303,0.0017250421488303,0.0010977700104492,0.003268271879506,0.0276403776930779,0.0019300205698762887,0.0015559092023769,0.0009239596390257,0.0030025398809622,0.028035380934631
AdamW,adamw,layers.3.ff_out,3,ffn_out,301,0.7610927557128403,0.7863128982491958,0.5558226356934375,0.9167189241500734,1.209206036546157,0.5244734455323159,0.4950213196417124,0.2612436105202896,0.8064499572917192,1.377230087699547,0.8185186825253957,0.8815868002540269,0.5990642401606333,0.9714719689141948,0.9933044003346292,0.15979315040040856,0.1486105075115831,-0.0682754964286186,0.4373136647635507,0.7090539447012131,395.25490511532047,384.9917366849161,267.20144000468366,495.414247993399,1824.389102537448,0.9973423210137145,0.9974734787771096,0.9964115926612162,0.9980972977996456,1.0150529855651258,0.9535401149594602,0.9842510047430052,0.937655233081407,0.9921898551940036,0.9985310552878351,396.20855843983645,385.9791075354521,268.19014963063074,496.3868091310629,1825.297994800265,395.2549051628181,384.9917366849161,267.20144000468366,495.414247993399,1824.389102537448,0.02985016416071405,0.008516265079379,0.0019774124957621,0.0343466587364673,1.7024314403533936,0.14152607847358242,0.0584317184984684,0.0127014555037021,0.2538629174232483,3.545100688934326,0.5894661136605863,0.1568599003700483,0.0367765576306681,0.7215494232801387,47.54123507475921,-0.0025937454354347097,-0.0013570694056832,-0.0425066125554032,0.0353862139635905,0.0816351974139543,11.386844181935256,11.494793891906738,10.398116111755373,12.39574909210205,12.659883499145508,0.38554518890143236,0.3902280926704407,0.3378260433673858,0.4365366101264953,0.4461623430252075,0.0028937142297834114,0.0024168909983847,0.0014320523669681,0.0042642251489953,0.0553544789426815,0.002112966521716576,0.0016604084219574,0.0008104836487028,0.0031453827824894,0.0573547326637794
AdamW,adamw,cls,4,classifier,301,0.795456367255735,0.8919993690398448,0.4186105478434579,0.979486507747971,1.0674605953847738,0.42529414034706886,0.3471705590585623,0.1386426491039956,0.8963022498084472,1.1727081664332386,0.8318881570153065,0.9407000039449976,0.4507991104989212,0.9914237530785932,0.99947137401194,0.13551646525192312,0.1054778898744876,-0.0812020555344218,0.3841832808490854,0.7196373216751824,188.559856052197,121.10069141325226,81.59269889106226,194.3449853817672,10094.96107658249,1.0046910099554096,0.9918672815255398,0.9884641352514582,0.9952487262908768,4.906747020807873,0.9269102796104344,1.0,0.9999999192064154,1.0,1.0,189.4867655190415,122.10070715007296,82.59269453853165,195.3449799579418,10093.961014121876,188.5598560490546,121.10069141325226,81.59269889106226,194.3449853817672,10094.96107658249,6.313244854740357e-05,3.237749479012564e-05,3.913527962140506e-06,0.0001693016529316,0.0005334749585017,0.0007471581481092342,0.000217758672079,5.993141257931711e-06,0.001170836854726,0.0797998458147049,13791.793933823468,0.1652328321579459,0.0137020842684036,3.557328208034274,4130974.888816789,1.4316607161815148e-09,0.0,-2.4483629554852423e-08,2.5616294064957432e-08,3.520256038019363e-07,0.7234918690995125,0.7131370902061462,0.6874219179153442,0.7689042687416077,0.8424066305160522,0.06732312447555433,0.0669440105557441,0.063345268368721,0.0716373026371002,0.0741891339421272,0.004502334359047564,0.0042373262975626,0.0025659428711759,0.0068161571550653,0.02686039418214,0.002174091433462436,0.0017737396470522,0.0002511060840729,0.004207175069474,0.0238136311830458
SBO-AdamW,sbo_adamw,layers.0.attn.qkv,0,attention_qkv,301,0.4885136539770928,0.416024489068284,0.2430126541222921,0.8879804352166866,1.032269682079638,0.8284813281491817,0.9158509899627816,0.5265723895642492,0.9762797783548284,1.011684638336766,0.46558519649415875,0.4020286617619465,0.2299643177845639,0.8509369785889218,0.9872876252773002,-0.031935822454858105,-0.027432464054997,-0.0908459973133929,0.0225602747986355,0.1055808854445851,14.977364890639407,14.279759418449798,10.142512225916729,21.624462464826216,37.50198585133999,14.977364918098656,14.279759418449798,10.142512225916729,21.624462464826216,37.50198585133999,-0.9975336087976476,-0.9978692668315065,-0.9990117112085956,-0.9957594627020052,-0.989698463481118,0.9999999982771368,1.0,0.9999999342032584,1.0000000625992198,1.0000001112846533,3.8461976325889493e-07,3.63887112166553e-07,2.5947276502757056e-07,5.476313841635987e-07,9.503820890353728e-07,0.036657949179361375,0.0270125456154346,0.0169146563857793,0.0616777315735816,0.6979371309280396,2.4336546789753597e-05,1.9461056581349112e-05,9.950739695341326e-06,3.95777533412911e-05,0.0005111034261062,1804.0764276606535,1529.0455331022097,771.6006677096904,3007.9442479410004,10588.586686393066,0.0009370151040042912,0.0004434563609067,-0.0150902165110317,0.0170826487851733,0.0568357106620875,24.957040444561017,25.91286277770996,18.742816925048828,30.137142181396484,30.8865966796875,12.237233606287807,13.908774375915527,6.204273223876953,15.576602935791016,15.93104648590088,0.004987213616629146,0.0041455445507593,0.0033056408345617,0.0077374218976839,0.0276143795721862,0.00800351979521259,0.0048622700599658,0.0033034616254493,0.0133905212278727,0.2749467441197871
SBO-AdamW,sbo_adamw,layers.0.attn.out_proj,0,attention_out,301,0.8922635570028753,0.8907099326451625,0.4346864072202835,1.3463242455105793,2.358759271345602,0.831444157602079,0.8536663574674518,0.3551466410663063,1.2380432965350672,2.444971796210476,0.57505476453321,0.6634881027633812,0.0965275644443565,0.9446328222885568,0.99606842991318,-0.286577277678061,-0.2876306572702246,-0.7234507939092645,0.123884683202873,0.5107182697905205,161.5848947471171,113.40594239741051,14.946843718519006,385.3367882716216,1192.2843554479634,161.58488586768854,113.4059163609662,14.946844723010583,385.3364427493853,1192.2854880178338,-0.9989925195262436,-0.9999833367990892,-0.9999989312433034,-0.998456915356326,-0.9090724077795692,1.0000000279749373,1.0,0.9999996484188304,1.0000004300794627,1.0000028450378595,4.0876362435061224e-06,2.836442246312984e-06,3.7856247540052e-07,9.233490476703294e-06,2.953250602924866e-05,0.18207308056854613,0.0829662457108497,0.002010931726545,0.4455565214157104,2.842748641967773,2.8000755452841425e-06,9.180599818137124e-07,2.0913830667268485e-07,4.769342012878042e-06,0.0002559886488597,258714.96791569656,111638.31326023188,885.477308381325,619120.8955580683,4775755.801537166,-0.006070104391873342,-0.0033859020972274,-0.0492509093861663,0.031472418723683,0.0899640397562528,14.743508567049654,14.994379043579102,10.485116958618164,19.03116226196289,20.107511520385746,12.171969886237997,14.86112117767334,1.6642048358917236,18.519689559936523,25.925382614135746,0.003530180616899486,0.0028919832773057,0.0018703116883746,0.0063052453533474,0.0275896201681337,0.014705539012710869,0.010563179986996,0.0029657461408522,0.0292827101703825,0.1263387763867306
SBO-AdamW,sbo_adamw,layers.0.ff_in,0,ffn_in,301,0.39002918173565887,0.351554174712035,0.2011627909625276,0.608092280692222,0.9875334619557338,0.9044744573801172,0.9342029342149882,0.7427605798402247,1.0441667856321306,1.2557329145961054,0.3546575635173567,0.3667297405642773,-0.0191406563404371,0.6796146140359812,0.9700466852895576,-0.01974835201655848,0.0045089635725035,-0.3310806056175367,0.2338399788961552,0.6360841544119871,34.99634641756889,30.935127445246128,12.122813523240865,64.19074325412556,106.7384442818155,34.99634676936268,30.935127445246128,12.122813523240865,64.19074917874096,106.7384442818155,-0.9988182797910037,-0.9995688098340172,-0.9998961733214672,-0.9973724345689168,-0.9815695076280976,0.9999999949161765,1.0,0.9999999184748072,1.0000000722106437,1.000000222340013,8.911064998950151e-07,7.741021404845068e-07,3.121148312477412e-07,1.648276006780644e-06,2.7131393228107952e-06,0.2169103077597347,0.110201209783554,0.0331623069941997,0.5706603527069092,1.8915177583694456,1.5521809694236812e-05,6.685794232907938e-06,2.5252943487430457e-06,2.808637509588152e-05,0.0010234342189505,22993.705610153498,21923.14354989896,2286.2996507048138,42735.259999829046,109634.81988856626,-0.0016987397412053427,0.0005795626144946,-0.0322226728711549,0.0246579930070627,0.0844241078452394,24.695242308302973,24.69566345214844,21.23605155944824,28.142169952392575,29.026519775390625,10.880099446274514,11.485663414001465,5.331664085388184,17.31448745727539,20.364521026611328,0.002987696015578915,0.0022916981184214,0.0015002574788916,0.0051406156669327,0.0276876076252057,0.011113884875804596,0.0079135936535114,0.0033880198487534,0.0192727841896641,0.2571904079749297
SBO-AdamW,sbo_adamw,layers.0.ff_out,0,ffn_out,301,0.8709339999672824,0.9031105549108924,0.5778202262390948,1.097470445072949,1.519720333241057,0.6505545221380301,0.6233472062450279,0.3601119705430481,0.9538577625695376,1.5762087481211362,0.7341561910066228,0.8067268876500002,0.4380260636814327,0.938538420531568,0.9822493101756282,-0.1752888025139352,-0.1379822782337132,-0.4822343003224808,0.0467204069114819,0.3461452574036986,2160.366837382384,2132.4939226303773,105.67379253449576,3790.613104059912,7077.405796884735,2160.3646084751913,2132.5095875795173,105.67382236219596,3790.586939535706,7077.428967016912,-0.9999085421043159,-0.9999998971961463,-1.0,-0.9999668961932076,-0.9896875761564052,1.0000007921764,1.0000001307727078,0.9999951468308356,1.0000073321106249,1.0000279663190317,5.456244850803854e-05,5.404402888663068e-05,2.52305503894402e-06,9.313443739754744e-05,0.0001825138637751,3.7121067465409836,2.278727769851685,0.0990384370088577,8.718143463134766,33.70140075683594,1.5518005664894542e-06,2.0801532230052547e-07,6.375628203159067e-08,1.5631413816663553e-06,0.0002559824497438,22165624.992812533,12196833.190162605,49752.91559526467,51633472.11360538,245674825.7455636,-0.0015725888144644759,-0.0013622213733273,-0.0363882329433256,0.0297640863075376,0.0837904728365981,19.170766047861093,19.101900100708008,13.174426078796388,25.736127853393555,27.31081199645996,129.36231640951578,132.17710876464844,4.722014904022217,270.1519775390625,309.71490478515625,0.004363449375159451,0.0033836578698875,0.0022426394424712,0.0076579205836743,0.0553261343728064,0.014739926993657275,0.0078026050737731,0.0038447519621041,0.0262240779401729,0.755253142046037
SBO-AdamW,sbo_adamw,layers.1.attn.qkv,1,attention_qkv,301,0.3411151262821981,0.3065860125939347,0.157623694535,0.5652940298249649,1.0002490280300396,0.9272443731940542,0.953303475372803,0.8151352715122083,1.0119189151870374,1.2555523758026317,0.33130071789851695,0.3100504682380181,0.0742210619191188,0.6042884239540199,0.9820602429098622,-0.0005155653396984825,0.0038105759829459,-0.2024866311699601,0.2328575111709705,0.4042481607900263,47.35186764813628,40.48109949321718,21.48805344398861,85.69361672006713,152.89674259308143,47.35186711825558,40.48109949321718,21.48805344398861,85.69360896334608,152.89674259308143,-0.9994710476780686,-0.99974548663572,-0.9999425073799147,-0.9989970577102852,-0.9921897896344856,1.0000000086119412,1.0,0.9999999016650274,1.0000001079454317,1.000000304752648,1.199021619731367e-06,1.0367419632805583e-06,5.250456628848841e-07,2.188101359083376e-06,3.902330814152967e-06,0.24642511364381972,0.2016435861587524,0.0908600240945816,0.4615836143493652,2.2353525161743164,1.2442506745264259e-05,7.576089046779089e-06,2.9625721253978554e-06,2.3441716621164232e-05,0.0005106619792059,31919.48238886537,28478.217932601896,10928.098505546835,58096.74680359812,136084.83084344168,-6.815575609558958e-05,0.0006898561765513,-0.0272713014297635,0.0263393086188047,0.0792681243567048,21.451986445937045,21.35287094116211,17.93924903869629,25.900617599487305,27.11350440979004,17.461200916885932,19.715721130371094,7.066007137298584,25.1057186126709,27.265281677246094,0.0037864985092814617,0.0032999392781275,0.0022314806041506,0.0055322476213625,0.0275974371665289,0.010375612358713216,0.0060281889362311,0.0033874746261572,0.0210112788650316,0.2221584963265672
SBO-AdamW,sbo_adamw,layers.1.attn.out_proj,1,attention_out,301,0.6592007643959126,0.6620377408087054,0.318895819542966,1.010720995502346,1.3661342993985013,0.8263736495944585,0.8482202132698664,0.5674551711603897,1.0494244604790195,1.5592377209039503,0.5271714396134743,0.5903056529436811,0.1606867479154289,0.8460670036322381,0.9880719794160244,-0.12233786818222693,-0.1151842784084724,-0.4687926076493907,0.2088056132887105,0.768956748583562,467.8452443146569,357.1149533840517,104.79145273682649,943.9994268783804,4530.573384734777,467.84511115795453,357.1149796220983,104.79142107483112,944.000634528319,4530.568694855203,-0.9996608953397084,-0.9999974854085306,-0.9999997102027705,-0.9999626258576808,-0.91819830666569,0.999999959359205,1.0,0.9999987118494904,1.0000010082296285,1.0000107006581789,1.1818074838842806e-05,8.787311571201979e-06,2.694903633966634e-06,2.424477636750337e-05,0.0001117937073031,0.585275114745604,0.3991214334964752,0.0746878907084465,1.32234525680542,3.414642333984375,1.4405675265472834e-06,2.5530198399792425e-07,5.94567559630832e-08,1.378930051032512e-06,0.0002559831482358,3441588.6008952814,1570866.735562279,234522.5764014301,8095222.408259826,45845132.65118163,-0.0017632794597728615,-9.319592550856184e-05,-0.0363726395195384,0.0289071108955907,0.0809026881139839,17.521795291837268,17.301725387573242,10.582592964172363,25.886274337768555,29.027374267578125,74.40902009418241,76.68656158447266,5.527681827545166,163.58673095703125,182.0859832763672,0.002561771166229383,0.0019678086874049,0.0011945633453583,0.0045723176034954,0.0276150881730683,0.008823070964733308,0.0028398013655849,0.0010960764923804,0.0261942897360862,0.0833566128263325
SBO-AdamW,sbo_adamw,layers.1.ff_in,1,ffn_in,301,0.39958264113935504,0.3850416338022938,0.2634411757035182,0.5456533985085419,0.8499924031445819,0.9215728597383328,0.9078749568347292,0.7894989234656296,1.084347186745399,1.3135001122485916,0.3728576425494685,0.4357802264986639,-0.0111803964671954,0.6623835913370237,0.9072424306007856,0.0031923647706678005,0.0608274704296631,-0.4237415257882174,0.3215997652973659,0.8010685211255107,50.60357145146524,46.06163290497296,20.50320487754278,86.88028951676858,168.5824573335139,50.60357166168288,46.061641353263205,20.503206645444813,86.88030119165256,168.58244198088792,-0.9995749900511394,-0.9998262271648274,-0.9999562535566032,-0.998995268362742,-0.9903079335149584,0.9999999978770955,1.0,0.9999999010963372,1.00000009059421,1.0000002244644224,1.2857077811572792e-06,1.1713721301674451e-06,5.044016980381254e-07,2.2202038217300536e-06,4.329257816296615e-06,0.29830711448806463,0.1871638596057891,0.0630301982164383,0.676630437374115,2.125734806060791,1.594165670692932e-05,8.117118341033347e-06,2.86887939182634e-06,2.920792940130923e-05,0.0010228925384581,27130.60348112793,24520.69763507564,10063.90121238245,45298.37524048506,130536.74972213391,-0.0005557994290156992,0.0005939357253906,-0.031447904429319,0.0301472518998944,0.0936996174379743,24.151109011070275,23.437898635864254,19.873863220214844,30.70645904541016,32.59450912475586,26.02986305377808,29.521242141723636,6.099727630615234,50.386962890625,54.69478225708008,0.0027445641444148964,0.0024009518708014,0.0014778313097299,0.0041024790256566,0.027681098853148,0.01003357115197754,0.0056905607366611,0.0022646233194667,0.0227916268860731,0.2362076023975811
SBO-AdamW,sbo_adamw,layers.1.ff_out,1,ffn_out,301,0.904126294617266,0.9519148642981312,0.5500585500888986,1.1766255394462843,1.702775084773985,0.6558835534895315,0.6376009391481707,0.3331318160360255,0.9749442208377588,1.556793636384074,0.7426747331999869,0.8057995332401081,0.419630611064243,0.9445544034409658,0.9761921929376632,-0.2095975279792335,-0.2291567316198654,-0.5584798141420755,0.1838438423464629,0.6308912570065939,3438.7388817920046,2778.156424091794,404.3903253153695,7331.791402913322,16011.494991173671,3438.7447601357785,2778.1689689586697,404.3905770862284,7331.82310657081,16011.991641237502,-0.9999939787204175,-0.99999992768613,-1.0,-0.999997630750206,-0.9996775284062788,0.9999991726325825,0.9999998835821088,0.9999875696341952,1.000008111848815,1.000096097363471,8.741241769820722e-05,6.875235226793458e-05,1.0407798503981776e-05,0.0001893004917276,0.0004081621703276,6.723437763193616,3.290235996246338,0.2984795570373535,17.84925079345703,49.60649490356445,1.2481667372103432e-06,1.6894850318749377e-07,4.348005688825651e-08,8.588850164414907e-07,0.0002559886488597,51518175.43162519,19742095.49230141,785766.2151620608,126098003.91833344,900245858.2633795,-0.0006706157122822166,0.0003078989410318,-0.0328780376497116,0.0314482851242608,0.0880154637498914,18.11032009124756,17.274494171142578,11.707330703735352,26.82940101623535,29.456905364990234,188.51783542181568,175.27369689941406,12.403763771057127,426.7016296386719,498.39990234375,0.0036117869481387737,0.003008929294298,0.0020016245751712,0.0051947129572907,0.0552893732299612,0.01513555682874378,0.0089966680005387,0.0041845971393088,0.0274082878897933,0.8147741809743076
SBO-AdamW,sbo_adamw,layers.2.attn.qkv,2,attention_qkv,301,0.3147896508803719,0.2552196847915137,0.107910101714942,0.6093331110876096,1.0984111628615632,0.9860229206283422,0.9894356749380212,0.8766549573201056,1.10500280601815,1.5274828931717632,0.2183127427500227,0.1785721253521734,-0.0215628423744026,0.5368997612157358,0.9794817753306626,-0.07871622713590669,-0.0642374644730503,-0.4420353332040537,0.2117359508569744,0.6397167066044839,53.341869421882954,44.04474328700324,20.01232697678886,102.8435423924702,226.20133881029065,53.34186953109903,44.04474727680509,20.01232697678886,102.84352903133691,226.20131602866925,-0.9995302123146496,-0.9997946083760418,-0.9999594374274722,-0.9989184565015536,-0.9918678085801844,0.9999999999158335,1.0,0.9999998909365788,1.0000001121881674,1.00000030252607,1.3556197938308717e-06,1.1022688207730078e-06,4.978760618501435e-07,2.6454906106376828e-06,5.855969088053749e-06,0.34588032110015615,0.25455242395401,0.1025076881051063,0.6771526336669922,3.2808544635772705,1.5297491833082463e-05,8.12065991340205e-06,2.471095967848669e-06,3.0128707294352356e-05,0.0005094888620078,38049.468719865734,30776.728897725294,14980.074205152789,71416.33013693699,149245.7188437139,0.0008927812564963275,0.0008038466479449,-0.0244130179636294,0.0276059727074898,0.0746777521162414,22.564972633539245,21.977224349975582,17.164649963378906,29.44923591613769,32.53635787963867,19.80503980424317,20.665172576904297,9.303894996643066,29.138633728027344,32.53621292114258,0.0036064020894265247,0.003135420622435,0.0021321958580068,0.0053970398648855,0.0275814059684608,0.010427953532667997,0.0066108767519962,0.0029107578732524,0.0187577402742167,0.3127559353583025
SBO-AdamW,sbo_adamw,layers.2.attn.out_proj,2,attention_out,301,0.6680468023993139,0.623038403199073,0.263115267631238,1.1467862561905933,1.8005606724498122,0.943944403395305,0.9028234247737692,0.5381099627245002,1.4010949772786652,2.489909211833579,0.401094949014883,0.5468612317038042,-0.3275121603299764,0.9071598295602716,0.9894417451544566,-0.12987962377571455,-0.1846494350078297,-0.7493372826279663,0.595535414778413,0.8468293781457384,1662.3095473278443,1329.7973542322286,250.31930464395683,3267.9821216457585,10622.183801853947,1662.3091062459803,1329.7990520960225,250.31908304423,3267.98989289986,10622.148643801254,-0.9999392929263088,-0.9999998249101492,-1.0,-0.9999952983284048,-0.9918487045077782,0.9999999459873717,1.0,0.9999962939377336,1.0000036545525288,1.000022367868805,4.170119907104725e-05,3.310836076382528e-05,6.553383947519926e-06,8.436245624427286e-05,0.0002649299592399,2.137923512709531,1.244986057281494,0.1534964591264724,5.156914710998535,28.71092987060547,1.1558188204329491e-06,1.268794846964738e-07,2.4076330262801093e-08,5.671290068676171e-07,0.0002559815184213,25962831.842476606,12972190.77011438,701132.4511528666,59368930.18833183,335917548.802432,-4.457845552206745e-05,0.0014711876129285,-0.0347086675454507,0.0344114707658082,0.1113879690031213,15.52310091316502,14.898157119750977,10.064221382141112,22.49608993530273,25.548110961914062,136.89680584304753,121.45020294189452,6.41298246383667,325.1151733398437,381.0685729980469,0.0025432361458852027,0.0021031939991473,0.0012217265595899,0.0043409662223563,0.0277165433539203,0.011325477344928399,0.0044926778833675,0.001263187997267,0.0254458583291908,0.1604391759168922
SBO-AdamW,sbo_adamw,layers.2.ff_in,2,ffn_in,301,0.32678963386957915,0.3149446924152739,0.1855736641207408,0.4821191766666562,0.6576645967892032,1.0025570114345324,0.9784458179859808,0.7965673139298115,1.2313358714592575,1.4575506286431517,0.14397211579111627,0.2181713222115154,-0.5546094943904959,0.7246662239434818,0.8749173527885322,-0.11428698377885689,-0.0812177985497696,-0.7150433996260962,0.4844259379522718,0.7506136917352525,63.183825886971164,58.23735034850697,19.2987258098524,109.7453977504662,216.60036907210792,63.183826178877396,58.23734395834266,19.2987258098524,109.74538705356346,216.60035435594327,-0.9993826485922621,-0.9999013948037876,-0.9999906899942228,-0.9989560654517616,-0.9515244099779614,0.9999999988162964,1.0,0.999999875967754,1.0000001168015666,1.0000003966566342,1.6026720892715247e-06,1.492334790820636e-06,4.81791016662946e-07,2.750717099844561e-06,5.596018364686092e-06,0.3047884316260979,0.1604634821414947,0.0471910052001476,0.7363588809967041,4.498710632324219,1.250238502500432e-05,5.655556378769688e-06,1.5290872852347093e-06,1.9558114217943512e-05,0.0010228136088699,34850.464328325885,32126.19900463633,16786.81658597147,52135.89091958127,144868.621288302,-0.0004511888685029274,0.0022425174212442,-0.048918607428463,0.0456360414594655,0.1207894133685655,22.55457113272328,21.937461853027344,19.273822784423828,28.016435623168945,29.53288078308105,30.00605326673121,35.29413604736328,6.16251277923584,60.98184585571289,66.88059997558594,0.0023125205959689645,0.0019522828625655,0.0010950720511388,0.0036287008106616,0.0276517501031636,0.01014993735038944,0.0050844639268821,0.0014592574072914,0.0236114694195866,0.2258486666817105
SBO-AdamW,sbo_adamw,layers.2.ff_out,2,ffn_out,301,0.7152304828057977,0.7397734003945131,0.4119085837682202,0.9253259462791936,2.7493860846116838,0.617509535695052,0.6054413578021778,0.3441482735005477,0.895479903441483,2.090385613598732,0.7555849170037605,0.8185397361427759,0.480070735366111,0.9441883080948292,0.9774292340464692,0.11278484671755379,0.1076652317297659,-0.2101378838739893,0.4009003476961024,0.758290168113776,3334.1628553792216,2784.34468638455,314.676966690686,7461.226056501671,16387.80721913775,3334.1636551150564,2784.319529757773,314.67675881230167,7461.428248830231,16387.760021639693,-0.9999838286567888,-0.99999991243429,-1.0,-0.9999970571645128,-0.9966011379650962,0.9999995547121666,0.9999997274803872,0.9999914769443354,1.0000071329854046,1.0000741707688072,8.40582951775444e-05,6.968135066551592e-05,8.28211583664833e-06,0.0001843619997221,0.0003817947200282,10.400955003670779,4.176205635070801,0.2351335883140564,26.58101272583008,125.9737777709961,1.1504181303936314e-06,1.0834494901246217e-07,2.069858950903836e-08,5.040876658313209e-07,0.0002559809945523,118142028.23449913,44745420.44272775,1092629.538172827,312864605.5849947,2423693627.8503776,0.000576284680174736,0.0012755440739829,-0.0442542392211322,0.0452523736796799,0.1101274000913384,19.300026995003027,17.84781265258789,11.295385360717772,30.66539001464844,33.643760681152344,193.0875556130346,100.76752471923828,9.506587028503418,535.866943359375,673.6328125,0.002882935722937115,0.0023313749688034,0.0013408470430761,0.0042721531562251,0.0552651991581862,0.013972193359252367,0.0070398135947034,0.0024471210483489,0.02590354912971,0.8499957934672815
SBO-AdamW,sbo_adamw,layers.3.attn.qkv,3,attention_qkv,301,0.27629126169577634,0.2406758445067217,0.1011457488752708,0.4897791911298323,1.0640898874967435,0.9755782061617672,0.9827324312000024,0.8358374036989977,1.105478902557992,1.5093856021795902,0.20967733184405565,0.2356660539217,-0.2281459642102277,0.6213663399586139,0.9815607778991688,-0.03769133405009612,-0.0230557338984801,-0.4872605474224624,0.3605841711136829,0.8167782015773439,53.455928064335545,48.191564360965565,20.88401654516355,92.75265051950576,200.1521686562509,53.4559282825154,48.19156905218129,20.88401654516355,92.75263355650398,200.1521686562509,-0.9994147737114357,-0.9998468231369708,-0.9999534494182624,-0.999031116581644,-0.9837431080874052,0.999999995402576,1.0,0.99999987341394,1.000000108845125,1.0000007234598745,1.3444722838230201e-06,1.196771224787943e-06,5.001604695459541e-07,2.2883115751755657e-06,5.166560376771801e-06,0.39606729431999876,0.2171653360128402,0.0601780079305172,0.7706999182701111,4.986392974853516,1.744066438540671e-05,7.202496362879174e-06,1.8059795365843456e-06,3.926901626982726e-05,0.0005107960314489,36595.76893242915,29106.81627604191,10946.552558707772,72726.18928484354,153998.4859901538,0.002007053237862079,0.0009089719733077,-0.0287370560632627,0.0313571751262585,0.0956313417306072,24.94048748459927,24.06896209716797,16.670551300048828,36.43910217285156,40.487064361572266,22.66598772566976,22.01876449584961,7.223328113555908,40.27912521362305,46.59965896606445,0.003300913486433246,0.0027557721383117,0.0015103233135523,0.0057259026088486,0.0275450475889549,0.011588438804641416,0.006075231851575,0.0019345822320186,0.0261960322795072,0.2940605533053771
SBO-AdamW,sbo_adamw,layers.3.attn.out_proj,3,attention_out,301,0.405763921050016,0.3698860271090856,0.1743579969970073,0.6609605656873371,1.4316154872336126,0.9564091779681805,0.945860452112084,0.7033651271800125,1.2309287321849292,1.702316562767133,0.2746187476741356,0.3840564352355497,-0.4180017403712455,0.7857152414137497,0.9897524440436248,-0.053580788785659916,-0.0320525647330916,-0.7122824927216936,0.5453224250808858,0.8343056229684366,1086.6335562827705,618.8114582812343,124.85563763729452,2588.3341453494345,22058.419646610942,1086.6317916694168,618.8126234566049,124.85570198070396,2588.330190749512,22058.19497949511,-0.9999729377885279,-0.9999994735470956,-0.99999993581338,-0.999984325308962,-0.9964104394329256,1.0000003704062153,1.000000120113981,0.9999978530037552,1.0000031756626453,1.0000235522424883,2.7533850536716627e-05,1.532617518669687e-05,3.21975137825083e-06,6.471220959921827e-05,0.0005578250052138,2.466317090977245,0.634810209274292,0.1057417839765548,5.2939863204956055,39.418888092041016,1.1333421369114498e-06,6.354729009672155e-08,1.3335730741914633e-08,3.984725367445208e-07,0.0002559755230322,63242222.67370018,14409191.409219004,722643.5634105616,114123625.455446,3549665864.1489334,-0.001189194941057962,-0.0007225668995363,-0.0418073839069534,0.0375323801912381,0.0935922432724101,18.05465758757734,17.5322265625,9.922772407531738,29.606746673583984,34.70418930053711,107.9009293248487,98.31599426269533,3.957020282745361,251.20779418945312,305.4842224121094,0.0020759251503475675,0.0015720939172508,0.0008449174063479,0.0038172133825114,0.027538578921781,0.011141685235996143,0.0027487477636494,0.0004932636712579,0.0275111783002196,0.2897564552846767
SBO-AdamW,sbo_adamw,layers.3.ff_in,3,ffn_in,301,0.29036599173513833,0.2780679138102635,0.1444979904816236,0.4543710428726973,0.5919589123914053,1.0072117121788464,0.9870536202326016,0.7148643973863005,1.3272507964082774,1.5316145151310203,0.10862618252639072,0.176360899837374,-0.8086465637054502,0.9417878808846588,0.9768829790294948,-0.031746654730144874,-0.0427141867054973,-0.8998142207448643,0.8731579740025123,0.9519360898115876,56.93651313911983,52.3294260596264,14.716835134114003,101.49075531358228,178.65005550899562,56.93651320003989,52.32943824977952,14.716836326796132,101.49073464955816,178.6500668507761,-0.9992242994073287,-0.9999332379466258,-0.9999961175677756,-0.9990087968046052,-0.9496102956424012,1.0000000020483226,1.0,0.9999998685717628,1.0000001727188503,1.0000004764667945,1.4508191689158078e-06,1.3642880452946814e-06,3.71427719137699e-07,2.5933995939652382e-06,4.795877832537842e-06,0.194791687695786,0.0950635075569152,0.0314855873584747,0.4039237797260284,2.427262306213379,9.772098300903462e-06,3.033414031961001e-06,1.1269647757217172e-06,1.3329442481335718e-05,0.0010222746059298,32220.92140531025,30568.91887649572,16608.77512242813,48673.48458154276,129205.2995033113,0.0015565239607873672,0.0029957324399179,-0.0594180575710547,0.0588744797676848,0.1304711160261867,21.918482321045328,21.879785537719727,19.056583404541016,25.365015029907227,25.89499282836914,23.837651790970583,24.72899436950684,5.5086989402771,41.7330322265625,45.642948150634766,0.0018561255747670073,0.0014479279428941,0.0008300868267001,0.0029749695650473,0.0276278758622527,0.00887757446158497,0.0038883354883156,0.0013022483296359,0.0184058880741989,0.2640001855267112
SBO-AdamW,sbo_adamw,layers.3.ff_out,3,ffn_out,301,0.5813333550142119,0.5776777424812237,0.3401885272143196,0.7979041142969656,2.034074173015326,0.7132333652057071,0.7038407653719264,0.4770323827991432,0.9516910294689142,1.4920391954063283,0.6830432574063383,0.745786422331245,0.3563680751942341,0.9078935769070278,0.990681498779538,0.19059528113429136,0.197438926147431,-0.1458349391736792,0.5675211719804664,0.8568288214281414,2424.3846991497426,1844.2407517401791,301.60927137276974,5638.556763970389,12213.998327109131,2424.3812711681294,1844.2488287681565,301.60927137276974,5638.3737592624175,12213.98104973267,-0.9999883113304712,-0.9999999201508648,-1.0,-0.9999984995903552,-0.997312146462607,1.0000005952056528,1.0000001123028186,0.9999942321010492,1.0000075197873126,1.000048477747167,6.1016804782938885e-05,4.58972936117352e-05,7.132047665099643e-06,0.0001463535009235,0.0003027472790368,4.349062311280506,1.8756316900253296,0.164234459400177,9.777128219604492,44.14532470703125,1.1357744838429086e-06,4.474649983876589e-08,9.961061309127215e-09,2.956337539217202e-07,0.0002556584659032,110084537.69512531,50486733.70397091,647606.9409460017,291449471.9474626,941498029.0172472,0.0006725183396590837,0.0044052145555945,-0.0618484842850418,0.0558988837466631,0.1310025698680831,18.702743938991002,18.33236122131348,11.35777473449707,27.65731811523437,29.456344604492188,126.22069073129335,125.5184097290039,9.382628440856934,244.39561462402344,250.39830017089844,0.0023642523310281774,0.0017464986556346,0.0009800274266829,0.003802076541245,0.0553633833701032,0.011463224420611966,0.0036145824589405,0.0010150219831311,0.0236149091906246,0.8230973303384211
SBO-AdamW,sbo_adamw,cls,4,classifier,301,0.8879026656527366,0.8415439069350634,0.304288862485335,1.4230811562536427,4.733231356154282,0.594142712761924,0.3563786306410988,0.1137798573102821,1.402534254003832,4.706987505117788,0.7517014643214575,0.98410203092019,-0.0614705866179905,0.997076293393241,0.99947137401194,0.176803213855269,0.2583316154841219,-0.9335817734287536,0.9516906063826248,0.9909976409808584,606.6616741007878,138.6969410229136,14.105996332964668,1072.2185963706631,43855.05542384303,606.5356669338229,138.69707382234688,14.106002144031148,1072.1587787604772,43815.98252646233,-0.9933554615210203,-0.9999999970322452,-1.0,-0.999999935614523,0.999999961841194,1.0000039559667133,1.0000000726024705,0.9999935305422674,1.000007907282796,1.0008917498850358,1.3598376499307104e-05,2.5935755064696246e-06,2.543097330325563e-07,2.215309528788605e-05,0.0008923405410938,0.0005435558211245649,0.0001690604840405,1.7265318092540838e-05,0.0011762819485738,0.0075633535161614,2.4258748126930105e-08,7.674149316017065e-09,2.492176465196394e-10,5.220583787490796e-08,1.999998858082108e-06,13252151.045308148,22314.87291957556,1543.3992268519075,1309052.8833575964,2059673858.1253607,-6.761224198333891e-12,0.0,-1.7952193321454062e-08,2.01685637407741e-08,1.3982415150063066e-07,1.5529910050753344,1.5457295179367063,0.9494776725769044,2.3259613513946533,2.6607375144958496,1.1553607853469856,1.4158141613006592,0.0999279916286468,1.999996304512024,2.5051543712615967,0.0025834346867517886,0.0019670416901362,0.0008736029718034,0.0046187466905499,0.026871138252934,0.038018526074329505,0.0129340273098556,0.001492829859157,0.0846869904560572,0.7050407995032576


==> data/06_adamw_layer_rankings.csv <==
method,mode,module,layer_index,module_category,logged_steps,bias_like_over_weight_grad_mean,bias_like_over_weight_grad_median,bias_like_over_weight_grad_q10,bias_like_over_weight_grad_q90,bias_like_over_weight_grad_max,shape_over_weight_grad_mean,shape_over_weight_grad_median,shape_over_weight_grad_q10,shape_over_weight_grad_q90,shape_over_weight_grad_max,g_weight_bias_like_cosine_mean,g_weight_bias_like_cosine_median,g_weight_bias_like_cosine_q10,g_weight_bias_like_cosine_q90,g_weight_bias_like_cosine_max,g_shape_bias_like_cosine_mean,g_shape_bias_like_cosine_median,g_shape_bias_like_cosine_q10,g_shape_bias_like_cosine_q90,g_shape_bias_like_cosine_max,weight_leak_over_intended_boundary_mean,weight_leak_over_intended_boundary_median,weight_leak_over_intended_boundary_q10,weight_leak_over_intended_boundary_q90,weight_leak_over_intended_boundary_max,weight_leak_over_actual_boundary_mean,weight_leak_over_actual_boundary_median,weight_leak_over_actual_boundary_q10,weight_leak_over_actual_boundary_q90,weight_leak_over_actual_boundary_max,bias_step_weight_leak_cosine_mean,bias_step_weight_leak_cosine_median,bias_step_weight_leak_cosine_q10,bias_step_weight_leak_cosine_q90,bias_step_weight_leak_cosine_max,boundary_interference_gain_mean,boundary_interference_gain_median,boundary_interference_gain_q10,boundary_interference_gain_q90,boundary_interference_gain_max,boundary_mapping_relative_error_mean,boundary_mapping_relative_error_median,boundary_mapping_relative_error_q10,boundary_mapping_relative_error_q90,boundary_mapping_relative_error_max,shape_function_energy_mean,shape_function_energy_median,shape_function_energy_q10,shape_function_energy_q90,shape_function_energy_max,boundary_function_energy_mean,boundary_function_energy_median,boundary_function_energy_q10,boundary_function_energy_q90,boundary_function_energy_max,shape_boundary_energy_ratio_mean,shape_boundary_energy_ratio_median,shape_boundary_energy_ratio_q10,shape_boundary_energy_ratio_q90,shape_boundary_energy_ratio_max,shape_boundary_cross_cosine_mean,shape_boundary_cross_cosine_median,shape_boundary_cross_cosine_q10,shape_boundary_cross_cosine_q90,shape_boundary_cross_cosine_max,weight_parameter_norm_mean,weight_parameter_norm_median,weight_parameter_norm_q10,weight_parameter_norm_q90,weight_parameter_norm_max,bias_parameter_norm_mean,bias_parameter_norm_median,bias_parameter_norm_q10,bias_parameter_norm_q90,bias_parameter_norm_max,weight_relative_update_mean,weight_relative_update_median,weight_relative_update_q10,weight_relative_update_q90,weight_relative_update_max,bias_relative_update_mean,bias_relative_update_median,bias_relative_update_q10,bias_relative_update_q90,bias_relative_update_max,leakage_rank,overlap_rank
AdamW,adamw,layers.0.ff_out,0,ffn_out,301,0.7230593638553008,0.6968629343962458,0.4733401219583622,0.9811509057794712,1.57110261384925,0.9562050181577382,0.9542481827253356,0.7999784375770047,1.0957910899799983,1.5663313221366235,0.4326893485495581,0.4234695536372899,0.2496378981393384,0.6538393788797162,0.862290457000531,-0.28644426666616707,-0.2995989796979492,-0.5138848409821186,-0.0876700633897609,0.6646161075706095,934.1145891069048,985.3756903537806,245.9734817981196,1516.9752198373,2452.4587929434438,0.9985791739760476,0.9991699491597656,0.9973218728895852,0.9994617259143588,0.999837504488505,0.7908208110849209,0.829135248814758,0.6044957425749827,0.9282757104839476,0.9610932048314524,934.9057796578951,986.3092385922604,246.8634343474786,1517.7946645412565,2453.368477662918,934.1145893551646,985.3756903537806,245.9734817981196,1516.9752198373,2452.4587929434438,1.4830201189077197,1.316915512084961,0.1744454950094223,2.5419015884399414,13.759416580200195,3.600307661978113,2.540985107421875,0.2892364859580993,7.279604434967041,36.25189208984375,0.5784278491673573,0.4754212381164101,0.2136883468067639,1.0028399700904913,3.847940713413185,0.001325676652794502,0.0014755525302411,-0.0249646079279373,0.0283376710994633,0.0712250314543433,19.84648676330465,20.8583984375,13.15944004058838,25.272390365600582,26.53956413269043,0.52924967881453,0.5706319808959961,0.3838398158550262,0.62102872133255,0.6476098299026489,0.005878355397754368,0.0048378052228673,0.0034811483723597,0.0087214850900167,0.0553319586291684,0.0039391830524192865,0.0031016401807084,0.0022098899771179,0.0062349082062818,0.0541880883659922,1,9
AdamW,adamw,layers.3.attn.out_proj,3,attention_out,301,0.7308894271147868,0.7469186581312852,0.4217798271293133,0.9922780783503216,1.348615585502366,0.6055372446430135,0.6221920803296611,0.2545011729433615,0.930170540758636,1.2012859157568094,0.7357860058126766,0.8044396187550922,0.4185493969493031,0.9754886833367012,0.9999595160757973,0.052427260324672674,0.0493381156330727,-0.2710010560366863,0.3971282741018767,0.7074110699317245,748.85083640514,715.4752568290517,288.9269673229197,1204.995169167051,2317.798989923956,0.9983861232467054,0.9988189608248884,0.9969314869946458,0.9993062945065848,1.0056590134495649,0.8750760540714724,0.941011249370837,0.731302737013173,0.9718047375427112,0.9982244718307028,749.726118109408,716.2593938098821,289.89559388286995,1205.816288945092,2318.723140847662,748.85083640514,715.4752568290517,288.9269673229197,1204.995169167051,2317.798989923956,0.46249048447558255,0.2478520572185516,0.0082496106624603,1.1615324020385742,4.404926300048828,0.475193959576514,0.1794198751449585,0.0306618846952915,1.102102279663086,10.797163963317873,2.426673352862747,0.9761505889740226,0.1125311308069595,5.404764340032558,59.83969984101259,-0.0025816707102999724,-0.0014252618645694,-0.0335642914867745,0.0244998702790795,0.1001159191496591,11.60658537272203,11.745651245117188,9.597883224487305,13.610248565673828,14.143913269042969,0.6158692650620724,0.6180815696716309,0.5874376893043518,0.6483229398727417,0.6541046500205994,0.0032220152718276836,0.0029175039736752,0.0017802090800962,0.0046603828799882,0.0276348668923357,0.0013172796604814792,0.001068234163973,0.0005377456048522,0.0020315996513393,0.0282512393870755,2,5
AdamW,adamw,layers.1.ff_out,1,ffn_out,301,0.7707269307042487,0.7578815076608728,0.5018526102473282,1.0628564099989093,2.564944977863946,0.7654156147895936,0.796784607712392,0.5012866024607935,0.97504507542327,2.209980323722489,0.6435674558594727,0.6570518553975195,0.3621281648408072,0.8823801022578062,0.9821844243833704,-0.13434039245718446,-0.1270976690573903,-0.4579945676961547,0.2020119585219795,0.6944046750096345,634.129036736349,505.2900790999295,256.4787786731516,1028.450933762463,3180.1011334713685,0.9980949632088454,0.9982844475282135,0.9966052979239904,0.999409115066911,0.9999959319984058,0.8210007144298483,0.8616638913783645,0.6720393533577501,0.93909405502136,0.9746249635139388,634.9503588420879,506.17156644029126,257.40944055161003,1029.0589892144494,3180.7823339806414,634.129036736349,505.2900790999295,256.4787786731516,1028.450933762463,3180.1011334713685,1.3215243390330946,0.3678875565528869,0.0214573424309492,2.496276378631592,65.28587341308594,2.514175473690726,0.6593819856643677,0.0977419316768646,3.874673843383789,111.22545623779295,0.7582549890403625,0.4947803678586589,0.1374162903484279,1.5906766813548918,12.733445761849127,-0.0020066399719049733,-0.0026010983507489,-0.0422636765477723,0.035972430704161,0.1174913154313102,16.43336674066081,17.320556640625,10.335798263549805,22.026084899902344,23.156444549560547,0.4615706022197622,0.4650457501411438,0.330158531665802,0.5852239727973938,0.6288318634033203,0.006010983715553091,0.0051887819618653,0.0030724405253883,0.0100023419977081,0.0552964890315014,0.0037797728445437117,0.0034057368100614,0.0020682772302677,0.0052765157620755,0.0540550917153978,3,4
AdamW,adamw,layers.1.attn.out_proj,1,attention_out,301,0.6972244995923464,0.6843607921765374,0.4157161858887109,0.9841044269023792,2.040572811035683,0.7959155653680351,0.8365872152441236,0.5056179211899895,1.00329495438134,1.9724950213997292,0.5657315202236434,0.5797175864369842,0.250717450223503,0.8666886800609452,0.9997393815653896,-0.1359196228517731,-0.122441621072282,-0.4123685170348185,0.123381387354701,0.4932519116369421,494.04966694816534,479.1144352980669,265.4807604340318,731.3295070835558,1079.30829254426,0.9982419687054074,0.9984974704025088,0.9971975938266332,0.999187200650791,1.000890874238957,0.7258605259834015,0.7832873619873829,0.4779359597120806,0.9155128250093494,0.9953861043213896,494.77606396033,479.91282378475626,266.36568064221336,732.1167793641623,1079.8417868240265,494.04966694816534,479.1144352980669,265.4807604340318,731.3295070835558,1079.30829254426,0.6126620707689296,0.505179762840271,0.1966682970523834,1.1081454753875732,2.7869250774383545,0.8369332488712876,0.6342161297798157,0.1095003336668014,1.7370115518569946,6.864961624145508,1.4471490406044873,0.8260025890321849,0.2102458087676797,2.926058515658577,20.12533718299217,-0.0002924485071264367,0.001031236982314,-0.0332856353488179,0.0326638420015316,0.074213034094817,12.910476443775469,13.461909294128418,10.265318870544434,14.92855453491211,15.256592750549316,0.6896041774274503,0.688260018825531,0.6101911664009094,0.7670646905899048,0.8245507478713989,0.004249923413741649,0.0038356511822364,0.0025884818391991,0.0064292593215253,0.027661644167305,0.0025237206309476905,0.002297234221452,0.0014178214960286,0.0036957595933277,0.0269523098870826,4,11
AdamW,adamw,layers.2.ff_out,2,ffn_out,301,0.7415929342191999,0.734427226031871,0.5396781531309444,0.9480033098788616,1.9974383001740812,0.6686585946488279,0.6837676880016269,0.37626883811535,0.8862972838968901,1.949398333847578,0.7140563817879786,0.7396682668432938,0.4720316750380938,0.9314281325970798,0.9911001600598016,-0.007171238130222147,-0.0151901693546064,-0.2202785565830107,0.2469275314364839,0.7738499276692613,526.994766308986,463.29145374013854,305.0982377507051,803.7936918196218,2278.711164250025,0.9979950986343024,0.9981121287667676,0.9970342275182767,0.998950463253778,1.0001529590323517,0.8828577334980491,0.9167247014264778,0.7690628886417695,0.9659184803058256,0.9816745312675784,527.8778384024671,464.2270820183768,306.06399771428363,804.6171629351405,2279.480565339634,526.994766308986,463.29145374013854,305.0982377507051,803.7936918196218,2278.711164250025,0.26554589433681786,0.1495548784732818,0.0104955388233065,0.6005085706710815,4.125579833984375,0.5870357305430297,0.2971001267433166,0.0776122510433197,1.203392505645752,13.064031600952148,0.5919566320639521,0.4235270684837268,0.0882348665236043,1.244823335457623,4.0834322695519125,-0.0018986850704488395,-0.0019278828994841,-0.0330409376227838,0.0301124067102268,0.1441265607821854,14.395357699093232,14.497379302978516,10.24331283569336,18.748414993286133,19.27428436279297,0.4099292778889602,0.4024299085140228,0.3323081433773041,0.5097973942756653,0.5266362428665161,0.005201615575693716,0.0046603913685015,0.0031206279442956,0.0076478679721457,0.0552736993560196,0.003176700117226171,0.0027628201448503,0.0016701986616058,0.0044645354708523,0.0564765613502002,5,6
AdamW,adamw,layers.2.attn.out_proj,2,attention_out,301,0.6850875988536931,0.6923611819136161,0.4145361541179126,0.9792102259791546,1.2835203991837851,0.7258421189745972,0.783980443840769,0.3710402445579088,0.962848506393962,1.510212073532637,0.6257349651562867,0.6477784803955939,0.3347626426815811,0.9303064759953672,0.9999409407861136,-0.04355798102305761,-0.0490484094170858,-0.3057680490933356,0.2283292221553606,0.6975517285408611,478.1997280211651,442.3556318240137,267.77438111375864,719.6724809637855,1143.7009824966776,0.9980083458251976,0.9982626372559894,0.9969653755347776,0.998929461116015,1.0001972760383986,0.8048997191314323,0.8491225765891547,0.6176466365019869,0.9395465517304866,0.9973558087334264,479.0050348728656,443.1620337226833,268.4556838208407,720.513452859551,1144.5724379796004,478.1997280211651,442.3556318240137,267.77438111375864,719.6724809637855,1143.7009824966776,0.39799340934704097,0.3128685057163238,0.0369806215167045,0.845340371131897,2.366203546524048,0.4747034501519512,0.2883675694465637,0.0639830380678176,1.0511921644210815,4.337133884429932,1.7100231094538856,0.8779195040369026,0.2086279879869854,4.234006041929337,19.577672572278782,0.0014314979282689137,0.000569333890653,-0.0305093968135496,0.0351279129715895,0.1065610062358085,12.132600705092928,12.377460479736328,9.629531860351562,14.404126167297363,14.629297256469728,0.6763331696044567,0.6674342155456543,0.6078222990036011,0.7633152604103088,0.7710794806480408,0.003956111165652028,0.0037453766478754,0.0022868648779878,0.0055662044881517,0.0277710975747137,0.0019361767052073861,0.0017608762390812,0.0010929523059247,0.0026769306133909,0.0278507704449532,6,10
AdamW,adamw,layers.3.ff_out,3,ffn_out,301,0.7610927557128403,0.7863128982491958,0.5558226356934375,0.9167189241500734,1.209206036546157,0.5244734455323159,0.4950213196417124,0.2612436105202896,0.8064499572917192,1.377230087699547,0.8185186825253957,0.8815868002540269,0.5990642401606333,0.9714719689141948,0.9933044003346292,0.15979315040040856,0.1486105075115831,-0.0682754964286186,0.4373136647635507,0.7090539447012131,395.25490511532047,384.9917366849161,267.20144000468366,495.414247993399,1824.389102537448,0.9973423210137145,0.9974734787771096,0.9964115926612162,0.9980972977996456,1.0150529855651258,0.9535401149594602,0.9842510047430052,0.937655233081407,0.9921898551940036,0.9985310552878351,396.20855843983645,385.9791075354521,268.19014963063074,496.3868091310629,1825.297994800265,395.2549051628181,384.9917366849161,267.20144000468366,495.414247993399,1824.389102537448,0.02985016416071405,0.008516265079379,0.0019774124957621,0.0343466587364673,1.7024314403533936,0.14152607847358242,0.0584317184984684,0.0127014555037021,0.2538629174232483,3.545100688934326,0.5894661136605863,0.1568599003700483,0.0367765576306681,0.7215494232801387,47.54123507475921,-0.0025937454354347097,-0.0013570694056832,-0.0425066125554032,0.0353862139635905,0.0816351974139543,11.386844181935256,11.494793891906738,10.398116111755373,12.39574909210205,12.659883499145508,0.38554518890143236,0.3902280926704407,0.3378260433673858,0.4365366101264953,0.4461623430252075,0.0028937142297834114,0.0024168909983847,0.0014320523669681,0.0042642251489953,0.0553544789426815,0.002112966521716576,0.0016604084219574,0.0008104836487028,0.0031453827824894,0.0573547326637794,7,3
AdamW,adamw,cls,4,classifier,301,0.795456367255735,0.8919993690398448,0.4186105478434579,0.979486507747971,1.0674605953847738,0.42529414034706886,0.3471705590585623,0.1386426491039956,0.8963022498084472,1.1727081664332386,0.8318881570153065,0.9407000039449976,0.4507991104989212,0.9914237530785932,0.99947137401194,0.13551646525192312,0.1054778898744876,-0.0812020555344218,0.3841832808490854,0.7196373216751824,188.559856052197,121.10069141325226,81.59269889106226,194.3449853817672,10094.96107658249,1.0046910099554096,0.9918672815255398,0.9884641352514582,0.9952487262908768,4.906747020807873,0.9269102796104344,1.0,0.9999999192064154,1.0,1.0,189.4867655190415,122.10070715007296,82.59269453853165,195.3449799579418,10093.961014121876,188.5598560490546,121.10069141325226,81.59269889106226,194.3449853817672,10094.96107658249,6.313244854740357e-05,3.237749479012564e-05,3.913527962140506e-06,0.0001693016529316,0.0005334749585017,0.0007471581481092342,0.000217758672079,5.993141257931711e-06,0.001170836854726,0.0797998458147049,13791.793933823468,0.1652328321579459,0.0137020842684036,3.557328208034274,4130974.888816789,1.4316607161815148e-09,0.0,-2.4483629554852423e-08,2.5616294064957432e-08,3.520256038019363e-07,0.7234918690995125,0.7131370902061462,0.6874219179153442,0.7689042687416077,0.8424066305160522,0.06732312447555433,0.0669440105557441,0.063345268368721,0.0716373026371002,0.0741891339421272,0.004502334359047564,0.0042373262975626,0.0025659428711759,0.0068161571550653,0.02686039418214,0.002174091433462436,0.0017737396470522,0.0002511060840729,0.004207175069474,0.0238136311830458,8,1
AdamW,adamw,layers.3.ff_in,3,ffn_in,301,0.787765902178069,0.804427817880639,0.6408949288616188,0.9139181097235952,1.0045825612171375,0.5045981884982995,0.4893692303879984,0.280931079996647,0.7234919598501766,1.4178560302026082,0.8359142567499485,0.8762754036501356,0.7095625116902889,0.9641461168833474,0.9944955437572088,0.13658858339444796,0.1251224286595676,-0.0304060787476004,0.363817407023673,0.6254404689850755,120.09164741334277,118.97801445308436,88.74869333475526,151.32647034603124,197.6478614584928,0.9920827826820765,0.9919982967918924,0.9899144206689108,0.9937793876829112,1.014330248326979,0.9331850815422034,0.9852202063644742,0.8948149479092307,0.9954179591948052,0.9981106150861432,121.02540881817501,119.97003921477064,89.6926066183716,152.31623616019644,198.6331639158351,120.09164741334277,118.97801445308436,88.74869333475526,151.32647034603124,197.6478614584928,0.02513943988057544,0.0109609263017773,0.0037912174593657,0.0445975996553897,0.5684614181518555,0.10659319298663651,0.0488681569695472,0.0134046524763107,0.2260734587907791,1.83135199546814,0.6097021925209148,0.2390902114212867,0.0541270697562335,0.968033171228846,21.98840840300878,-0.0018377418520895519,-0.0013550038559886,-0.0362483285736021,0.0343912077230064,0.0893419577096297,19.579165259072948,19.589073181152344,18.99224853515625,20.331836700439453,20.56687355041504,1.1902973180593446,1.1931413412094116,1.150902509689331,1.2272584438323977,1.2457410097122192,0.0021112376451064303,0.0017250421488303,0.0010977700104492,0.003268271879506,0.0276403776930779,0.0019300205698762887,0.0015559092023769,0.0009239596390257,0.0030025398809622,0.028035380934631,9,2
AdamW,adamw,layers.3.attn.qkv,3,attention_qkv,301,0.5414816754083142,0.5203620515394838,0.2401532611624769,0.9072185924329116,1.19599525709833,0.8178558760621516,0.8856590456814274,0.6003307132872799,0.9793499800494828,1.390622050143533,0.4948952412453313,0.4696241002239845,0.2176399523418447,0.8168209611545515,0.9999446772438952,-0.050041372389290184,-0.0238913802493098,-0.196716525428368,0.0576766352633408,0.2799364544866372,124.3463945814473,118.65793551633524,88.4404879409139,161.97325256350098,278.25524382816127,0.992537080053889,0.9924660611859936,0.9901902861140424,0.9949991981677558,1.0076550038197096,0.8822621889340433,0.9266184999498408,0.7636323347352552,0.9735226582017908,0.9950869927124176,125.2296101701265,119.63634852252522,89.37518825714591,162.71071034602048,279.2173185643661,124.34639457816195,118.65793551633524,88.4404879409139,161.97325256350098,278.25524382816127,0.1488812656315292,0.1061120852828025,0.0331923328340053,0.3351962864398956,1.2865177392959597,0.34703562062147053,0.2437446564435959,0.0779242068529129,0.7234874367713928,4.520666122436523,0.7398085119762808,0.4153967411227441,0.129758848245097,1.0972621535856806,19.75639542768122,-0.0005831539849029815,-7.339935373484107e-05,-0.0276963571060136,0.0261076141437524,0.0911442331652623,24.430470976718638,25.785381317138672,17.465286254882812,29.119773864746094,29.829011917114254,1.2465049141269189,1.273534893989563,1.0470688343048096,1.3958861827850342,1.4255770444869995,0.00447023363860159,0.0038423753410337,0.0024026747637796,0.007529128389433,0.0275736829484796,0.003658540747343085,0.0032419655338594,0.0018885172011101,0.0055745215353627,0.0227675948501003,10,14
AdamW,adamw,layers.2.attn.qkv,2,attention_qkv,301,0.543443175190673,0.5273335558395675,0.3286461981456446,0.8237746894513718,1.0336002757766876,0.852555980370132,0.8984456191969453,0.7055879503723095,0.9829162252219577,1.2078995311245844,0.46605984421028995,0.4471603566749258,0.2492978161358225,0.7179392694577827,0.9997677649550092,-0.081981016953197,-0.0562743951434846,-0.2418418453246509,0.0301171468347511,0.4174713784926715,113.3661123295048,111.56069753009052,79.7574621245712,143.45449761011523,279.82188117377063,0.9922810625710834,0.9924049871664165,0.9894074551487808,0.9948413833266604,0.9990371971810657,0.8213846187027827,0.8623830565389904,0.6427953402815733,0.9437073837663248,0.9905130936670482,114.1890489037275,112.25149171156004,80.54952579761391,144.3334638631088,280.7636981501185,113.3661123585405,111.56069753009052,79.7574621245712,143.45449761011523,279.82188117377063,0.19188768190225491,0.1297023445367813,0.0492597892880439,0.4485418796539306,1.137575387954712,0.34299929341010477,0.2114370763301849,0.0748092979192733,0.7586750388145447,3.153743028640747,0.8959870854235591,0.5795271677211465,0.2298772162071485,1.532118655722868,13.578822971947098,-0.0004450479489956075,0.0001319557049287,-0.026228862373983,0.0239004999518927,0.0825876080381547,24.660616085774876,25.851951599121094,17.857126235961914,29.48412132263184,30.048084259033203,1.2561420958699578,1.2541406154632568,1.0532176494598389,1.4732109308242798,1.532651662826538,0.004713305162193094,0.0040653581705649,0.0023899463354193,0.007399131677188,0.027603964887272,0.0039301337087857685,0.0034721703485343,0.0018894666517263,0.0062057708329886,0.0220872955983353,11,13
AdamW,adamw,layers.1.attn.qkv,1,attention_qkv,301,0.44925739692318684,0.4266940854398573,0.2487656853442266,0.6584148170184025,1.0025251042153114,0.9387477694406987,0.9609785286795464,0.8758788021400923,1.0193384236307956,1.1876219348877606,0.32006747221028087,0.3090920764726191,0.1261507483232292,0.4909146128811352,0.996920990853686,-0.1306585576666695,-0.1102489591868139,-0.3043064070562714,-0.0057483754416603,0.3630959794791956,106.40678481579712,102.79465388714644,72.73886216833002,142.75993384498912,202.25971912484172,0.9926177068382612,0.9928166941813914,0.989390600817813,0.9955979478597842,1.0004990813433652,0.7427082314314257,0.7826505635781668,0.5019446077713768,0.9377093630146888,0.9861543644931704,107.1516755881386,103.57231893193962,73.5158404729511,143.6520898164339,203.1540136855798,106.40678480410993,102.79465388714644,72.73886216833002,142.75993384498912,202.25971912484172,0.16832324343058971,0.1452163904905319,0.0680365413427352,0.3193420469760895,0.7198840975761414,0.2596478533445304,0.1978106498718261,0.0824294984340667,0.5134100914001465,1.8406072854995728,0.9880610527966677,0.685989605506914,0.2696645236658452,1.868039618422443,12.36285767066955,-0.0004386525222100439,-0.0004866747469743,-0.0271711219988612,0.0277575268831538,0.0776570463448236,23.423238361396663,24.076251983642575,18.792293548583984,27.32773208618164,28.00876235961914,1.2210290893367755,1.2615983486175537,1.062985062599182,1.3545188903808594,1.3758606910705566,0.004441728606962432,0.0040372497541537,0.0027579541151498,0.0063186119738758,0.0276241635899246,0.0038669336173019217,0.0035064326601261,0.0022712296226747,0.0058703323681991,0.0231480420776517,12,16
AdamW,adamw,layers.0.attn.out_proj,0,attention_out,301,0.7937782867367738,0.7151699344130352,0.435467876466499,1.1461918131157107,3.642211670824247,1.1194203210068543,1.0701724708711555,0.9184740755713142,1.3608322820170853,3.454747480369808,0.2581573667098469,0.2376006491060332,0.0380437144644971,0.5220819532275366,0.9891107688688358,-0.4365042436164843,-0.4399542936164888,-0.7018237493292632,-0.1577341052458449,0.1607909329604367,111.04137657506718,100.54711375775284,41.16436698569707,195.48290945408084,409.44534869795393,0.9931984006218322,0.994279274918983,0.9844290656111562,0.9987819942703272,1.0208924459554487,0.5505809467795331,0.6385497477200013,0.0956635739451871,0.8698986584941988,0.9972949664816504,111.59556749591839,100.9502728993816,41.89981303481583,195.7486246678212,410.104182011854,111.04137657506718,100.54711375775284,41.16436698569707,195.48290945408084,409.44534869795393,0.12029013642837594,0.1064016669988632,0.0444598719477653,0.2296963781118393,0.4988228678703308,0.07810879974205204,0.0475852042436599,0.0128937400877475,0.1733145862817764,0.8790285587310791,2.8487314334271696,2.09721436459886,0.6663890026263938,6.044288680118688,17.947015780491796,-0.001420122960602565,-0.0028969011091933,-0.0343409781014895,0.0344314044500488,0.0922886746395541,13.897227401353197,14.363470077514648,10.712298393249512,16.307281494140625,16.88624382019043,0.7171183089877284,0.7246850728988647,0.6026964783668518,0.8133717775344849,0.8654125928878784,0.004345378011850234,0.003677349641473,0.0026580149815922,0.0068415793577666,0.0276275299945793,0.0036120935342132576,0.003080514560083,0.0018719293494498,0.005816638984217,0.0283388113217367,13,8
AdamW,adamw,layers.2.ff_in,2,ffn_in,301,0.7160660641337734,0.7248721377763099,0.5657715912844372,0.8631976570133736,0.9985502851300756,0.6976083192735439,0.7269262826095982,0.4728227427668209,0.900309144520406,1.185861269941251,0.6765701216274745,0.6825336575255248,0.4722355192731956,0.8808888514479438,0.9873405337879158,-0.03127920020992291,-0.0224190708304004,-0.1757270304477393,0.1107389548995943,0.4474602321895384,98.27005289693763,91.85613317656102,69.92302507962317,134.95249743054652,205.5891797988788,0.9904190027369348,0.9905009949936676,0.9878109239508106,0.9932683094654304,0.996798093024474,0.8923472817649761,0.9306800265381008,0.7675520179978433,0.9723756231459848,0.9913711574246205,99.16360264556519,92.75478064210247,70.78704337035278,135.86711278765847,206.56298870710717,98.27005294085951,91.85613317656102,69.92302507962317,134.95249743054652,205.5891797988788,0.09820284616128434,0.0749200880527496,0.0229967758059501,0.1991324424743652,0.8682252168655396,0.2256289203635779,0.1789918690919876,0.0673242956399917,0.4326595067977905,1.600230693817139,0.6969376613449092,0.4026184813561661,0.1326902650170431,1.249936688361615,10.895583142629892,-0.0016324258837429897,-0.0014234329273187,-0.0272912193697883,0.0258545194012801,0.0914105781702366,22.272607695620717,22.359642028808597,18.967504501342773,25.75132179260254,26.40691947937012,1.345203605997206,1.3572083711624146,1.181870698928833,1.5251408815383911,1.5919474363327026,0.003788223702885439,0.003486692310867,0.0024021101385661,0.0053213331179244,0.0276673005243576,0.003486665225653181,0.0033144430035979,0.0021304037857104,0.0049944345308414,0.0277764594992925,14,7
AdamW,adamw,layers.1.ff_in,1,ffn_in,301,0.6846209188205665,0.6810054076269132,0.559168428817765,0.8334116704789211,0.983354214269964,0.818482317919645,0.8280454396676654,0.637021769741264,0.9801093491243196,1.162385261161609,0.5587995457611868,0.5676777781686688,0.3414901593043221,0.7627806965562973,0.9560329910809068,-0.1360672354753017,-0.1315505760485993,-0.3144129999909082,0.0289454727843039,0.3098103800575465,84.40418061999858,81.68776227642171,58.821390509572375,107.85929125867987,189.76033223348767,0.9905604768392339,0.990730378028418,0.9872471196954667,0.9936964094556848,1.0032673638647087,0.77205086665006,0.8322989080202474,0.5271692832716529,0.9442605294303008,0.9883635360890018,85.1787811030107,82.51055314042402,59.45105104693575,108.79089790072364,190.72314115644335,84.40418067167855,81.68776227642171,58.821390509572375,107.85929125867987,189.76033223348767,0.17331165164789147,0.1241765022277832,0.0426424294710159,0.3629401922225952,1.1218010187149048,0.2890914348371797,0.1896410286426544,0.0798176154494285,0.5852171182632446,1.8568003177642824,0.8628738096308798,0.5482119350813094,0.2142661042192652,1.7862815417966498,5.722434696766905,-0.0010440609681426761,-0.0007931498226179,-0.0250650748565208,0.0265690310120743,0.081164313349229,23.68372626954139,24.302047729492188,19.161733627319336,27.77529525756836,28.6552848815918,1.5179867098893833,1.6002366542816162,1.1823511123657229,1.730727195739746,1.9225432872772217,0.004435513975427758,0.0039886058088158,0.0026280219499387,0.0068061779080701,0.0276947415388696,0.0040501202351447925,0.0035922677975221,0.0022212939477068,0.0064032463037672,0.0278443294928972,15,12
AdamW,adamw,layers.0.ff_in,0,ffn_in,301,0.48256295486711887,0.4720886640828176,0.33710576036062,0.6245538626771346,1.1336162332305468,1.0054473245109303,1.0029091672918595,0.9027345133228,1.1180988887809316,1.3220265648287408,0.2247890465864131,0.213906883298391,0.0107622811716165,0.4459568814666358,0.700637847178464,-0.2425332723836219,-0.2331259983079392,-0.4639317364627301,-0.0458289437951144,0.2237195297142555,49.006646716870016,46.64899090707713,32.290203278094246,68.64697176442326,111.58769905799466,0.9896727955204628,0.9894189060665374,0.9808321297270725,0.999783457091866,1.010165057504956,0.4827322350532426,0.573855012526841,0.0013445348052193,0.8590530340041391,0.9577994121733652,49.496894155690356,47.265426555959415,32.31728146966652,69.47277059802013,112.45566766097927,49.00664673316074,46.64899090707713,32.290203278094246,68.64697176442326,111.58769905799466,0.14750876486768627,0.1360590457916259,0.0787620767951011,0.2220505475997924,0.5740150213241577,0.104748612591545,0.0779800713062286,0.0331855043768882,0.1979328393936157,1.6736364364624023,2.1165476728277417,1.6721760963983368,0.6148981885721249,4.034810138709891,16.88698891245197,0.0013838501409132707,-0.0004603074821198,-0.0259943250611956,0.0311289570236908,0.0676997512500094,26.40692781847577,27.088672637939453,21.66455841064453,30.18292617797852,31.02446174621582,1.6077373982267917,1.6509442329406738,1.2678159475326538,1.8416348695755005,1.9585777521133425,0.0041463401914265926,0.0034588679720142,0.0026690787358122,0.0063352251479839,0.0277034203586326,0.004073990642358207,0.003593472335063,0.0025438567881584,0.0061668905507711,0.0276870740912424,16,15
AdamW,adamw,layers.0.attn.qkv,0,attention_qkv,301,0.2343296516785858,0.2167517477554996,0.1636316220244361,0.2989784040541162,0.9994735304429624,0.9719466407551436,0.9822417667976056,0.9594121362182408,0.9913079461526374,1.0071353663288376,0.2083558826513632,0.1912485031771506,0.1396192763667304,0.2856116715103084,0.9762910475409377,-0.02681225969570676,-0.0261906419516527,-0.0557573531938794,0.0020981802436049,0.0669484532272558,25.164121523466186,23.968678062530444,20.8759113105453,30.9665324232964,56.45354567162123,0.9638011393330704,0.9631527564662976,0.957094134570242,0.97173263670476,0.98517797017999,0.9155199449295167,0.922585048120884,0.8728199932474421,0.9575446565778836,0.981094356524974,26.08276370292188,24.89169245243213,21.82016462516711,31.87661426575852,57.31036183974739,25.164121532432546,23.968678062530444,20.8759113105453,30.9665324232964,56.45354567162123,0.030373144108938172,0.0218176878988742,0.0159683916717767,0.048125747591257,0.5392749309539795,0.029869572126439592,0.016056153923273,0.0095467381179332,0.0502249151468277,1.6787078380584717,1.413773319614004,1.333697865830768,0.8044320008389177,2.089872249535949,3.992412311827247,0.0010397648805349601,0.0002935521181099,-0.0192901617269348,0.0208992696374456,0.0518001906632308,26.466006123742392,27.509296417236328,19.482257843017575,31.56112098693848,32.42801284790039,1.2315322558745196,1.2639033794403076,1.064850687980652,1.352450251579285,1.3796532154083252,0.004944196272529955,0.0039597948223792,0.0031717988885234,0.0076144258384042,0.0276480243010093,0.004648292284031156,0.0040941337722716,0.003151725173626,0.0067381279283395,0.0228799974290413,17,17


==> data/07_checkpoint_snapshots.csv <==
method,mode,global_step,global_bias_like_over_weight_gradient,global_weight_leak_over_intended_boundary,global_weight_leak_over_actual_boundary,global_boundary_interference_gain,global_shape_function_energy,global_boundary_function_energy,global_shape_boundary_energy_ratio,global_bias_update_norm,global_weight_to_boundary_leak_norm,train_accuracy,train_loss,val_accuracy,val_loss,test_accuracy,test_loss
AdamW,adamw,1,0.8708533150778178,45.68486244744853,0.9818421351331248,46.52974323744445,4.773737336182876,17.716344937682152,0.2694538491418325,0.0904599637119971,4.132650999183775,,,,,,
AdamW,adamw,100,0.5363938468180127,128.70553065386562,0.994449246419504,129.42393100227838,0.1623310045206381,2.1145253620052245,0.0767694762321025,0.0112354858905123,1.4460691736924176,0.6712299094571763,0.6075317816785338,0.6674463937621833,0.606703213641518,0.6710485376477909,0.6071439468868044
AdamW,adamw,200,0.9244859318032738,89.02197344561627,0.992667687291457,89.6795318164502,1.7418671266932506,4.75957843021024,0.3659708842357093,0.0243271324585739,2.165649339735164,0.7274617684009878,0.5387122912738062,0.7153996101364523,0.5543517182444968,0.714607965152458,0.5471625580280259
AdamW,adamw,400,0.4328506656517258,126.27538042418604,0.9945786688307676,126.9636926485022,2.7735460411086024,5.729202454327606,0.4841068304391266,0.0188524387659194,2.3805988770901547,0.782220681887103,0.4672272287259785,0.7653021442495127,0.4894956756521154,0.7647790914747977,0.4911622716242583
AdamW,adamw,800,0.2911056140356332,224.1519071628412,0.9990317246408656,224.36915829016328,8.473033090143872,17.850586985029622,0.4746641159335417,0.0188305536388951,4.220904511090529,0.7774119481869775,0.4679116811505668,0.7582846003898636,0.5064955161328901,0.7557949595519602,0.516759892317102
AdamW,adamw,1600,0.4695416683867452,238.0205050241269,0.9977539192826868,238.5563217784667,8.527072722194134,17.33175184065476,0.4919913924795728,0.0174514008494277,4.153791243559279,0.8293549365333795,0.3812984788314012,0.7816764132553606,0.4783526339726141,0.7794803982576229,0.4837696986978812
AdamW,adamw,3000,0.1638026097287598,294.4782707847036,0.9983731578223716,294.9581210967378,6.458348528627539,15.773249618941918,0.4094494593474119,0.0134648099037021,3.9650939368869738,0.8793051163193693,0.2923853292119403,0.8167641325536062,0.4321149940843935,0.7872977598008711,0.4752827588267109
SBO-AdamW,sbo_adamw,1,0.8708533150778178,12.52584254514982,12.52584283707282,0.9999999766943428,6.162180246763455,0.008183004667444,753.0461605722403,1.1958751110871997,1.1330872620964425,,,,,,
SBO-AdamW,sbo_adamw,100,0.9970925847344778,40.2653346580185,40.265335432327454,0.9999999807698372,4.723014058394256,0.0002411395165182,19586.230106903025,0.6323252798572544,0.6252670112162486,0.7745527011220379,0.4718100798944457,0.7668615984405458,0.4867101773416322,0.7583618543870566,0.4926750676262504
SBO-AdamW,sbo_adamw,200,0.9700434573435956,101.2666623964213,101.26666732772962,0.9999999513037364,2.292536536464468,5.06664482067265e-05,45247.626735361126,0.7189007803292596,0.7208198587405525,0.846640384698696,0.3504756919557752,0.8269005847953217,0.3798089674341748,0.8053438083385189,0.4100346415400431
SBO-AdamW,sbo_adamw,400,0.6813722859852789,107.69368611716624,107.69368480372944,1.000000012196043,2.2122568425979807,6.427927670160649e-05,34416.33067633276,0.8646226620166163,0.86342721668644,0.8949876532513105,0.2624858089725154,0.8463937621832359,0.3563604155943872,0.8306627255756067,0.3807103208080166
SBO-AdamW,sbo_adamw,800,0.8657116857954297,125.30047981855702,125.30047856837074,1.0000000099775062,2.7323086133656034,5.211457926446173e-05,52428.87214919597,0.9041352333908944,0.9045495169579636,0.9461508469436382,0.1512622245339397,0.8580896686159845,0.3926103865194041,0.827317983820784,0.4566813565665472
SBO-AdamW,sbo_adamw,1600,0.4227190411620899,203.32362213297588,203.32361785962604,1.0000000210174789,34.18675108620664,8.716940459319034e-05,392187.5025503766,1.8987066369001329,1.8983219693348317,0.9328076939739202,0.1750173846775586,0.8245614035087719,0.5240407700194718,0.7932871810827629,0.6538289793545071
SBO-AdamW,sbo_adamw,3000,0.5921870930885887,670.37903366802,670.3790520412338,0.9999999725927986,121.9273813907057,0.0001052809009052,1158114.912983089,6.878746650427083,6.878523595264645,0.9852272234978122,0.0531084374699152,0.8292397660818713,1.495446717483491,0.8071717485998755,1.6165770036356748


==> data/08_tensor_role_summary.csv <==
method,mode,coordinate_role,records,distinct_tensors,gradient_rms_original_mean,gradient_rms_original_median,gradient_rms_original_q90,gradient_rms_original_max,gradient_rms_optimizer_mean,gradient_rms_optimizer_median,gradient_rms_optimizer_q90,gradient_rms_optimizer_max,update_rms_mean,update_rms_median,update_rms_q90,update_rms_max,parameter_rms_mean,parameter_rms_median,parameter_rms_q90,parameter_rms_max
AdamW,adamw,norm,1098,18,0.0011864696181248034,0.00022357745947434998,0.002757191365338763,0.0158478300349763,0.0011864696181248034,0.00022357745947434998,0.002757191365338763,0.0158478300349763,0.00022089839472314772,0.00019844372735505,0.00035249218754093004,0.0009999743051821,0.5029020726481912,0.4880615183766256,0.9937152968874494,1.0059980278375
AdamW,adamw,raw_bias,1037,17,0.0010972937671706662,2.6383534773365816e-05,0.0012775300085640798,0.0443681297558201,0.0010972937671706662,2.6383534773365816e-05,0.0012775300085640798,0.0443681297558201,0.00013893778730152644,0.0001142551662722,0.00023144063668623996,0.0009999996008336,0.040210001341300566,0.0405936503034693,0.050224377498395104,0.0612055555185566
AdamW,adamw,shape_weight,1037,17,0.0010760745588538495,3.8972972266379656e-05,0.0018337852002870598,0.0436747007274718,0.0010760745588538495,3.8972972266379656e-05,0.0018337852002870598,0.0436747007274718,0.0001962826794957648,0.0001796163990526,0.00029124901471859997,0.000999998122903,0.044300113132777735,0.0443907914094783,0.06058035243140552,0.0731340691147068
AdamW,adamw,weight,61,1,3.813005507451274e-05,4.249037307506659e-05,5.23813099334575e-05,6.100420739368834e-05,3.813005507451274e-05,4.249037307506659e-05,5.23813099334575e-05,6.100420739368834e-05,0.00020695521049473442,0.0001974063992488,0.0002643680953518,0.0002991660973353,1.000837337726914,1.0008927175250246,1.0013931821630266,1.001490495447165
SBO-AdamW,sbo_adamw,boundary_coordinate,1037,17,0.0008207225134242305,2.411973546419172e-05,0.0018382409166815999,0.0354765615153485,0.0008207225134242305,2.411973546419172e-05,0.0018382409166815999,0.0354765615153485,0.020857967729543975,0.0070786780481657,0.06012438021630354,0.3978772057278273,3.9475246802800403,0.9585305439475676,13.176858093330155,42.10205177508425
SBO-AdamW,sbo_adamw,norm,1098,18,0.0021996658469261186,0.00026994016458929996,0.007637496130610511,0.041002918727569,0.0021996658469261186,0.00026994016458929996,0.007637496130610511,0.041002918727569,0.00016592366104099818,0.0001390483845102,0.00028288691935041,0.0009999743051821,0.5030618013848901,0.48906414614484395,1.0042246390594756,1.102318794946702
SBO-AdamW,sbo_adamw,shape_weight,1037,17,0.0007458623265579282,3.01246350317036e-05,0.0014198307497750582,0.034929426273422,0.0003139808948906112,2.513068686426803e-05,0.0006797731304400589,0.0231499466415386,0.0001533640771085758,0.0001266361943724,0.00025055821791295993,0.0009999354793757,0.051045136504648744,0.0471140359673074,0.07481032163380848,0.1355632453289445
SBO-AdamW,sbo_adamw,weight,61,1,3.7857928498015324e-05,3.9902146254448126e-05,5.535434013111109e-05,6.551155157008034e-05,3.7857928498015324e-05,3.9902146254448126e-05,5.535434013111109e-05,6.551155157008034e-05,0.00017457824480260489,0.0001703520560166,0.0002310905669688,0.00027560856462,1.0005875077875623,1.0006146925920116,1.001037953052652,1.001132502620732


==> data/09_bias_parameter_growth.csv <==
method,mode,global_step,bias_parameter_norm_median,bias_parameter_norm_mean,bias_parameter_norm_max,delta_bias_norm_median,delta_bias_norm_mean,delta_bias_norm_max
AdamW,adamw,1,0.5936216115951538,0.7109739517464357,1.1554547548294067,0.0159996468573808,0.020453308524070804,0.0319911614060401
AdamW,adamw,10,0.5966293215751648,0.7166242549086318,1.1625422239303589,0.0048350091092288,0.004973344126911374,0.0076230596750974
AdamW,adamw,20,0.5991536378860474,0.7207641439402804,1.1659512519836426,0.0018228580011054,0.0018540441562756606,0.0026937674265354
AdamW,adamw,30,0.6003723740577698,0.7227658585590475,1.1671396493911743,0.000901446386706,0.0011935901473085736,0.004026070702821
AdamW,adamw,40,0.600857138633728,0.7238453578423051,1.1677464246749878,0.000738286122214,0.0015424965411725295,0.0082774991169571
AdamW,adamw,50,0.6007577776908875,0.7243393383481923,1.1682960987091064,0.0006051624077372,0.0013831088962272687,0.0069707673974335
AdamW,adamw,60,0.6010879278182983,0.7252057019402,1.1680949926376345,0.0004569385491777,0.0012546989239447068,0.00662242481485
AdamW,adamw,70,0.601560115814209,0.7256016853977653,1.1688567399978638,0.00062114931643,0.0009985248164892917,0.0048205098137259
AdamW,adamw,80,0.6021850109100342,0.7259459359680905,1.170714259147644,0.0009573663701303,0.00201283511192095,0.0077026789076626
AdamW,adamw,90,0.6025943160057068,0.726531606824959,1.1704047918319702,0.0009936586720868,0.0019594487247933294,0.0067610605619847
AdamW,adamw,100,0.6026782989501953,0.7269074500483625,1.1693220138549805,0.0011644337791949,0.0019484362271802215,0.0064618778415024
AdamW,adamw,110,0.6027717590332031,0.7268801221952719,1.1671630144119265,0.0016861547483131,0.002431598490254682,0.0077725360170006
AdamW,adamw,120,0.6032718420028687,0.7276828337241622,1.1653426885604858,0.0024059179704636,0.0028613116059311586,0.0110106989741325
AdamW,adamw,130,0.6036088466644287,0.7292044272317606,1.1709742546081543,0.0026490914169698,0.003072520185549535,0.0110830385237932
AdamW,adamw,140,0.6038751006126404,0.7309284021749216,1.1794828176498413,0.0042389701120555,0.004536747626843806,0.0157239623367786
AdamW,adamw,150,0.6042556762695312,0.7332296073436737,1.1942589282989502,0.0025320670101791,0.004179597201394136,0.0153277460485696
AdamW,adamw,160,0.6057730913162231,0.7363618493956678,1.204314112663269,0.0034482583869248,0.003929416798414646,0.0126564232632517
AdamW,adamw,170,0.6064786911010742,0.7387063985361773,1.2131882905960083,0.0030256076715886,0.003084426530917571,0.0087945107370615
AdamW,adamw,180,0.6073929071426392,0.7414645355413941,1.223756194114685,0.0025527894031256,0.002614081161428771,0.0090483790263533
AdamW,adamw,190,0.6070532202720642,0.7414527259328786,1.2269694805145264,0.0042932196520268,0.0040497779443873245,0.0115425819531083
AdamW,adamw,200,0.6075375080108643,0.7434669277247261,1.23341965675354,0.0051170424558222,0.00465132885823117,0.0138886272907257
AdamW,adamw,210,0.608525812625885,0.7456185524077976,1.2391643524169922,0.0017545989248901,0.002449250750407111,0.00906627997756
AdamW,adamw,220,0.6086421608924866,0.7457199460443329,1.240966558456421,0.0016689866315573,0.0019714258090542725,0.0070733684115111
AdamW,adamw,230,0.6093772053718567,0.7470288070685723,1.244354486465454,0.0023424623068422,0.0027669784672872825,0.0085028726607561
AdamW,adamw,240,0.6099743247032166,0.7478198097909198,1.2458620071411133,0.0014890418387949,0.0022792680756537776,0.0078852036967873
AdamW,adamw,250,0.6097831130027771,0.7484305496601498,1.2471811771392822,0.0033365744166076,0.0033489461835843064,0.0090954015031456
AdamW,adamw,260,0.6096006631851196,0.7502907990094494,1.252219319343567,0.002259176922962,0.002478748515867989,0.0075659360736608
AdamW,adamw,270,0.6091105341911316,0.7516535204999587,1.257718563079834,0.0034209757577627,0.0038886841537211113,0.0098127843812108
AdamW,adamw,280,0.6089900135993958,0.7536688473294763,1.2633028030395508,0.0036463553551584,0.004786477631355087,0.010876121930778
AdamW,adamw,290,0.609288215637207,0.7559546574073679,1.2674891948699951,0.0037622845266014,0.0041930846262616586,0.0091209318488836
AdamW,adamw,300,0.6101911664009094,0.7567247112884241,1.2678159475326538,0.0037349772173911,0.0046535425702612715,0.0121149960905313
AdamW,adamw,310,0.6104883551597595,0.7569241725346622,1.27189302444458,0.0028270569164305,0.0036027613318497416,0.0113955587148666
AdamW,adamw,320,0.6118124127388,0.7606436658431502,1.2816425561904907,0.0020193371456116,0.003023171315469512,0.0092589473351836
AdamW,adamw,330,0.6128010153770447,0.7625676419805077,1.2888716459274292,0.0018659190973266,0.0024424829830154765,0.0064715724438428
AdamW,adamw,340,0.6131908297538757,0.7623247552443954,1.2912572622299194,0.0020785133820027,0.002795456042376235,0.0073217544704675
AdamW,adamw,350,0.6157531142234802,0.7654297610416132,1.2989968061447144,0.0023014643229544,0.0027745789843987593,0.0071708834730088
AdamW,adamw,360,0.6154736876487732,0.7649353917907266,1.2988877296447754,0.0039520072750747,0.003529472414811561,0.0092659704387187
AdamW,adamw,370,0.6156066060066223,0.7666472617317649,1.304131031036377,0.0037655252963304,0.004390460828076044,0.0117652267217636
AdamW,adamw,380,0.6174492835998535,0.7674294789047802,1.311229228973389,0.0025949028786271,0.003617769862424106,0.012491718865931
AdamW,adamw,390,0.6217232346534729,0.7709192274247899,1.3179141283035278,0.0021793965715914,0.0033311866624417294,0.0110963964834809
AdamW,adamw,400,0.6234202980995178,0.7726659156820354,1.3228888511657717,0.0025044956710189,0.0034877330292467645,0.0095000481233
AdamW,adamw,410,0.6242814064025879,0.7746018149396953,1.3276022672653198,0.0014541196869686,0.001864584380549911,0.0047777839936316
AdamW,adamw,420,0.6208542585372925,0.7749674092320835,1.329858660697937,0.0022271436173468,0.0030398127787252937,0.0081920120865106
AdamW,adamw,430,0.6225569248199463,0.7768534413155388,1.3318278789520264,0.0026990643236786,0.0035024419416645586,0.0099802166223526
AdamW,adamw,440,0.6230086088180542,0.778500579735812,1.3361268043518066,0.0026164767332375,0.0029821562690331353,0.0066885408014059
AdamW,adamw,450,0.6230714321136475,0.779042615171741,1.3333715200424194,0.0035896585322916,0.004090865016812129,0.0095674246549606
AdamW,adamw,460,0.6236507296562195,0.78010453897364,1.3342299461364746,0.0028694898355752,0.003758106806986518,0.0085582053288817
AdamW,adamw,470,0.6242491602897644,0.7805443927645683,1.3354848623275757,0.0034591315779834,0.0033188434538126248,0.0081748999655246
AdamW,adamw,480,0.629096508026123,0.7828101905829766,1.3463330268859863,0.002624946180731,0.0032655212006133943,0.0077212965115904
AdamW,adamw,490,0.63265460729599,0.7845966754590764,1.3544994592666626,0.0017313278513029,0.0024196532479382527,0.0058135790750384
AdamW,adamw,500,0.6318496465682983,0.7844459344359005,1.3596271276474,0.0022356864064931,0.0036544544752412705,0.0107773160561919
AdamW,adamw,510,0.6310777068138123,0.7854058519005775,1.3602508306503296,0.0026781421620398,0.003258118700400382,0.0081229386851191
AdamW,adamw,520,0.6307138800621033,0.7854178109589744,1.3569703102111816,0.0016354642575606,0.00301358426291053,0.0100771710276603
AdamW,adamw,530,0.631899356842041,0.7879810079055674,1.3594095706939695,0.0021552199032157,0.003265076503499959,0.0087220128625631
AdamW,adamw,540,0.6360759139060974,0.7928322400240337,1.3769254684448242,0.0026044899132102,0.0030397503492969767,0.0067034321837127
AdamW,adamw,550,0.6392449736595154,0.7949927015339627,1.3862565755844116,0.0031232088804244,0.0042127157552492535,0.0130698885768651
AdamW,adamw,560,0.6426095962524414,0.7987062304335482,1.3990345001220703,0.0025537114124745,0.0032188915502046707,0.007541584316641
AdamW,adamw,570,0.6386378407478333,0.7988766918287558,1.3962081670761108,0.0022341841831803,0.002894014237801188,0.0081709921360015
AdamW,adamw,580,0.6366541981697083,0.7995312682846013,1.396081805229187,0.0025125867687165,0.0031374128097119945,0.0074728303588926
AdamW,adamw,590,0.6370912194252014,0.8000791625064962,1.3945884704589844,0.0023578938562422,0.0030568180689656116,0.0075292866677045
AdamW,adamw,600,0.6390786170959473,0.8004622161388397,1.3978102207183838,0.0024614632129669,0.00332478110110109,0.0075299297459423
AdamW,adamw,610,0.6398517489433289,0.7995406577692312,1.397611141204834,0.0022276020608842,0.0033079064356998163,0.0074472287669777
AdamW,adamw,620,0.6468517780303955,0.8026530102771872,1.4084850549697876,0.0031249250750988,0.004354323730855343,0.011284009553492
AdamW,adamw,630,0.6537671685218811,0.8056911107371835,1.4190361499786377,0.0023901872336864,0.0035322459537863943,0.0079255495220422
AdamW,adamw,640,0.650187075138092,0.8062871817280265,1.4167280197143557,0.0018944224575534,0.002589026058558326,0.0055508031509816
AdamW,adamw,650,0.6481053233146667,0.8055050294188892,1.41117525100708,0.0018140533939003,0.002868086785062599,0.0075757401064038
AdamW,adamw,660,0.6522336602210999,0.8094555069418514,1.4172735214233398,0.0021214529406279,0.0028214125138273003,0.0068164225667715
AdamW,adamw,670,0.6527397632598877,0.811482689836446,1.4139248132705688,0.0014962835703045,0.0023217779981838252,0.00884594861418
AdamW,adamw,680,0.6502427458763123,0.8126301526585046,1.4125171899795532,0.0020681254100054,0.003265574651510017,0.0089573757722973
AdamW,adamw,690,0.6498716473579407,0.8129992125665441,1.4128834009170532,0.0016763930907472,0.0027390463501967824,0.0073002595454454
AdamW,adamw,700,0.6470369696617126,0.8117985589539304,1.413844347000122,0.0017933503258973,0.003088215589420553,0.0079636750742793
AdamW,adamw,710,0.6469045877456665,0.8127724151400959,1.419296383857727,0.0021342667751014,0.003099188201304015,0.0069479015655815
AdamW,adamw,720,0.6468324065208435,0.812960230252322,1.426120638847351,0.0018803558778017,0.0027562304505194543,0.0083986157551407
AdamW,adamw,730,0.6427600979804993,0.812451209872961,1.4252889156341553,0.0016840576427057,0.0028751914946148747,0.0080245435237884
AdamW,adamw,740,0.642156183719635,0.8134774098939755,1.4281516075134275,0.0023582689464092,0.0033759868246680644,0.0077175074256956
AdamW,adamw,750,0.6412350535392761,0.8143761059378877,1.426528811454773,0.0017966636223718,0.0029514122220194,0.0083044935017824
AdamW,adamw,760,0.6412042379379272,0.8128178639008719,1.4220123291015625,0.0016323048621416,0.0030157666286172386,0.0085914684459567
AdamW,adamw,770,0.6404759883880615,0.8128692775088198,1.4188569784164429,0.0013554365141317,0.0031011440033740715,0.0105106560513377
AdamW,adamw,780,0.6447967290878296,0.8139070228618734,1.428937911987305,0.0019934056326746,0.0038289811422787647,0.0091017996892333
AdamW,adamw,790,0.6461730599403381,0.8143996298313141,1.4332849979400637,0.0025232818443328,0.004508982540916271,0.0120004117488861
AdamW,adamw,800,0.6486005783081055,0.8166867967914132,1.4409080743789673,0.0030314133036881,0.003539098270266503,0.0084490394219756
AdamW,adamw,810,0.6527913212776184,0.8194306882865289,1.4521543979644775,0.0036449099425226,0.003588486866326101,0.0090751154348254
AdamW,adamw,820,0.6608566045761108,0.8246301316163119,1.46967351436615,0.0032344367355108,0.004028649538454062,0.0096527617424726
AdamW,adamw,830,0.6648700833320618,0.8271139996016726,1.4768422842025757,0.002031862270087,0.0030682113086667353,0.0072156600654125
AdamW,adamw,840,0.6651996374130249,0.8277651426546714,1.4739147424697876,0.002976092044264,0.0037056419010588638,0.0097902072593569
AdamW,adamw,850,0.6613655090332031,0.8288193998091361,1.4701166152954102,0.002542631002143,0.0033398126525913353,0.0077851638197898
AdamW,adamw,860,0.6586501002311707,0.8279651854844654,1.4680030345916748,0.0020637314300984,0.003490497160408435,0.0086363954469561
AdamW,adamw,870,0.6563319563865662,0.8277840649380404,1.465930461883545,0.0021694733295589,0.0035074694734408586,0.0074605266563594
AdamW,adamw,880,0.6558460593223572,0.8287130914190236,1.4630037546157837,0.0023152197245508,0.003554837469196394,0.0109848203137516
AdamW,adamw,890,0.6563476324081421,0.8309063438106986,1.4641252756118774,0.0020912981126457,0.003564640602716606,0.0095920693129301
AdamW,adamw,900,0.6561059355735779,0.8327463308677954,1.4653165340423584,0.0021158789750188,0.0032908547830575647,0.0102229658514261
AdamW,adamw,910,0.6542707681655884,0.832039405756137,1.4634414911270142,0.0018880231073126,0.0031498030559090804,0.0085363881662487
AdamW,adamw,920,0.6563032269477844,0.8335014551001436,1.4664676189422607,0.0030794499907642,0.0039039823639219827,0.008273352868855
AdamW,adamw,930,0.6579326391220093,0.8353279850938741,1.4694068431854248,0.0024178070016205,0.0028963354339151593,0.0065476465970277
AdamW,adamw,940,0.6591328978538513,0.8365585225469926,1.4726510047912598,0.0031765606254339,0.0040445876383112525,0.0088628204539418
AdamW,adamw,950,0.6589571833610535,0.8379344611483461,1.475324630737305,0.0020446139387786,0.002799105312827555,0.0067205047234892
AdamW,adamw,960,0.660132884979248,0.8403641743695035,1.4799686670303345,0.002079366473481,0.0037673739433931653,0.0082627683877944
AdamW,adamw,970,0.657730221748352,0.8425140490426737,1.4783079624176023,0.0020793720614165,0.002988466347553994,0.0060602943412959
AdamW,adamw,980,0.6583762168884277,0.8438303391723072,1.481486439704895,0.0014678160659968,0.0024582599448073833,0.0056017427705228
AdamW,adamw,990,0.6563301682472229,0.8446742217330372,1.4798542261123655,0.001930134720169,0.0029079368023838333,0.006875014398247
AdamW,adamw,1000,0.664242148399353,0.8487984669559142,1.4922826290130615,0.0022950994316488,0.0031086813268141646,0.0061466535553336
AdamW,adamw,1010,0.6673730611801147,0.8497670108781141,1.494015097618103,0.00141453940887,0.0023342079563435708,0.0048767691478133
AdamW,adamw,1020,0.6672996282577515,0.8492455780506134,1.4932119846343994,0.0017583952285349,0.0030199200146478413,0.0076165432110428
AdamW,adamw,1030,0.6719259023666382,0.8521551275077988,1.5053107738494873,0.0023606794420629,0.004168585141408471,0.0103723686188459
AdamW,adamw,1040,0.6769646406173706,0.8559479174368522,1.5221470594406128,0.0016547942068427,0.0026180605538469685,0.0063862423412501
AdamW,adamw,1050,0.6812968254089355,0.8592121522216236,1.5333449840545654,0.0017757950117811,0.0026804562435512234,0.0064780008979141
AdamW,adamw,1060,0.6792970895767212,0.8574811719796237,1.530626654624939,0.0020205790642648,0.0030106160282978587,0.0069284862838685
AdamW,adamw,1070,0.6762290596961975,0.8562306345385664,1.5283398628234863,0.002232595346868,0.0032876965710516145,0.0104922102764248
AdamW,adamw,1080,0.6759561896324158,0.8602775856852531,1.5318695306777954,0.0029773525893688,0.0035011351355933116,0.0100196907296776
AdamW,adamw,1090,0.6767771244049072,0.8625372179290828,1.5340920686721802,0.001705618109554,0.002711949607199829,0.0080078104510903
AdamW,adamw,1100,0.6812034249305725,0.8621224857428494,1.5407322645187378,0.0019350125221535,0.0028187575538621704,0.006540470290929
AdamW,adamw,1110,0.6856972575187683,0.8618390809963731,1.5448256731033323,0.0015884807799011,0.0024986994557205486,0.0075591173954308
AdamW,adamw,1120,0.6896153688430786,0.8646598883411464,1.5536972284317017,0.0020274678245186,0.0028359713092760883,0.007475612219423
AdamW,adamw,1130,0.6940577030181885,0.866921979276573,1.567214846611023,0.0025673010386526,0.0037255504396264175,0.0082564326003193
AdamW,adamw,1140,0.6926031112670898,0.8659150324323598,1.5664469003677368,0.001595280948095,0.002666584605963951,0.0073337322100996
AdamW,adamw,1150,0.6918463110923767,0.8674100041389465,1.5677790641784668,0.002573694800958,0.003433117048082124,0.0095595642924308
AdamW,adamw,1160,0.6934705972671509,0.869665261138888,1.5745447874069214,0.0016349435318261,0.002499075603041318,0.0062978407368063
AdamW,adamw,1170,0.6961842179298401,0.869154184618417,1.5788754224777222,0.0021236902102828,0.002811047045671441,0.0063811028376221
AdamW,adamw,1180,0.7024233341217041,0.8712158181211528,1.588271975517273,0.0019849159289151,0.0028418205453335714,0.0080611901357769
AdamW,adamw,1190,0.7045875787734985,0.8728561760748134,1.591902256011963,0.0015748129226267,0.0023725859903017763,0.0068669244647026
AdamW,adamw,1200,0.7035674452781677,0.8739117537351215,1.5918560028076172,0.0025143567472696,0.0032019124023730493,0.008360375650227
AdamW,adamw,1210,0.7041621804237366,0.8769045397639275,1.5977451801300049,0.0020504803396761,0.0026896029821192563,0.0074023338966071
AdamW,adamw,1220,0.7078242897987366,0.8792103428174468,1.6079319715499878,0.0026362095959484,0.0037184334813739994,0.0132410572841763
AdamW,adamw,1230,0.71407550573349,0.8833237811923027,1.6166651248931885,0.0031347279436886,0.00370309806534988,0.0125175788998603
AdamW,adamw,1240,0.7177220582962036,0.8885495184975511,1.6230424642562866,0.0019038161262869,0.0029643698354073025,0.0072910040616989
AdamW,adamw,1250,0.722260057926178,0.8900488956886179,1.6275689601898191,0.0023469887673854,0.0032875459223491938,0.0083256997168064
AdamW,adamw,1260,0.7246850728988647,0.8917987697264728,1.6310389041900637,0.0017377253388985,0.0027042287613027777,0.00612223893404
AdamW,adamw,1270,0.7250025272369385,0.8923749112907577,1.6326816082000732,0.0030621066689491,0.0036181755576227526,0.0102208256721496
AdamW,adamw,1280,0.7245995998382568,0.8925685488125857,1.6285858154296875,0.002498980378732,0.0035536135067505237,0.0072313286364078
AdamW,adamw,1290,0.7234875559806824,0.89313803525532,1.6276098489761353,0.0018854548688977,0.0035247156543738883,0.0097223818302154
AdamW,adamw,1300,0.7230386734008789,0.8940279071821886,1.6319646835327148,0.0018535532290115,0.0030999697345952177,0.0084725199267268
AdamW,adamw,1310,0.7230836749076843,0.8948483195374993,1.6342735290527344,0.0017906832508742,0.0029116413377991883,0.0075327735394239
AdamW,adamw,1320,0.7243099808692932,0.895125653813867,1.6295957565307615,0.0021369545720517,0.003244258228840047,0.0068546659313142
AdamW,adamw,1330,0.7254769802093506,0.895059870884699,1.625172734260559,0.0020594564266502,0.003214589113400341,0.0081500327214598
AdamW,adamw,1340,0.7245699167251587,0.8976689717348885,1.626823902130127,0.0018954596016556,0.0024795014529337767,0.0063624279573559
AdamW,adamw,1350,0.7262452840805054,0.9002155959606171,1.6306116580963137,0.0016505133826285,0.0027035177019355742,0.0067744217813014
AdamW,adamw,1360,0.7279646396636963,0.9009956493973732,1.6353915929794312,0.0015104609774425,0.0024207719376028707,0.0053193564526736
AdamW,adamw,1370,0.7263208627700806,0.9022373863879372,1.6379019021987915,0.002510824939236,0.0033786299463826708,0.0065264119766652
AdamW,adamw,1380,0.7257416844367981,0.9021376051446971,1.6397889852523804,0.0023167293984442,0.0033539030054645295,0.0095356358215212
AdamW,adamw,1390,0.7226806282997131,0.9028089423389996,1.6411443948745728,0.0018680685898289,0.0030938723391633768,0.007552542258054
AdamW,adamw,1400,0.7194491624832153,0.9012517289203756,1.6386436223983765,0.0018244589446112,0.0027384973821907702,0.0073433243669569
AdamW,adamw,1410,0.7185857892036438,0.9019693276461433,1.6348422765731812,0.0018892909865826,0.002969649774433234,0.006358343642205
AdamW,adamw,1420,0.7140104174613953,0.9021989672499544,1.6325455904006958,0.0015524193877354,0.0026088900227203373,0.0062496019527316
AdamW,adamw,1430,0.7114561796188354,0.9024978516732945,1.6350717544555664,0.0023464483674615,0.0033092425475093478,0.0092759178951382
AdamW,adamw,1440,0.7091965079307556,0.9035058284507078,1.6394245624542236,0.0025248108431696,0.003464319784303747,0.0067769014276564
AdamW,adamw,1450,0.7087776064872742,0.9033919564064812,1.6394034624099731,0.0013565259287133,0.0020414881069240063,0.0043408819474279
AdamW,adamw,1460,0.7099829912185669,0.9054981912760174,1.6399322748184204,0.0035762935876846,0.004367749398464612,0.0088771795853972
AdamW,adamw,1470,0.7116000056266785,0.9060626091325984,1.6388182640075684,0.0018097810680046,0.0023198699979247945,0.0054002245888113
AdamW,adamw,1480,0.7147271633148193,0.9072015053209137,1.643947720527649,0.0021981296595185,0.0031248384655233412,0.006588383577764
AdamW,adamw,1490,0.7187576293945312,0.9108792341807309,1.6528034210205078,0.0014510928886011,0.002548484444185467,0.0064242202788591
AdamW,adamw,1500,0.7189393639564514,0.9109138132018202,1.65228271484375,0.0017098223324865,0.002525938701343359,0.0050185262225568
AdamW,adamw,1510,0.7188456654548645,0.9110109714024207,1.6509442329406738,0.0017713865963742,0.0025814725419930355,0.0058911922387778
AdamW,adamw,1520,0.7208554744720459,0.9131864694988027,1.655800223350525,0.0021340029779821,0.0031785460870356473,0.0060206442140042
AdamW,adamw,1530,0.7227393984794617,0.9138968174948412,1.6613153219223022,0.0016165152192115,0.0020633883460129767,0.0044537270441651
AdamW,adamw,1540,0.7227237820625305,0.9124241773696506,1.656676173210144,0.0029203074518591,0.003558324021629618,0.0084937661886215
AdamW,adamw,1550,0.7215021252632141,0.9116989084902931,1.650740623474121,0.0017499233363196,0.002337494618640242,0.0060818260535597
AdamW,adamw,1560,0.7237133383750916,0.9125843727413345,1.6535826921463013,0.0024386160075664,0.003097185522646541,0.0055636409670114
AdamW,adamw,1570,0.7265267968177795,0.9134145374683773,1.6584080457687378,0.0012458327692002,0.0019052588326945162,0.0042671952396631
AdamW,adamw,1580,0.7283504605293274,0.9155935570597649,1.6670584678649902,0.0021240313071757,0.0029943092171485766,0.0081084594130516
AdamW,adamw,1590,0.7298439145088196,0.9175828533137546,1.6724107265472412,0.0014945502625778,0.002358786022608986,0.0052637020125985
AdamW,adamw,1600,0.7314658761024475,0.919325499850161,1.6765649318695068,0.0028156817425042,0.0036357229965848057,0.0076800952665507
AdamW,adamw,1610,0.7282840609550476,0.9212823549614233,1.6783851385116575,0.0012136732693761,0.002000307795884357,0.005056929308921
AdamW,adamw,1620,0.727490246295929,0.9232052884557668,1.6819604635238647,0.0017834329046308,0.002442153518238753,0.0051784333772957
AdamW,adamw,1630,0.7289173603057861,0.9247946989010362,1.6905696392059326,0.0021408468019217,0.002899918833624194,0.005739789456129
AdamW,adamw,1640,0.7313428521156311,0.9251503339585136,1.6940386295318604,0.0016606957651674,0.0027326427718755856,0.0063532730564475
AdamW,adamw,1650,0.7299277782440186,0.9236358693417381,1.6875603199005127,0.0024874105583876,0.0024739804618601003,0.0069499262608587
AdamW,adamw,1660,0.727229654788971,0.9223693701274255,1.6757675409317017,0.0021614169236272,0.0021837697011719516,0.0060755847953259
AdamW,adamw,1670,0.7271067500114441,0.9222811158089077,1.671512484550476,0.0020715515129268,0.003011072391767335,0.0058596725575625
AdamW,adamw,1680,0.7276758551597595,0.9230935950489605,1.6720131635665894,0.0021779392845928,0.0027160678950809117,0.0071543348021805
AdamW,adamw,1690,0.7252251505851746,0.9231694765827235,1.6710400581359863,0.0025259193498641,0.003447667909580606,0.0072995796799659
AdamW,adamw,1700,0.7252989411354065,0.9241601364577517,1.6775166988372805,0.0017624794272705,0.0022188704734777244,0.0064455545507371
AdamW,adamw,1710,0.7308706641197205,0.9271130478557419,1.6913341283798218,0.0016343483002856,0.0024681739618886587,0.0080152750015258
AdamW,adamw,1720,0.7324987649917603,0.9289229880360996,1.6985225677490234,0.0016326260520145,0.0024323401428452103,0.0070745227858424
AdamW,adamw,1730,0.7344247698783875,0.9286710523507175,1.702977418899536,0.0016181298997253,0.0022722113310865745,0.0052749910391867
AdamW,adamw,1740,0.73226398229599,0.92800273001194,1.6997805833816528,0.0022022849880158,0.0029085190493359607,0.0071896268054842
AdamW,adamw,1750,0.7304004430770874,0.9291804564349792,1.6916296482086182,0.0033841279800981,0.003015947642244745,0.0075946543365716
AdamW,adamw,1760,0.7296532392501831,0.931701165788314,1.6881290674209597,0.0017236599233001,0.0019133403184241292,0.0047021345235407
AdamW,adamw,1770,0.7286267876625061,0.932318096213481,1.6851823329925537,0.0011584837920963,0.0017712832713560837,0.0047070099972188
AdamW,adamw,1780,0.7290095686912537,0.9311316385865211,1.6817097663879397,0.0016069299308583,0.0023420165003591943,0.0058500338345766
AdamW,adamw,1790,0.7287696599960327,0.9313954531269915,1.6807836294174194,0.0013304883614182,0.0016888851237393796,0.0057326951064169
AdamW,adamw,1800,0.7292695045471191,0.9310845215530956,1.6785444021224976,0.0009783181594684,0.0019296304059988358,0.0046642320230603
AdamW,adamw,1810,0.7292900085449219,0.9321436088751344,1.6760919094085691,0.0019592200405895,0.002227787005882788,0.0076312627643346
AdamW,adamw,1820,0.7349017858505249,0.934593157733188,1.6797500848770142,0.0011129962513223,0.0018658379323074755,0.0045916400849819
AdamW,adamw,1830,0.7405456304550171,0.9358600027420941,1.6841758489608765,0.0010945545509457,0.0019430708938777588,0.0057632587850093
AdamW,adamw,1840,0.7442194223403931,0.9366845839163837,1.6868515014648438,0.0015351958572864,0.0024365038664066,0.0059854290448129
AdamW,adamw,1850,0.7476874589920044,0.93638605887399,1.688539981842041,0.0010766453342512,0.001948208392337475,0.0059002051129937
AdamW,adamw,1860,0.7480231523513794,0.9353252197889721,1.68728768825531,0.0015444628661498,0.002575498689700013,0.0060598095878958
AdamW,adamw,1870,0.7495866417884827,0.9348308733280968,1.688703179359436,0.0014779735356569,0.002302935316145153,0.0047687985934317
AdamW,adamw,1880,0.7525736093521118,0.9368188885204932,1.6907509565353394,0.0017995978705585,0.0028056521713390884,0.0072556091472506
AdamW,adamw,1890,0.7539341449737549,0.9405300270985154,1.6887166500091553,0.0020291365217417,0.0026780043108908702,0.0060730027034878
AdamW,adamw,1900,0.7542092800140381,0.9414606865714578,1.6872090101242063,0.0014412467135116,0.002334550540099841,0.006087380927056
AdamW,adamw,1910,0.7543911933898926,0.9417847806916517,1.6904605627059937,0.0014015338383615,0.00218835072454937,0.0044627129100263
AdamW,adamw,1920,0.756534993648529,0.942511053646312,1.6968039274215698,0.0018489591311663,0.0026584173593779295,0.0055113900452852
AdamW,adamw,1930,0.7596145272254944,0.9435025159926975,1.7064664363861084,0.001350819482468,0.0023628206138656092,0.0073491963557899
AdamW,adamw,1940,0.7604137659072876,0.9435252192265847,1.7124807834625244,0.0019854374695569,0.002949407678576794,0.0064169596880674
AdamW,adamw,1950,0.7606450319290161,0.9439654915648348,1.7151209115982056,0.0016023571370169,0.002181230725802665,0.0057007917203009
AdamW,adamw,1960,0.763014018535614,0.945538391085232,1.7196800708770752,0.0019100337522104,0.0027257912990855705,0.0053859204053878
AdamW,adamw,1970,0.7609490156173706,0.9425106197595596,1.7172960042953491,0.0023987372405827,0.0027792260623433884,0.0063201896846294
AdamW,adamw,1980,0.7608413100242615,0.9446202665567398,1.7211318016052246,0.0021721001248806,0.0029923650008105295,0.0064999042078852
AdamW,adamw,1990,0.7635579109191895,0.9458707584177747,1.7314085960388184,0.0015675667673349,0.0024535538193637438,0.0060046920552849
AdamW,adamw,2000,0.7644874453544617,0.9448891978930024,1.738567352294922,0.0015606548404321,0.0024682388680315574,0.0063410741277039
AdamW,adamw,2010,0.7618464231491089,0.9448618792435702,1.7416634559631348,0.0015938921133056,0.0026072426091344977,0.0058269551955163
AdamW,adamw,2020,0.7601189017295837,0.9446242710246759,1.7412909269332886,0.0014887494035065,0.002458900824421959,0.0051776976324617
AdamW,adamw,2030,0.7594753503799438,0.9443657735691351,1.7394882440567017,0.0016599117079749,0.00241553512292359,0.0064783943817019
AdamW,adamw,2040,0.7608126997947693,0.9432382035781356,1.7406065464019775,0.001986795803532,0.0027171435555346825,0.0070837484672665
AdamW,adamw,2050,0.7609686851501465,0.9446274931816494,1.7462931871414185,0.002625627676025,0.0032296377415631235,0.0093363290652632
AdamW,adamw,2060,0.7651816606521606,0.9463675289469606,1.752064228057861,0.0014544365694746,0.0021121044110793985,0.0047028181143105
AdamW,adamw,2070,0.7683558464050293,0.9455833194010398,1.751680612564087,0.0014627893688157,0.002461988315470785,0.0056237750686705
AdamW,adamw,2080,0.7804128527641296,0.9494611195781651,1.76204514503479,0.0016159607330337,0.0025732254443402176,0.0054585388861596
AdamW,adamw,2090,0.7875597476959229,0.9510460022617789,1.7719935178756714,0.0025791367515921,0.0034445384919629175,0.0070287948474287
AdamW,adamw,2100,0.7940053939819336,0.9545529414625729,1.7843928337097168,0.0018772557377815,0.0028617472228634902,0.0060557383112609
AdamW,adamw,2110,0.7977057695388794,0.9588718238998862,1.789808988571167,0.0018194583244621,0.002462602155848003,0.0053569846786558
AdamW,adamw,2120,0.7947583198547363,0.9604495724334436,1.790419578552246,0.0015783316921442,0.002377576406990283,0.0051779532805085
AdamW,adamw,2130,0.7984808087348938,0.9616260861649233,1.7983853816986084,0.0015417634276673,0.002325945355765043,0.0054750726558268
AdamW,adamw,2140,0.7994051575660706,0.9640352844315416,1.807046175003052,0.0017378411721438,0.0025223307327049316,0.0053695924580097
AdamW,adamw,2150,0.7988162040710449,0.9649051717099022,1.8124327659606931,0.0015446462202817,0.002333669086082735,0.0050823199562728
AdamW,adamw,2160,0.7977844476699829,0.9628220980658251,1.808733940124512,0.0016026888042688,0.002054059671188585,0.0048320456407964
AdamW,adamw,2170,0.7979902625083923,0.9625686674433596,1.807783126831055,0.0019428889499977,0.003174071773280598,0.0087194452062249
AdamW,adamw,2180,0.7984450459480286,0.9628832708386814,1.8057153224945068,0.0020425843540579,0.002868361911489859,0.0069592036306858
AdamW,adamw,2190,0.796370804309845,0.9612510138574768,1.7990167140960691,0.0019940440542995,0.0029735391444238473,0.006733164191246
AdamW,adamw,2200,0.7983822822570801,0.9622424122165231,1.799244046211243,0.0020203704480081,0.0025142627418972057,0.0049278680235147
AdamW,adamw,2210,0.8019839525222778,0.9629602607558755,1.8030205965042116,0.002068683039397,0.002658403141300753,0.0058560785837471
AdamW,adamw,2220,0.8036072254180908,0.9607362598180771,1.8016709089279173,0.0021990789100527,0.003173618987014283,0.0085784411057829
AdamW,adamw,2230,0.8037846088409424,0.9616563263184884,1.8056864738464355,0.0038709808140993,0.005012662232141223,0.0131023954600095
AdamW,adamw,2240,0.807975709438324,0.9656932345208,1.816120982170105,0.0019037622259929,0.002503927289045995,0.0064431568607687
AdamW,adamw,2250,0.8133717775344849,0.9694333830300499,1.8282045125961304,0.0025257831439375,0.003402414950816018,0.0076655782759189
AdamW,adamw,2260,0.8141336441040039,0.9699623751289704,1.8334193229675293,0.0030128336511552,0.0037126396166379297,0.0080344313755631
AdamW,adamw,2270,0.8120538592338562,0.9715227695072398,1.8375492095947263,0.0021830070763826,0.003018716939122306,0.0084045529365539
AdamW,adamw,2280,0.8091045618057251,0.9715614051503294,1.8371021747589111,0.0020824226085096,0.002732106881654388,0.0054990779608488
AdamW,adamw,2290,0.8053498268127441,0.9741755298831883,1.8412021398544312,0.0029720833990722,0.0032502871403908354,0.0067167193628847
AdamW,adamw,2300,0.8012102246284485,0.9774357623913709,1.8435711860656736,0.0022874262649565,0.002900772779385559,0.0052687712013721
AdamW,adamw,2310,0.7965736389160156,0.9761276240734493,1.8404406309127808,0.0016001277836039,0.0022268144966801177,0.0046275262720882
AdamW,adamw,2320,0.7953195571899414,0.9759055963333916,1.842418909072876,0.0017064132262021,0.002441569704815747,0.0053338757716119
AdamW,adamw,2330,0.7962084412574768,0.9750256761908531,1.8407350778579712,0.0018433918012306,0.002167480859725355,0.0057534044608473
AdamW,adamw,2340,0.7940100431442261,0.9754076950690326,1.834312438964844,0.0018234385643154,0.0023744344618855827,0.0060321744531393
AdamW,adamw,2350,0.7941612601280212,0.9768955466501853,1.833337664604187,0.0020912820473313,0.0026500724155030762,0.0049913963302969
AdamW,adamw,2360,0.7925074696540833,0.9771503994570059,1.8294479846954343,0.0026558758690953,0.0033059564165715586,0.0060233934782445
AdamW,adamw,2370,0.7848018407821655,0.9749435313484248,1.818298816680908,0.0017474084161221,0.0024034262357470883,0.0049252812750637
AdamW,adamw,2380,0.7850331664085388,0.9735552142648136,1.815008759498596,0.0019180820090696,0.0024357716859358886,0.0052453973330557
AdamW,adamw,2390,0.7748814225196838,0.9708828746395952,1.795307755470276,0.0022975162137299,0.002418218791717618,0.0068951114080846
AdamW,adamw,2400,0.7712504863739014,0.9717869907617569,1.7951394319534302,0.0020334392320364,0.0029000859187148474,0.0058477791026234
AdamW,adamw,2410,0.7709092497825623,0.9710329880609232,1.7967172861099243,0.0018301347736269,0.0022845043105702823,0.0056033586151897
AdamW,adamw,2420,0.7744230628013611,0.9719162031131632,1.800034999847412,0.0014608789933845,0.0021561070331217696,0.0049530607648193
AdamW,adamw,2430,0.7779753804206848,0.9730405128177475,1.8118342161178589,0.0014513782225549,0.0023728926428113885,0.0057517779059708
AdamW,adamw,2440,0.7849055528640747,0.9749958186465151,1.8194173574447632,0.0015050509246066,0.0020619603691396206,0.0057394383475184
AdamW,adamw,2450,0.7877786755561829,0.9776832478887895,1.8345177173614504,0.0021335131023079,0.0030809781062142235,0.0074588148854672
AdamW,adamw,2460,0.7905226945877075,0.9785658647032345,1.8406062126159668,0.0020894871558994,0.0027400412819748535,0.0059848022647202
AdamW,adamw,2470,0.7895570397377014,0.9766708993736435,1.8401298522949217,0.0022890821564942,0.003198141071205794,0.0080896727740764
AdamW,adamw,2480,0.7906911969184875,0.9753009251811925,1.8285491466522217,0.0023246540222316,0.003349142072051159,0.0072457045316696
AdamW,adamw,2490,0.7896071672439575,0.9763324488611782,1.8251091241836548,0.0022130210418254,0.002926889575225168,0.0078871920704841
AdamW,adamw,2500,0.7920308113098145,0.978454000371344,1.833948373794556,0.0016226561274379,0.0023592669882311155,0.0062000155448913
AdamW,adamw,2510,0.792292058467865,0.9769513370359645,1.836411714553833,0.0021788952872157,0.0033630221732891645,0.0093895969912409
AdamW,adamw,2520,0.7865456342697144,0.9765708665637409,1.827278971672058,0.0022946682292968,0.003318230633500594,0.009216196835041
AdamW,adamw,2530,0.7910107374191284,0.9773311913013458,1.8270206451416016,0.0017357360338792,0.00269381418397906,0.0088252918794751
AdamW,adamw,2540,0.7918877601623535,0.9776737269233254,1.8277623653411863,0.0015893843956291,0.002702212899320653,0.0076969033107161
AdamW,adamw,2550,0.790823757648468,0.9763059664298507,1.819460153579712,0.0018796978984028,0.0035615611101520823,0.010794885456562
AdamW,adamw,2560,0.790844202041626,0.9750616291866583,1.8149447441101076,0.0020182461012154,0.003281903621802219,0.0095104882493615
AdamW,adamw,2570,0.790540337562561,0.9749742430799148,1.8136234283447263,0.002008476993069,0.0032176285710781055,0.0091749811545014
AdamW,adamw,2580,0.7863099575042725,0.9747958275325158,1.8082375526428225,0.0019577937200665,0.003604421061669047,0.0115767931565642
AdamW,adamw,2590,0.7839489579200745,0.9770476222038269,1.7978123426437378,0.0019066596869379,0.003133539463627021,0.0107233393937349
AdamW,adamw,2600,0.7871318459510803,0.9784819054252961,1.7959812879562378,0.0018688777927309,0.0029760298014426174,0.0075705568306148
AdamW,adamw,2610,0.7906678915023804,0.9827441818573895,1.8045042753219604,0.0018128639785572,0.0026229423436982895,0.0084901554509997
AdamW,adamw,2620,0.7936985492706299,0.9848581762874827,1.8098431825637815,0.001825452549383,0.0029265057699589996,0.0092011736705899
AdamW,adamw,2630,0.7938970327377319,0.9857095199472764,1.809967041015625,0.0016303171869367,0.0026229436377487475,0.0074705211445689
AdamW,adamw,2640,0.7973620295524597,0.9865763739627951,1.8106038570404053,0.0019049876136705,0.0027244697009925,0.0073388959281146
AdamW,adamw,2650,0.8019982576370239,0.9897268576657071,1.8224791288375852,0.0023110078182071,0.0033286004111098455,0.0120654003694653
AdamW,adamw,2660,0.8097242712974548,0.9929753309663605,1.8303587436676023,0.0024986136704683,0.0034892357490367296,0.0107453856617212
AdamW,adamw,2670,0.8146523237228394,0.995820547289708,1.8365994691848757,0.0021172773558646,0.0037927167975473426,0.0111365225166082
AdamW,adamw,2680,0.8132613301277161,0.9961357980090029,1.83752965927124,0.0037482543848454,0.005190596203593599,0.0134051209315657
AdamW,adamw,2690,0.8130879998207092,0.9980117696173051,1.8416348695755005,0.0021438177209347,0.003812390889780659,0.0087255695834755
AdamW,adamw,2700,0.8078433871269226,0.9991927690365735,1.8360954523086548,0.0021763842087239,0.003403582718045235,0.0074244774878025
AdamW,adamw,2710,0.8062224388122559,0.9990816576515927,1.8328495025634768,0.0017916832584887,0.0026890411622041183,0.006136714015156
AdamW,adamw,2720,0.811314046382904,1.0009865182287552,1.8373171091079712,0.0041329371742904,0.0045104224007124286,0.0142036722972989
AdamW,adamw,2730,0.8210118412971497,1.0070106102263225,1.8522542715072632,0.0031889958772808,0.00491746719618433,0.0138001590967178
AdamW,adamw,2740,0.8269820809364319,1.014887193108306,1.8675079345703125,0.0030782474204897,0.003758410361650195,0.0088674779981374
AdamW,adamw,2750,0.8273149728775024,1.01635131283718,1.8791230916976929,0.002265315502882,0.0031534492984920466,0.0077206413261592
AdamW,adamw,2760,0.8419480919837952,1.0202980646315742,1.9021974802017207,0.0030001774430274,0.0030888920565998157,0.0082271937280893
AdamW,adamw,2770,0.8468019962310791,1.020994427449563,1.9099040031433103,0.0017144650919362,0.0025173060034028045,0.0063723069615662
AdamW,adamw,2780,0.8574098944664001,1.0243593138806961,1.922166466712952,0.0026151961646974,0.0033669177423956706,0.0076092015951871
AdamW,adamw,2790,0.8654125928878784,1.0275938155896522,1.9266529083251955,0.002206782111898,0.0024787532105726468,0.00591182988137
AdamW,adamw,2800,0.8644989132881165,1.028384007513523,1.928072571754456,0.0022784359753131,0.002942224540781892,0.0077538541518151
AdamW,adamw,2810,0.8634849190711975,1.0287242492332178,1.9298028945922847,0.0026665991172194,0.002581444396877017,0.0052660978399217
AdamW,adamw,2820,0.858107328414917,1.0308123721795923,1.9285484552383425,0.0017179094720631,0.002308990201152647,0.0050757979042828
AdamW,adamw,2830,0.8527758717536926,1.031251080772456,1.9282996654510496,0.0019368153298273,0.0026405560912440653,0.005238268058747
AdamW,adamw,2840,0.8492938876152039,1.0305461063981056,1.924549460411072,0.0018238694174215,0.0024578818569459186,0.0064336443319916
AdamW,adamw,2850,0.8446053266525269,1.0308121885446941,1.9210782051086424,0.0014467050787061,0.0023530394802732417,0.0053752879612147
AdamW,adamw,2860,0.8446947336196899,1.0323966009651913,1.9261059761047363,0.0015871791401878,0.0022990967216387614,0.0054383645765483
AdamW,adamw,2870,0.840701162815094,1.0320053293424494,1.9286078214645384,0.0018885319586843,0.002283800264943688,0.0051591582596302
AdamW,adamw,2880,0.8445491194725037,1.0326297309468775,1.9310626983642576,0.0018210941925644,0.0026791367680164915,0.0073009366169571
AdamW,adamw,2890,0.8510436415672302,1.0332554679583101,1.9349647760391235,0.0015307171270251,0.0018466204154023915,0.0048045953735709
AdamW,adamw,2900,0.8589798212051392,1.035645372727338,1.9418764114379885,0.0016956814797595,0.0021700099558288294,0.0055707274004817
AdamW,adamw,2910,0.8565853238105774,1.0357287683907677,1.9447609186172483,0.0035168908070772,0.0043794086086563115,0.0080332960933446
AdamW,adamw,2920,0.8585822582244873,1.0390530438984142,1.9489521980285645,0.0025987497065216,0.0029607136384583645,0.0085297171026468
AdamW,adamw,2930,0.8605212569236755,1.040501818060875,1.9497947692871092,0.0021183991339057,0.002801152535111529,0.006916856393218
AdamW,adamw,2940,0.8603460192680359,1.0400610877310528,1.951717734336853,0.0020670911762863,0.0027271011426551295,0.0058765835128724
AdamW,adamw,2950,0.8584074378013611,1.0414624187876196,1.953845739364624,0.0022798909340053,0.003283176846761094,0.0076162684708833
AdamW,adamw,2960,0.8545796871185303,1.0420748043586225,1.950402855873108,0.0023075006902217,0.0033106526363339177,0.0083806486800313
AdamW,adamw,2970,0.8515507578849792,1.044044272864566,1.9505574703216555,0.0015550220850855,0.00248179950465457,0.0070799961686134
AdamW,adamw,2980,0.8498715162277222,1.0448871193563236,1.9515283107757568,0.0020917351357638,0.0026766167190062293,0.0063585345633327
AdamW,adamw,2990,0.8438330292701721,1.0426416975610397,1.9520809650421145,0.0017310174880549,0.002637619441135406,0.0055728773586452
AdamW,adamw,3000,0.8441063165664673,1.044601111289333,1.9585777521133425,0.0020319921895861,0.002873171500943765,0.0052523491904139
SBO-AdamW,sbo_adamw,1,0.6100804209709167,0.7867878009291256,1.2017239332199097,0.2866755127906799,0.25655204271349835,0.4727290272712707
SBO-AdamW,sbo_adamw,10,1.5249135494232178,1.3204407163840883,2.038288116455078,0.0911058709025383,0.08802774143131338,0.162099227309227
SBO-AdamW,sbo_adamw,20,1.925012230873108,1.7103763248990564,2.758267879486084,0.0416953600943088,0.04909456718493904,0.1741662919521331
SBO-AdamW,sbo_adamw,30,2.079955101013184,1.9013248156098759,3.069199562072754,0.0773596987128257,0.07688082182122499,0.1334728896617889
SBO-AdamW,sbo_adamw,40,2.14631724357605,2.073642971322817,3.56369423866272,0.0413866713643074,0.04813674696967658,0.0984932258725166
SBO-AdamW,sbo_adamw,50,2.2905447483062744,2.2760222168529736,4.555801868438721,0.0406143143773078,0.04512232818695547,0.0917939916253089
SBO-AdamW,sbo_adamw,60,2.436213254928589,2.6094762428718457,6.100025653839111,0.0733240693807601,0.0737532677389133,0.1292850375175476
SBO-AdamW,sbo_adamw,70,2.501391887664795,2.855232534382273,6.854986190795898,0.1016977652907371,0.10785137509981932,0.2334401607513427
SBO-AdamW,sbo_adamw,80,2.6585536003112797,3.0948023328228906,7.250547409057617,0.0976840183138847,0.10302620548207088,0.228970393538475
SBO-AdamW,sbo_adamw,90,2.973641395568848,3.3029638897518026,7.552417755126953,0.0655642822384834,0.0643809392692192,0.1340470612049102
SBO-AdamW,sbo_adamw,100,3.3971433639526367,3.567587590392898,8.015925407409668,0.1249537244439125,0.13077457754544033,0.2838662564754486
SBO-AdamW,sbo_adamw,110,3.6494297981262207,3.894781227059224,8.418262481689453,0.1593308299779892,0.14807215285049202,0.2900364995002746
SBO-AdamW,sbo_adamw,120,3.8091282844543457,4.060685400577152,8.230362892150879,0.0717560425400734,0.06694978182477983,0.1299004405736923
SBO-AdamW,sbo_adamw,130,4.280880928039551,4.109749233897994,7.560680389404297,0.0736409872770309,0.07340282057959803,0.1372749507427215
SBO-AdamW,sbo_adamw,140,4.672285079956055,4.376144625684795,7.643562316894531,0.091731958091259,0.09094751554349545,0.1816911399364471
SBO-AdamW,sbo_adamw,150,4.6885857582092285,4.4379407842369645,7.710878372192383,0.1266094148159027,0.13709660378449098,0.2703424394130707
SBO-AdamW,sbo_adamw,160,4.8676629066467285,4.589059275739333,7.627007961273193,0.1464679986238479,0.15314257443499035,0.3470684587955475
SBO-AdamW,sbo_adamw,170,4.950841903686523,5.053059894372435,8.129804611206055,0.1024469137191772,0.12038713425863529,0.2629221677780151
SBO-AdamW,sbo_adamw,180,5.1797285079956055,5.1400487002204445,8.739033699035645,0.1088300570845604,0.11641743961338169,0.2991382479667663
SBO-AdamW,sbo_adamw,190,5.372586250305176,5.186308227041188,9.146998405456545,0.110315054655075,0.1481698910322259,0.3166243135929107
SBO-AdamW,sbo_adamw,200,5.409024715423584,5.1588294032742,9.408211708068848,0.1315473020076751,0.1479450191973763,0.3095602393150329
SBO-AdamW,sbo_adamw,210,5.338001251220703,5.168719040996888,9.387447357177734,0.1236777752637863,0.1172145598029601,0.2548091113567352
SBO-AdamW,sbo_adamw,220,5.4888176918029785,5.272948521901579,10.065767288208008,0.0827324166893959,0.09331876528449351,0.2165414839982986
SBO-AdamW,sbo_adamw,230,5.599881172180176,5.427271333687446,10.607227325439451,0.0594648085534572,0.0743414660751381,0.1810029745101928
SBO-AdamW,sbo_adamw,240,5.427170753479004,5.512492180747144,10.746505737304688,0.0645056366920471,0.08064593180161485,0.2307807654142379
SBO-AdamW,sbo_adamw,250,5.624664783477783,5.588044475106632,11.11131191253662,0.0673582926392555,0.07933451486956872,0.2192996889352798
SBO-AdamW,sbo_adamw,260,5.732821464538574,5.73982067055562,11.346392631530762,0.0549126602709293,0.07510786018717809,0.2108821421861648
SBO-AdamW,sbo_adamw,270,5.930577278137207,5.900539521785343,11.838390350341797,0.0785259380936622,0.08149762450279115,0.1844212114810943
SBO-AdamW,sbo_adamw,280,5.969029426574707,5.99959194484879,11.696866035461426,0.1111644878983497,0.11047003922217027,0.2757929265499115
SBO-AdamW,sbo_adamw,290,6.125099182128906,6.179429482449503,12.65814208984375,0.0957072898745536,0.09902055745752633,0.1805060505867004
SBO-AdamW,sbo_adamw,300,6.076059341430664,6.292660752859185,12.584723472595217,0.0461729131639003,0.07696252896943508,0.3419635891914367
SBO-AdamW,sbo_adamw,310,6.139985084533691,6.295247372020693,12.403763771057127,0.0817236825823783,0.10526789979570923,0.2457243949174881
SBO-AdamW,sbo_adamw,320,6.137144565582275,6.417812391677323,12.117269515991213,0.0880765691399574,0.09609380649293167,0.17274010181427
SBO-AdamW,sbo_adamw,330,6.490059852600098,6.535855142070966,12.477819442749023,0.0713724270462989,0.09034522890578953,0.3131079375743866
SBO-AdamW,sbo_adamw,340,6.218148231506348,6.610115318613894,12.464923858642578,0.1025913134217262,0.13589915438719527,0.3557262122631073
SBO-AdamW,sbo_adamw,350,6.184983730316162,6.595294402364423,12.927542686462402,0.1395745873451233,0.1590702333624529,0.4484193623065948
SBO-AdamW,sbo_adamw,360,6.407097816467285,6.79168974476702,12.70087718963623,0.211503267288208,0.21903614918975264,0.5850245952606201
SBO-AdamW,sbo_adamw,370,6.7536821365356445,7.111890675390468,13.430334091186523,0.1210014671087265,0.1485108402121113,0.4944034516811371
SBO-AdamW,sbo_adamw,380,7.1759352684021,7.421611999983297,14.675830841064451,0.125466763973236,0.18355974203715206,0.588302493095398
SBO-AdamW,sbo_adamw,390,7.4543023109436035,7.610331799506264,15.242779731750488,0.149713933467865,0.18754863046000103,0.7997978925704956
SBO-AdamW,sbo_adamw,400,7.457217216491699,7.719379722770742,16.02585220336914,0.0730693787336349,0.11868434891049912,0.7890803813934326
SBO-AdamW,sbo_adamw,410,7.612364292144775,7.917033920612405,15.942676544189451,0.1355281770229339,0.1889283338369911,0.8671720623970032
SBO-AdamW,sbo_adamw,420,7.827893257141113,8.361943798167083,16.603464126586914,0.206440195441246,0.2691875402130844,0.7499644756317139
SBO-AdamW,sbo_adamw,430,8.08594799041748,8.540020774173385,17.04281234741211,0.1128394454717636,0.12368141490664766,0.4061706364154815
SBO-AdamW,sbo_adamw,440,8.028297424316406,8.667969720218988,17.27440071105957,0.0720506384968757,0.14935801695922715,0.8512539267539978
SBO-AdamW,sbo_adamw,450,8.027383804321289,9.039977526840042,21.114643096923828,0.0994286835193634,0.17225398085600527,0.9338931441307068
SBO-AdamW,sbo_adamw,460,8.00385570526123,9.464748493450529,23.18434333801269,0.1727617532014846,0.22912711921312354,0.7690091729164124
SBO-AdamW,sbo_adamw,470,8.072864532470703,9.987791680237827,25.108806610107425,0.159062847495079,0.27331941437852736,0.9709106087684632
SBO-AdamW,sbo_adamw,480,8.278225898742676,10.651873573441716,28.237648010253903,0.1859823167324066,0.2654608556151609,1.0861730575561523
SBO-AdamW,sbo_adamw,490,8.23940658569336,10.9390081785181,32.7490234375,0.1312298625707626,0.2005715400172288,0.7917156219482422
SBO-AdamW,sbo_adamw,500,8.3041410446167,11.29850148321951,34.15460205078125,0.1394424736499786,0.26086280993459854,1.3241742849349976
SBO-AdamW,sbo_adamw,510,8.935208320617676,12.108656451325206,34.50675201416016,0.3484187722206116,0.3940578284399474,1.0603631734848022
SBO-AdamW,sbo_adamw,520,9.505425453186035,13.08413377404213,36.0284538269043,0.2013682872056961,0.26579328220995035,0.7889396548271179
SBO-AdamW,sbo_adamw,530,9.400568962097168,13.286404806463157,39.05376434326172,0.0990013480186462,0.14942130895660202,0.5831076502799988
SBO-AdamW,sbo_adamw,540,9.659984588623049,13.734742215451073,42.39781188964844,0.1117631122469902,0.20377410444266653,0.6188387870788574
SBO-AdamW,sbo_adamw,550,10.00653076171875,14.020220889764673,43.5456657409668,0.1957615315914154,0.2579446181874065,0.6970383524894714
SBO-AdamW,sbo_adamw,560,10.55079746246338,14.293748989701271,44.67447662353516,0.2183927148580551,0.30176398442948565,0.742796778678894
SBO-AdamW,sbo_adamw,570,11.339930534362791,14.547374632428674,43.92221832275391,0.0843591690063476,0.14088794175425867,0.6388101577758789
SBO-AdamW,sbo_adamw,580,11.92843246459961,14.804201835218597,43.94460678100586,0.1126528903841972,0.12870161418857815,0.5759319067001343
SBO-AdamW,sbo_adamw,590,12.005146026611328,14.95002168416977,46.086761474609375,0.1153498440980911,0.13883177144452927,0.6312253475189209
SBO-AdamW,sbo_adamw,600,12.219481468200684,15.393533033483168,46.76120376586914,0.182192787528038,0.24492942311746232,0.749225914478302
SBO-AdamW,sbo_adamw,610,12.184420585632324,15.467821394695955,47.202110290527344,0.1629333198070526,0.1954797324450577,0.6746677756309509
SBO-AdamW,sbo_adamw,620,12.203554153442385,15.575965732774314,49.3506965637207,0.2824305891990661,0.3262034130337484,0.951806664466858
SBO-AdamW,sbo_adamw,630,12.184042930603027,15.393612004378262,49.20037460327149,0.2138616144657135,0.3796330226913971,1.6544820070266724
SBO-AdamW,sbo_adamw,640,12.152403831481934,15.328085571527481,49.29892349243164,0.0743187069892883,0.13883805329747054,0.6090510487556458
SBO-AdamW,sbo_adamw,650,12.065491676330566,15.310302525758743,49.609466552734375,0.1288501471281051,0.2611372939804021,1.127877950668335
SBO-AdamW,sbo_adamw,660,12.41430950164795,15.429428055005914,52.29340744018555,0.0748303905129432,0.15040638779892637,0.5864596366882324
SBO-AdamW,sbo_adamw,670,12.632332801818848,15.57050620808321,54.54135894775391,0.0797265246510505,0.12974221796235616,0.6403529047966003
SBO-AdamW,sbo_adamw,680,12.93596076965332,16.112664545283597,58.50275421142578,0.1518373340368271,0.1979463869048392,0.8132840991020203
SBO-AdamW,sbo_adamw,690,13.354509353637695,16.55761605501175,62.62229537963867,0.1056612432003021,0.19744656399330668,0.6293238997459412
SBO-AdamW,sbo_adamw,700,13.650468826293944,16.751748898450067,64.0261001586914,0.2503799200057983,0.2265505502548288,0.625541090965271
SBO-AdamW,sbo_adamw,710,13.69270133972168,17.053687344579135,65.0677719116211,0.1919276118278503,0.20827503646176088,0.4736127257347107
SBO-AdamW,sbo_adamw,720,14.051910400390623,17.304204840870465,64.23961639404297,0.2621491551399231,0.2675038394244278,0.6603485345840454
SBO-AdamW,sbo_adamw,730,15.398517608642578,17.756089803927086,62.95108795166016,0.1970089226961136,0.3377923268057844,0.9092198610305786
SBO-AdamW,sbo_adamw,740,14.381016731262209,17.579393383334665,65.55429077148438,0.2680610716342926,0.4138496143414694,1.1977622509002686
SBO-AdamW,sbo_adamw,750,14.90888786315918,18.037254887468674,66.2026138305664,0.1623101830482483,0.2609710969045409,0.993358552455902
SBO-AdamW,sbo_adamw,760,14.795475006103516,18.307806604048785,64.64604949951172,0.1685884445905685,0.21674062055535612,0.6171985268592834
SBO-AdamW,sbo_adamw,770,16.04031753540039,19.20500773191452,65.39405059814453,0.1536642163991928,0.23095358404166555,0.7293153405189514
SBO-AdamW,sbo_adamw,780,16.120927810668945,19.557317050064313,65.39527130126953,0.1249601691961288,0.17371341436827442,0.6370586156845093
SBO-AdamW,sbo_adamw,790,16.86302947998047,19.77301085696501,64.27793884277344,0.1083523109555244,0.16935854931088054,0.7324243783950806
SBO-AdamW,sbo_adamw,800,16.568384170532227,19.64296503978617,61.20760726928711,0.1111119762063026,0.1564310448353781,0.6332615613937378
SBO-AdamW,sbo_adamw,810,16.640886306762695,19.774190972833072,59.69467544555664,0.1685000211000442,0.2789148132809821,0.9647488594055176
SBO-AdamW,sbo_adamw,820,16.45754051208496,20.075485874624814,58.84116744995117,0.1094458475708961,0.1771805120960754,0.6255907416343689
SBO-AdamW,sbo_adamw,830,16.452587127685547,20.16404766019653,60.21137237548828,0.095900721848011,0.21729453412048955,1.0922256708145142
SBO-AdamW,sbo_adamw,840,16.697383880615234,21.13401157189818,63.84120559692383,0.2906981408596039,0.44562924105454893,1.465140700340271
SBO-AdamW,sbo_adamw,850,17.92136001586914,22.382774051497965,67.9544677734375,0.1657894998788833,0.24839945537421634,0.7801768779754639
SBO-AdamW,sbo_adamw,860,17.954309463500977,22.50240833443754,69.841552734375,0.0826467275619506,0.1902420433128581,0.781982421875
SBO-AdamW,sbo_adamw,870,17.968759536743164,22.81708476823919,67.5859146118164,0.0719860345125198,0.22948099196176314,0.8661110997200012
SBO-AdamW,sbo_adamw,880,17.896259307861328,23.446061376263113,70.25740814208984,0.0619127191603183,0.2912945596172529,1.7020273208618164
SBO-AdamW,sbo_adamw,890,17.83598518371582,24.019510072820328,72.65259552001953,0.0615058988332748,0.31706907249548855,1.223774790763855
SBO-AdamW,sbo_adamw,900,17.98067283630371,25.111286843524258,80.28330993652344,0.0702443048357963,0.5331058381604689,2.371200561523437
SBO-AdamW,sbo_adamw,910,18.03154182434082,25.72480919080622,86.00559997558594,0.068118043243885,0.38355686515569687,1.5709261894226074
SBO-AdamW,sbo_adamw,920,18.08513641357422,25.68867956364856,82.2713623046875,0.0751065835356712,0.2352689421900055,1.392887830734253
SBO-AdamW,sbo_adamw,930,17.841278076171875,25.868213008431827,77.46418762207031,0.0832947343587875,0.3350376175606952,1.9147419929504397
SBO-AdamW,sbo_adamw,940,17.69993019104004,25.78187470926958,76.05054473876953,0.0597720481455326,0.21123033041572745,1.293834209442139
SBO-AdamW,sbo_adamw,950,17.727075576782227,26.28947398592444,76.79731750488281,0.0667335391044616,0.2722829115467475,1.1959073543548584
SBO-AdamW,sbo_adamw,960,17.71455955505371,26.81005417950013,78.03058624267578,0.0753617510199546,0.19148505572229624,0.9372641444206238
SBO-AdamW,sbo_adamw,970,17.792680740356445,27.211764595087836,78.555908203125,0.0662449300289154,0.16775377100223998,0.7677944302558899
SBO-AdamW,sbo_adamw,980,17.969036102294922,28.09262807930217,79.99705505371094,0.1510584354400634,0.31575323860434923,1.0417969226837158
SBO-AdamW,sbo_adamw,990,17.86762809753418,28.57799779667574,80.38388061523438,0.096745491027832,0.3264871255001601,1.6977375745773315
SBO-AdamW,sbo_adamw,1000,17.54478645324707,29.107029367895688,81.29718017578125,0.1851681470870971,0.2907090051209225,1.1512415409088137
SBO-AdamW,sbo_adamw,1010,17.33550262451172,29.762311164070578,86.05029296875,0.2069290578365326,0.42402473059208956,1.960635542869568
SBO-AdamW,sbo_adamw,1020,17.409452438354492,30.626307866152594,90.4457015991211,0.1190918311476707,0.38333160441149683,1.573005437850952
SBO-AdamW,sbo_adamw,1030,17.78560447692871,32.11945029216654,93.34957122802734,0.1353028416633606,0.30993168872288046,0.9567817449569702
SBO-AdamW,sbo_adamw,1040,18.518407821655277,33.39312082879684,95.00135040283205,0.1238706484436988,0.2922493188696749,0.9979068636894226
SBO-AdamW,sbo_adamw,1050,18.74906349182129,34.101013239692236,96.05803680419922,0.2340797930955886,0.3272217570201439,1.0545037984848022
SBO-AdamW,sbo_adamw,1060,18.59672737121582,34.26609741940218,96.9175033569336,0.0685762390494346,0.27859828336273923,1.1285459995269775
SBO-AdamW,sbo_adamw,1070,18.665470123291016,34.81021836925955,97.59771728515624,0.0846446231007576,0.3080994817154372,1.1494277715682983
SBO-AdamW,sbo_adamw,1080,18.98694610595703,35.94250563312979,99.19161987304688,0.0899093970656395,0.23278474114725695,0.8070324063301086
SBO-AdamW,sbo_adamw,1090,20.167192459106445,36.92238294727662,103.21467590332033,0.2008880525827407,0.3080464718479882,0.9714762568473816
SBO-AdamW,sbo_adamw,1100,20.172706604003903,37.891196822418884,105.0453109741211,0.2198973298072815,0.2655629278982387,0.7422283887863159
SBO-AdamW,sbo_adamw,1110,20.85462188720703,38.402554505011615,106.53395080566406,0.1549495458602905,0.19256174636949944,0.5797758102416992
SBO-AdamW,sbo_adamw,1120,21.201404571533203,38.875070705133325,108.66509246826172,0.0944347754120826,0.16628864004194513,0.575008749961853
SBO-AdamW,sbo_adamw,1130,21.167966842651367,39.173753415837005,109.2136459350586,0.0502612106502056,0.11572154628469003,0.5645425915718079
SBO-AdamW,sbo_adamw,1140,20.886638641357425,39.158324010231915,108.4500732421875,0.0511004514992237,0.1391185489859815,0.564096987247467
SBO-AdamW,sbo_adamw,1150,21.549842834472656,39.475864091340235,109.45382690429688,0.0932387858629226,0.18279347125687362,0.9563808441162108
SBO-AdamW,sbo_adamw,1160,21.70796775817871,39.62888791280634,109.80218505859376,0.1173765808343887,0.19145288299563723,1.010358214378357
SBO-AdamW,sbo_adamw,1170,21.947179794311523,39.60517467120115,110.77194213867188,0.0736686140298843,0.20080880705705462,1.0075114965438845
SBO-AdamW,sbo_adamw,1180,22.16099739074707,39.75197132194744,112.24993133544922,0.0740474686026573,0.21382026615388253,0.9896320104599
SBO-AdamW,sbo_adamw,1190,22.391040802001957,39.38524858741199,110.64063262939452,0.0897267237305641,0.1653249279650695,0.6189351081848145
SBO-AdamW,sbo_adamw,1200,22.186843872070312,39.480667920673596,114.1102294921875,0.2091260701417923,0.48240701306392164,2.6667256355285645
SBO-AdamW,sbo_adamw,1210,21.85683822631836,39.2056703322074,112.3011245727539,0.1849074810743332,0.5096332538215553,3.197672128677368
SBO-AdamW,sbo_adamw,1220,21.373170852661133,39.809242479941425,113.68775177001952,0.1360500603914261,0.40458847201593656,2.33146333694458
SBO-AdamW,sbo_adamw,1230,21.333194732666016,40.57276525216944,115.7149429321289,0.0793362781405448,0.3126773489639163,1.4866001605987549
SBO-AdamW,sbo_adamw,1240,21.37485122680664,41.47133032364004,119.92339324951172,0.095399260520935,0.3775602592812741,1.8817694187164309
SBO-AdamW,sbo_adamw,1250,21.47198867797852,42.30886982819613,122.5400619506836,0.0937734991312027,0.2673068795462741,1.1349058151245115
SBO-AdamW,sbo_adamw,1260,22.210681915283203,42.77016794681549,122.6584243774414,0.1918494701385498,0.4635729627437232,2.5892608165740967
SBO-AdamW,sbo_adamw,1270,22.44749641418457,43.44944053537705,123.90828704833984,0.2185728400945663,0.4902968939174624,1.8003716468811035
SBO-AdamW,sbo_adamw,1280,22.63809585571289,44.25671052231508,125.20980834960938,0.2208976149559021,0.3834808450192213,1.2878718376159668
SBO-AdamW,sbo_adamw,1290,23.15477561950684,44.75315024922876,125.78571319580078,0.1416097581386566,0.2214053000378258,0.7880409955978394
SBO-AdamW,sbo_adamw,1300,23.107393264770508,45.46029434484594,127.08995819091795,0.1014238819479942,0.24203258467947736,1.124744534492493
SBO-AdamW,sbo_adamw,1310,22.87740135192871,45.86770736820557,127.9839096069336,0.1553949117660522,0.2817088822450708,0.8437244892120361
SBO-AdamW,sbo_adamw,1320,22.082237243652344,45.65936378871693,127.98895263671876,0.1781241297721862,0.24457354539567053,1.1333439350128174
SBO-AdamW,sbo_adamw,1330,21.49545669555664,45.64497494697571,127.96430206298828,0.1417809575796127,0.19029293094268612,0.6337140798568726
SBO-AdamW,sbo_adamw,1340,21.09747695922852,46.56663328058579,129.76414489746094,0.1956080198287964,0.33214929283541794,1.2945866584777832
SBO-AdamW,sbo_adamw,1350,20.71251678466797,46.94239544868469,129.57449340820312,0.310746818780899,0.4120709184995469,1.434901475906372
SBO-AdamW,sbo_adamw,1360,20.22643280029297,47.42446090193356,129.9930419921875,0.1422058492898941,0.22561349489671337,0.9105357527732848
SBO-AdamW,sbo_adamw,1370,20.672361373901367,47.88605996440439,131.64231872558594,0.1837927550077438,0.32299551411586647,1.4154460430145264
SBO-AdamW,sbo_adamw,1380,20.8518123626709,48.338803333394665,130.00408935546875,0.1776816695928573,0.32869708132656184,1.3641653060913086
SBO-AdamW,sbo_adamw,1390,22.23824691772461,49.85151391870835,132.1214141845703,0.2203779965639114,0.542933448765646,3.457091808319092
SBO-AdamW,sbo_adamw,1400,21.460554122924805,51.0716384158415,138.3389892578125,0.1429405808448791,0.32645787085023,1.6232821941375732
SBO-AdamW,sbo_adamw,1410,22.686023712158203,51.969843583948474,139.86080932617188,0.3692671954631805,0.5929184770759415,2.428297758102417
SBO-AdamW,sbo_adamw,1420,23.184232711791992,52.89258399430443,141.83749389648438,0.4923532605171203,0.6996858124347294,2.9858932495117188
SBO-AdamW,sbo_adamw,1430,24.10810089111328,54.898660757962396,149.73870849609375,0.6068864464759827,1.0255560405990656,4.104081630706787
SBO-AdamW,sbo_adamw,1440,25.96918296813965,56.811246773775885,157.22698974609375,0.373096227645874,0.4186150547774399,1.4220693111419678
SBO-AdamW,sbo_adamw,1450,28.35801124572754,58.68702248264761,162.0641326904297,0.2980619370937347,0.3745599025312592,1.0022566318511963
SBO-AdamW,sbo_adamw,1460,28.91810417175293,59.690912190605616,166.15904235839844,0.2463760375976562,0.40733944246655,1.9149850606918333
SBO-AdamW,sbo_adamw,1470,29.89456558227539,60.0747108038734,166.9307861328125,0.3080213665962219,0.47721031527308855,1.5317516326904297
SBO-AdamW,sbo_adamw,1480,31.13753890991211,60.651182889938354,169.63914489746094,0.444831371307373,0.5759780262322987,2.1484978199005127
SBO-AdamW,sbo_adamw,1490,29.870588302612305,60.9663148837931,173.6849365234375,0.4556149840354919,0.6341869253665209,1.909876823425293
SBO-AdamW,sbo_adamw,1500,28.329803466796875,60.60280203118044,175.27369689941406,0.2455170601606369,0.35171550704056725,0.9771798849105836
SBO-AdamW,sbo_adamw,1510,28.07752990722656,60.94761873694027,177.28334045410156,0.3471024334430694,0.5182330977062092,2.0112171173095703
SBO-AdamW,sbo_adamw,1520,29.521242141723636,61.48399959592258,179.25018310546875,0.2353200167417526,0.2948790679083151,1.0751410722732544
SBO-AdamW,sbo_adamw,1530,30.315282821655277,61.92592205019558,178.2429656982422,0.2937021553516388,0.4260841486701632,1.709855556488037
SBO-AdamW,sbo_adamw,1540,30.206342697143555,62.147014561821436,178.17652893066406,0.1218273341655731,0.2318933908553684,0.7888939380645752
SBO-AdamW,sbo_adamw,1550,30.22918701171875,62.22213914113886,178.48040771484375,0.2113436758518219,0.28986457844867425,1.3271026611328125
SBO-AdamW,sbo_adamw,1560,30.41111183166504,62.24885716859032,180.84202575683597,0.2128413021564483,0.2383878391016932,0.803570032119751
SBO-AdamW,sbo_adamw,1570,30.042585372924805,62.137063180699066,181.41232299804688,0.179323062300682,0.2635701905716868,0.7620308995246887
SBO-AdamW,sbo_adamw,1580,29.361425399780277,62.024359457633075,182.8411407470703,0.229064330458641,0.3177506056997706,1.0093477964401243
SBO-AdamW,sbo_adamw,1590,29.70884704589844,62.442743827314935,184.5641326904297,0.4184684753417969,0.5085387491785428,1.129937767982483
SBO-AdamW,sbo_adamw,1600,30.748924255371094,63.20838673675762,187.1683807373047,0.3035668134689331,0.35938561379032974,1.0030022859573364
SBO-AdamW,sbo_adamw,1610,31.688705444335938,64.23551815397599,193.39414978027344,0.2092580050230026,0.45870303340694485,1.5054150819778442
SBO-AdamW,sbo_adamw,1620,32.06999588012695,64.84111299935509,197.9496612548828,0.1749576777219772,0.3018130522002192,0.9045151472091676
SBO-AdamW,sbo_adamw,1630,32.52552032470703,65.73643495054806,203.99246215820312,0.2412770092487335,0.4374418497523841,2.156233072280884
SBO-AdamW,sbo_adamw,1640,32.82875442504883,66.90715734397664,212.1157073974609,0.2641350924968719,0.4688805023975232,2.072226285934448
SBO-AdamW,sbo_adamw,1650,32.00730514526367,67.83190781929913,213.1897125244141,0.2321494668722152,0.4698702394962311,2.350031852722168
SBO-AdamW,sbo_adamw,1660,31.9979305267334,68.19947671890259,212.29913330078125,0.205812469124794,0.40107223369619427,1.549907088279724
SBO-AdamW,sbo_adamw,1670,32.139434814453125,68.26913849045249,211.06825256347656,0.1718655973672866,0.2840857154361027,1.135175347328186
SBO-AdamW,sbo_adamw,1680,32.832862854003906,68.90859206985024,215.03500366210935,0.1426369100809097,0.3359546524417751,1.149764060974121
SBO-AdamW,sbo_adamw,1690,33.14104461669922,69.29936265244203,216.87388610839844,0.2299437373876571,0.36304907478830395,1.732577562332153
SBO-AdamW,sbo_adamw,1700,33.16249465942383,69.31528475705315,212.0449676513672,0.1713645905256271,0.7008120428551646,4.031947135925293
SBO-AdamW,sbo_adamw,1710,33.115909576416016,70.47031396978042,207.4593963623047,0.0844464004039764,0.29157150153289824,1.1864221096038818
SBO-AdamW,sbo_adamw,1720,33.271453857421875,72.1267594870399,212.46214294433597,0.1378415077924728,0.4416341807912378,1.5922094583511353
SBO-AdamW,sbo_adamw,1730,33.7093620300293,73.69988613268909,213.51821899414065,0.1252225935459137,0.4376527967808001,1.9403860569000244
SBO-AdamW,sbo_adamw,1740,33.79266357421875,75.27962722497828,217.95887756347656,0.0928003638982772,0.3799180607585346,1.9117658138275144
SBO-AdamW,sbo_adamw,1750,33.63075256347656,75.04512384358574,221.062744140625,0.1709697395563125,0.526323657044593,2.203115701675415
SBO-AdamW,sbo_adamw,1760,33.214744567871094,74.78336232550004,222.68145751953125,0.0893713235855102,0.2528125511153656,1.3018800020217896
SBO-AdamW,sbo_adamw,1770,33.450862884521484,75.55384937454673,225.8391571044922,0.1631442606449127,0.5590613069122329,3.0852749347686768
SBO-AdamW,sbo_adamw,1780,33.560543060302734,76.92623644015369,231.18292236328125,0.1111009865999221,0.5895829172257114,3.404076337814331
SBO-AdamW,sbo_adamw,1790,33.33418273925781,77.6233481799855,230.4995880126953,0.1328376829624176,0.39735326565363827,2.136310815811157
SBO-AdamW,sbo_adamw,1800,33.09144592285156,78.66458052046158,238.2134704589844,0.1401334255933761,0.3418111711302224,2.1265323162078857
SBO-AdamW,sbo_adamw,1810,32.93149185180664,78.5742385036805,246.96282958984372,0.0891371592879295,0.28797052866395784,1.3732030391693115
SBO-AdamW,sbo_adamw,1820,32.7201042175293,78.55825861061321,250.69769287109372,0.1239283084869384,0.33066698719802146,1.5553691387176514
SBO-AdamW,sbo_adamw,1830,32.58046340942383,79.15444961716148,252.30064392089844,0.1293393522500991,0.4061741971356027,2.011683225631714
SBO-AdamW,sbo_adamw,1840,32.952117919921875,80.05522921506096,251.4785003662109,0.1111962720751762,0.4861927453209372,2.620220422744751
SBO-AdamW,sbo_adamw,1850,32.791534423828125,80.52759686638328,254.49659729003903,0.1483814418315887,0.4124906054314445,2.2694339752197266
SBO-AdamW,sbo_adamw,1860,32.62997055053711,82.08874337813434,263.5325622558594,0.1004679277539253,0.3112808441168026,1.1425234079360962
SBO-AdamW,sbo_adamw,1870,32.0401496887207,83.90115183241227,264.1790466308594,0.1525162905454635,0.42510380753425553,1.5248008966445925
SBO-AdamW,sbo_adamw,1880,31.846290588378903,85.39349063003765,261.90985107421875,0.1875100433826446,0.3960734581684365,1.7108696699142456
SBO-AdamW,sbo_adamw,1890,32.13041305541992,86.16728967077592,261.2819519042969,0.1336217224597931,0.38158021735794406,2.2307112216949463
SBO-AdamW,sbo_adamw,1900,32.467063903808594,86.33052342078265,257.52899169921875,0.1810655891895294,0.34428567382308434,1.6383600234985352
SBO-AdamW,sbo_adamw,1910,33.54215240478516,86.69605166070602,254.0961151123047,0.1196479126811027,0.30704958671156096,1.1621816158294678
SBO-AdamW,sbo_adamw,1920,34.16616439819336,87.47021161107456,254.6459503173828,0.1393442302942276,0.3693784393818693,1.646796703338623
SBO-AdamW,sbo_adamw,1930,34.64457702636719,88.37806397325852,260.97784423828125,0.1872721910476684,0.4281968677087742,1.967658758163452
SBO-AdamW,sbo_adamw,1940,34.662899017333984,89.04640436873717,266.9457092285156,0.2042090892791748,0.39071349947548967,1.5410066843032837
SBO-AdamW,sbo_adamw,1950,34.35106658935547,89.67724543459275,271.5679016113281,0.1049753651022911,0.26840739204164815,1.2645769119262695
SBO-AdamW,sbo_adamw,1960,34.30109024047852,89.56725807750927,271.5137023925781,0.0768733322620391,0.26603513123357997,1.3385958671569824
SBO-AdamW,sbo_adamw,1970,34.08364486694336,89.52016137627994,270.75006103515625,0.0796750262379646,0.27352182156241994,1.503114938735962
SBO-AdamW,sbo_adamw,1980,33.801239013671875,89.24958336353302,269.81842041015625,0.0776738375425338,0.3124981666093363,1.7637176513671875
SBO-AdamW,sbo_adamw,1990,33.758941650390625,89.0836575311773,269.3915100097656,0.0950590074062347,0.3120647004860289,1.7618370056152344
SBO-AdamW,sbo_adamw,2000,34.07781982421875,89.65177519181195,267.6251525878906,0.1543366909027099,0.5028476763023612,2.971187114715576
SBO-AdamW,sbo_adamw,2010,34.05256652832031,90.25799693780787,271.4912109375,0.0846382305026054,0.27808497911866975,1.1928162574768066
SBO-AdamW,sbo_adamw,2020,34.1249885559082,90.74433298671947,271.7652282714844,0.1147461682558059,0.4118431142226601,2.0445480346679688
SBO-AdamW,sbo_adamw,2030,34.295753479003906,91.76649958245895,275.8244323730469,0.1024041026830673,0.2961297075757209,1.2627874612808228
SBO-AdamW,sbo_adamw,2040,34.00309371948242,91.72219152310315,276.0804138183594,0.1482127457857132,0.389708141096087,1.6997263431549072
SBO-AdamW,sbo_adamw,2050,34.010494232177734,91.70865342196296,277.3331604003906,0.1738949567079544,0.4496155775097363,1.9853652715682983
SBO-AdamW,sbo_adamw,2060,34.40778732299805,92.09878396987915,280.3060913085937,0.1158107668161392,0.3205036843633826,2.559489250183105
SBO-AdamW,sbo_adamw,2070,34.78461456298828,91.93870348088882,281.7686462402344,0.1338479369878769,0.27148543561206145,1.2757489681243896
SBO-AdamW,sbo_adamw,2080,34.73785400390625,91.98485915801105,283.4637145996094,0.2116216868162155,0.3971618440221338,2.3413453102111816
SBO-AdamW,sbo_adamw,2090,34.92013168334961,92.51717490308425,287.8790588378906,0.1282460391521453,0.32700103850049134,1.6528593301773071
SBO-AdamW,sbo_adamw,2100,35.420169830322266,93.43018198013306,294.3133239746094,0.1218982636928558,0.3810426392318571,2.149662971496582
SBO-AdamW,sbo_adamw,2110,35.67325592041016,94.34522939429564,299.3547668457031,0.0689007341861724,0.22317026774672896,1.106680393218994
SBO-AdamW,sbo_adamw,2120,35.6344108581543,95.06683211466846,303.9999389648437,0.1144118681550026,0.5639391927705968,4.5354084968566895
SBO-AdamW,sbo_adamw,2130,35.83623123168945,95.75919390425963,305.87506103515625,0.1421573013067245,0.5715788758414633,3.120392322540283
SBO-AdamW,sbo_adamw,2140,35.72119140625,96.15837778764613,306.97967529296875,0.0759661942720413,0.4764022311634001,4.429687976837158
SBO-AdamW,sbo_adamw,2150,35.4788932800293,96.51143859414493,308.66748046875,0.0857506543397903,0.2633760346318869,1.5669347047805786
SBO-AdamW,sbo_adamw,2160,35.43413162231445,96.80604195594788,311.1890869140625,0.1102684661746025,0.3522541671991348,1.782229781150818
SBO-AdamW,sbo_adamw,2170,35.45658493041992,97.3221469486461,312.6801452636719,0.0754229575395584,0.2910343889174435,1.9823198318481443
SBO-AdamW,sbo_adamw,2180,35.604339599609375,98.18922130500569,318.9566345214844,0.1199429929256439,0.2874688599258661,1.0912461280822754
SBO-AdamW,sbo_adamw,2190,35.649932861328125,99.24538356416366,322.1869201660156,0.1253749728202819,0.5193460984703373,2.9111557006835938
SBO-AdamW,sbo_adamw,2200,35.50737380981445,99.84176308267257,318.0044860839844,0.0702394098043441,0.325070532531861,1.6844764947891235
SBO-AdamW,sbo_adamw,2210,35.484596252441406,100.92396629557891,319.9681091308594,0.096686728298664,0.3996587246108581,2.7655489444732666
SBO-AdamW,sbo_adamw,2220,34.997249603271484,101.10123291436364,320.82586669921875,0.0638316422700882,0.314130079220323,2.088191270828247
SBO-AdamW,sbo_adamw,2230,34.84154510498047,102.25569472593419,322.9373779296875,0.0829879119992256,0.44219130803557005,2.0185794830322266
SBO-AdamW,sbo_adamw,2240,34.765037536621094,102.66025493425481,319.8554382324219,0.1040100380778312,0.3327579524176305,1.6619807481765747
SBO-AdamW,sbo_adamw,2250,35.08248519897461,103.6838810373755,319.144287109375,0.1654567271471023,0.38430147691328514,1.6482861042022705
SBO-AdamW,sbo_adamw,2260,35.33210372924805,104.47779415635502,320.4625549316406,0.1399072110652923,0.2631864109648364,1.4495359659194946
SBO-AdamW,sbo_adamw,2270,35.054080963134766,104.49541743362651,323.2615966796875,0.1655070483684539,0.43141853732659535,2.373497247695923
SBO-AdamW,sbo_adamw,2280,34.618839263916016,104.80693195847904,327.4651794433594,0.1644522994756698,0.36108746075564446,1.973414778709412
SBO-AdamW,sbo_adamw,2290,34.39636993408203,105.87277770743651,334.539306640625,0.1539360433816909,0.39938370269887585,2.0990357398986816
SBO-AdamW,sbo_adamw,2300,34.063377380371094,106.81199496633866,340.6148986816406,0.1700415313243866,0.5983130054219681,4.012068748474121
SBO-AdamW,sbo_adamw,2310,34.01704788208008,108.24178025301765,344.5263977050781,0.1898815482854843,0.7114152192028568,4.214141368865967
SBO-AdamW,sbo_adamw,2320,33.522972106933594,110.18491436453427,349.6612243652344,0.1109543591737747,0.701312891803408,5.266279697418213
SBO-AdamW,sbo_adamw,2330,33.47806167602539,111.07751682225395,358.5245361328125,0.0827690288424491,0.7119073342422352,4.007161140441895
SBO-AdamW,sbo_adamw,2340,33.418182373046875,111.58108948258793,357.0227355957031,0.1862034201622009,0.6399006060160258,3.267419815063477
SBO-AdamW,sbo_adamw,2350,33.33096694946289,112.3842135106816,360.1710205078125,0.0961442664265632,0.3857021559002426,1.898151397705078
SBO-AdamW,sbo_adamw,2360,33.306968688964844,112.69261548799626,359.211181640625,0.1730171144008636,0.5874833615825457,3.1764557361602783
SBO-AdamW,sbo_adamw,2370,33.671566009521484,112.54472064971924,355.4427795410156,0.1453420221805572,0.36744489493396354,2.1128854751586914
SBO-AdamW,sbo_adamw,2380,34.245975494384766,113.0398152996512,356.3383483886719,0.0998051837086677,0.298608411103487,1.3322638273239136
SBO-AdamW,sbo_adamw,2390,34.696022033691406,114.52691915455986,360.2562561035156,0.2100186944007873,0.5562453620574054,3.5296764373779297
SBO-AdamW,sbo_adamw,2400,35.2951774597168,116.1229507853003,364.2955017089844,0.1940840780735016,0.6224997887038626,3.0043716430664062
SBO-AdamW,sbo_adamw,2410,35.07469940185547,116.96825821259442,372.8946228027344,0.1779650002717971,0.5885714273899794,4.093278408050537
SBO-AdamW,sbo_adamw,2420,34.934059143066406,117.80018827494453,378.36627197265625,0.161510020494461,0.4328620952882749,1.5513217449188232
SBO-AdamW,sbo_adamw,2430,34.842254638671875,119.10081862702089,385.5320129394531,0.1630369573831558,0.39449653708759475,2.13592791557312
SBO-AdamW,sbo_adamw,2440,34.87937545776367,119.61105207134696,388.8931274414063,0.2948051393032074,0.5221629676354282,2.5572102069854736
SBO-AdamW,sbo_adamw,2450,35.76258850097656,120.4760269838221,396.050048828125,0.1991745978593826,0.3195188624839134,1.565107345581055
SBO-AdamW,sbo_adamw,2460,36.53023910522461,121.74467731924618,400.55804443359375,0.1962905079126358,0.43484060047194356,1.8223963975906368
SBO-AdamW,sbo_adamw,2470,36.89935302734375,122.51337298224954,400.7886962890625,0.1222909986972808,0.36285083612892777,1.796379804611206
SBO-AdamW,sbo_adamw,2480,37.78711700439453,122.74496936096864,401.7606506347656,0.1451370567083358,0.3802749595111784,2.0530130863189697
SBO-AdamW,sbo_adamw,2490,38.98897552490234,123.28522282488206,403.6299743652344,0.2113902419805526,0.47042651977116134,2.1965324878692627
SBO-AdamW,sbo_adamw,2500,40.16289520263672,124.1326677869348,405.401611328125,0.3228674530982971,0.5627116420689751,1.8490339517593384
SBO-AdamW,sbo_adamw,2510,41.16593170166016,125.04919806648704,409.5223083496094,0.3263061046600342,0.5528426163501161,1.861574649810791
SBO-AdamW,sbo_adamw,2520,42.38785934448242,125.9021772777333,415.68896484375,0.1994869261980056,0.49530330645468307,2.733034133911133
SBO-AdamW,sbo_adamw,2530,43.14041519165039,127.51732015609741,420.9578857421875,0.2953971028327942,0.6390428731546682,3.2827746868133545
SBO-AdamW,sbo_adamw,2540,43.52170944213867,128.75088930130005,427.3347778320313,0.2054158598184585,0.42699002606027264,2.762974500656128
SBO-AdamW,sbo_adamw,2550,43.020015716552734,129.58410019734328,418.8835754394531,0.2713195383548736,0.6494424829588217,2.1573987007141118
SBO-AdamW,sbo_adamw,2560,42.71334457397461,130.32872731545393,414.73736572265625,0.3484340608119964,0.6944336272118723,2.501662254333496
SBO-AdamW,sbo_adamw,2570,43.00698471069336,131.31230721754187,420.9493713378906,0.3400764465332031,0.5771670171662289,3.226125955581665
SBO-AdamW,sbo_adamw,2580,43.38709259033203,132.9056640512803,432.2826843261719,0.2189579606056213,0.4819003061994034,1.8536698818206787
SBO-AdamW,sbo_adamw,2590,43.98329925537109,134.25552676705752,442.7762145996094,0.2262239605188369,0.41390800737666295,1.4682763814926147
SBO-AdamW,sbo_adamw,2600,44.90395736694336,135.98653737236472,451.6314086914063,0.167095348238945,0.3910855324117138,1.25872004032135
SBO-AdamW,sbo_adamw,2610,45.9657096862793,137.12289728136625,457.4596862792969,0.2495664656162262,0.33945509594152956,1.1333565711975098
SBO-AdamW,sbo_adamw,2620,46.72776794433594,138.27075720534606,464.7151794433594,0.1489723175764084,0.3301707201445585,1.1645569801330566
SBO-AdamW,sbo_adamw,2630,47.37030029296875,139.44085509636824,470.6690673828125,0.3185442686080932,0.6683506828678005,2.919872760772705
SBO-AdamW,sbo_adamw,2640,48.46812057495117,140.7402095864801,482.7081298828125,0.2245127409696579,0.568401125177522,2.167677402496338
SBO-AdamW,sbo_adamw,2650,49.5046272277832,141.90504157543182,495.4651184082031,0.2515999674797058,0.7610033382935559,3.503833532333374
SBO-AdamW,sbo_adamw,2660,50.386962890625,143.26640713214874,505.88128662109375,0.1914719194173813,0.5794776047525161,2.942152500152588
SBO-AdamW,sbo_adamw,2670,51.10524368286133,144.9982163625605,518.8330078125,0.2698975503444671,0.5925515303936075,1.9600403308868408
SBO-AdamW,sbo_adamw,2680,51.298458099365234,146.2669727451661,527.302734375,0.1577230095863342,0.5093876544167014,1.9034857749938965
SBO-AdamW,sbo_adamw,2690,51.10594940185547,147.05094765214358,529.4625854492188,0.1405525654554367,0.3987756233169314,1.5473601818084717
SBO-AdamW,sbo_adamw,2700,51.52143096923828,148.0675309826346,535.866943359375,0.1302134543657302,0.42490617459749475,1.4730513095855713
SBO-AdamW,sbo_adamw,2710,51.4494514465332,149.16980101781732,542.520751953125,0.2837422788143158,0.6721386429579819,4.093902587890625
SBO-AdamW,sbo_adamw,2720,51.205848693847656,149.71000499585097,548.49951171875,0.1651740968227386,0.3948063936687129,2.604789018630981
SBO-AdamW,sbo_adamw,2730,50.68794250488281,150.14329974090353,553.9581298828125,0.1343959718942642,0.7323584485360805,6.293235301971436
SBO-AdamW,sbo_adamw,2740,49.98306274414063,150.99174528262193,556.6685180664062,0.1451197117567062,0.6570324864895905,3.265526533126831
SBO-AdamW,sbo_adamw,2750,49.4832649230957,151.68547419239493,556.5568237304688,0.1832861006259918,0.5671994629151681,3.4344186782836914
SBO-AdamW,sbo_adamw,2760,49.80122375488281,152.02953637347503,560.9974975585938,0.258861243724823,0.7157107255257228,2.8633360862731934
SBO-AdamW,sbo_adamw,2770,50.12974548339844,152.85748874439912,564.063232421875,0.1514308452606201,0.4129013824550545,2.131882905960083
SBO-AdamW,sbo_adamw,2780,50.586387634277344,154.37141113421495,578.5939331054688,0.1894992440938949,0.5586635417797986,3.191227674484253
SBO-AdamW,sbo_adamw,2790,50.65918350219727,156.2513540913077,596.00927734375,0.1714528203010559,0.37415135662783594,1.6599611043930054
SBO-AdamW,sbo_adamw,2800,50.60200500488281,157.24366516225479,602.1592407226562,0.1006140187382698,0.34654900294673796,1.3166710138320925
SBO-AdamW,sbo_adamw,2810,50.61886215209961,157.84350782282212,609.7471313476562,0.1246152147650718,0.4081788046614212,2.069908142089844
SBO-AdamW,sbo_adamw,2820,50.89802932739258,158.63399291038513,613.9650268554688,0.1387911289930343,0.5552285968819085,1.9009809494018557
SBO-AdamW,sbo_adamw,2830,51.240264892578125,159.4733681117787,625.6160888671875,0.158396303653717,0.5288818559116301,2.3281402587890625
SBO-AdamW,sbo_adamw,2840,50.74759292602539,160.20283164697534,634.9503173828125,0.1244445964694023,0.4259020916241057,1.7148005962371826
SBO-AdamW,sbo_adamw,2850,50.58975601196289,161.43161580141853,647.3980712890625,0.1806024760007858,0.49406958932933565,1.8860143423080444
SBO-AdamW,sbo_adamw,2860,50.82187271118164,162.35505841058844,658.8848876953125,0.1779028326272964,0.5749406420132693,2.231369733810425
SBO-AdamW,sbo_adamw,2870,51.03193283081055,162.8440916818731,667.348876953125,0.1450656801462173,0.3957935744786964,2.0697946548461914
SBO-AdamW,sbo_adamw,2880,51.3496322631836,164.03374814987183,666.78955078125,0.1708874851465225,0.45646463422214284,1.8074626922607424
SBO-AdamW,sbo_adamw,2890,51.70055389404297,165.02324955603655,667.9925537109375,0.1518518328666687,0.42592249750433586,1.9340157508850095
SBO-AdamW,sbo_adamw,2900,52.26241683959961,166.46563560822432,667.288330078125,0.2979941666126251,0.5084675421719166,2.3777499198913574
SBO-AdamW,sbo_adamw,2910,52.843406677246094,167.64977910939385,667.8409423828125,0.3363811075687408,0.8074553274713895,2.861232042312622
SBO-AdamW,sbo_adamw,2920,53.56979751586914,169.02670833643745,668.4505615234375,0.2609481513500213,0.6519730644410148,2.907160520553589
SBO-AdamW,sbo_adamw,2930,54.03339767456055,169.66842994970435,671.4859619140625,0.2401526272296905,0.4995297681684058,1.6525834798812866
SBO-AdamW,sbo_adamw,2940,54.62761306762695,169.87000772532295,672.4686279296875,0.1858282089233398,0.6077336800996872,3.1168971061706543
SBO-AdamW,sbo_adamw,2950,54.343292236328125,169.65869182698867,670.8635864257812,0.1635365486145019,0.5524943042546511,2.9709863662719727
SBO-AdamW,sbo_adamw,2960,54.16393661499024,169.90893627615537,667.6133422851562,0.2377452552318573,0.5367653730380184,3.125868320465088
SBO-AdamW,sbo_adamw,2970,54.19834899902344,170.60832009595984,667.0999145507812,0.3341636657714844,0.6285116069758421,2.7586662769317627
SBO-AdamW,sbo_adamw,2980,54.143333435058594,170.86600399017334,666.771728515625,0.1861677169799804,0.44101863485925336,2.5405044555664062
SBO-AdamW,sbo_adamw,2990,54.00812911987305,171.00503101769615,668.91845703125,0.3278559744358063,0.7452912560992819,4.666720390319824
SBO-AdamW,sbo_adamw,3000,54.69478225708008,171.45921877552482,673.6328125,0.2249151021242141,0.7979306238155592,6.366035461425781


==> data/10_mechanism_summary.csv <==
method,mode,metric,median,q10,q90,final_global_value
AdamW,adamw,bias_like_over_weight_grad,0.6642606080241096,0.3193778485880766,0.9442972280942876,0.1638026097287598
AdamW,adamw,g_weight_bias_like_cosine,0.5555157676666216,0.17949654948398036,0.9357999472880983,
AdamW,adamw,weight_leak_over_intended_boundary,134.67618574632908,45.036206191417996,740.0220117023318,294.4782707847036
AdamW,adamw,weight_leak_over_actual_boundary,0.9943881829747486,0.9868046444079986,0.9990619566572071,0.9983731578223716
AdamW,adamw,bias_step_weight_leak_cosine,0.8917430747322518,0.5490126032102614,0.9883254327807385,
AdamW,adamw,boundary_interference_gain,135.5580520487005,45.52110202106713,740.8325217259627,294.9581210967378
AdamW,adamw,gradient_reconstruction_relative_error,2.1757549933124096e-08,7.234898148299118e-09,2.714347086016032e-08,
AdamW,adamw,boundary_mapping_relative_error,134.67618574632908,45.036206191417996,740.0220117023318,
AdamW,adamw,shape_boundary_cross_cosine,-1.0637233726817888e-08,-0.029462238398737517,0.028969334068187354,
AdamW,adamw,bias_parameter_norm,0.7664978504180908,0.35557627677917475,1.4406924962997438,
SBO-AdamW,sbo_adamw,bias_like_over_weight_grad,0.4746152229633081,0.19967591047477048,0.9830570872504066,0.5921870930885887
SBO-AdamW,sbo_adamw,g_weight_bias_like_cosine,0.5028297230860761,-0.09660715131568227,0.9301839662391672,
SBO-AdamW,sbo_adamw,weight_leak_over_intended_boundary,94.68279953941538,16.985008273028235,3015.5728474187263,670.37903366802
SBO-AdamW,sbo_adamw,weight_leak_over_actual_boundary,94.68279259965767,16.985008736514562,3015.5541800392116,670.3790520412338
SBO-AdamW,sbo_adamw,bias_step_weight_leak_cosine,-0.9999818069775464,-0.9999999905503945,-0.9987365070809325,
SBO-AdamW,sbo_adamw,boundary_interference_gain,1.0,0.9999980294188622,1.0000020101931186,0.9999999725927986
SBO-AdamW,sbo_adamw,gradient_reconstruction_relative_error,2.3109053773778017e-08,8.204594549089198e-09,3.0237880156937706e-08,
SBO-AdamW,sbo_adamw,boundary_mapping_relative_error,2.3558121747651827e-06,4.224335726981039e-07,7.742294931124617e-05,
SBO-AdamW,sbo_adamw,shape_boundary_cross_cosine,1.1109579782703696e-08,-0.03613421429176688,0.0334575318785007,
SBO-AdamW,sbo_adamw,bias_parameter_norm,21.753841400146484,3.469920635223389,208.63820190429738,


==> data/11_key_claims.csv <==
claim_id,claim,metric,value,unit,interpretation,caveat
C1,The bias-like component is a large part of the raw weight gradient.,median_layer_bias_like_over_weight_grad_adamw,0.6642606080241096,ratio,"Across logged affine-layer steps, ||g_b mu^T|| is typically about two thirds of ||g_W||.",Single Transformer-small run on IMDb; the ratio is not an orthogonal energy share because the components can be aligned.
C2,Weight updates dominate the actual boundary motion under AdamW.,median_layer_weight_leak_over_intended_boundary_adamw,134.67618574632908,ratio,The median norm of Delta W mu is more than two orders of magnitude larger than the explicit bias step.,The denominator is the AdamW bias step norm and can be small; layer and time distributions are provided.
C3,The hidden weight channel accounts for almost all actual boundary displacement.,median_layer_weight_leak_over_actual_boundary_adamw,0.9943881829747486,ratio,The typical ||Delta W mu|| / ||Delta b + Delta W mu|| ratio is close to one.,Norm ratios do not uniquely determine vector attribution when cancellation occurs; cosine statistics are reported separately.
C4,SBO enforces the intended boundary mapping to numerical precision.,median_layer_boundary_mapping_relative_error_sbo,2.3558121747651827e-06,relative_error,The realized boundary update Delta b + Delta W mu closely matches the independently optimized Delta c.,"This is a numerical implementation check, not evidence of generalization."
C5,The prototype improves the validation-selected test result.,test_accuracy_at_best_val_gain,4.00202240199129,percentage_points,SBO-AdamW improves test accuracy at the validation-selected checkpoint by about four percentage points.,Only one seed and one task were run; no uncertainty estimate is available.
C6,The compensating implementation exhibits severe bias-coordinate drift.,max_bias_parameter_norm_sbo,673.6328125,L2_norm,Maintaining an original-bias coordinate while canceling Delta W mu causes large parameter norms.,"This is an implementation limitation of the moving-batch-center compensation prototype, not a necessary property of centered affine parameterization."


==> data/12_experiment_config.csv <==
field,value
dataset,IMDb binary sentiment
train_examples,22500 after 90/10 train-validation split of the 25000 labeled training reviews
validation_examples,2500
test_examples,25000
tokenizer,lowercase regex tokenizer
maximum_sequence_length,256
vocabulary_limit,100000
model,4-layer pre-norm Transformer encoder
hidden_dimension,256
attention_heads,4
feed_forward_dimension,1024
dropout,0.1
batch_size,128
evaluation_batch_size,256
optimizer_learning_rate,0.001
adam_betas,"(0.9, 0.999)"
adam_epsilon,1e-8
weight_decay,0
gradient_clip_norm,1.0
maximum_steps,3000
evaluation_interval,100
seed,42
replicates,1 per method


==> source_logs/step21_20260724_170611_adamw_lr0p001_bs128_steps3000_d256_L4_H4_seed42_baseline/experiment_config.json <==
{
  "script_version": "step21-sbo-adam-v1",
  "args": {
    "output_root": "outputs_step21_train_imdb_shape_boundary_orthogonal_adam",
    "data_root": "data",
    "seed": 42,
    "experiment_tag": "baseline",
    "optimizer_mode": "adamw",
    "lr": 0.001,
    "beta1": 0.9,
    "beta2": 0.999,
    "eps": 1e-08,
    "weight_decay": 0.0,
    "decay_mode": "none",
    "grad_clip_norm": 1.0,
    "max_len": 256,
    "val_ratio": 0.1,
    "seed_for_split": 42,
    "model_d": 256,
    "model_layers": 4,
    "model_heads": 4,
    "model_ff": 1024,
    "dropout": 0.1,
    "epochs": 20,
    "max_steps": 3000,
    "batch_size": 128,
    "eval_batch_size": 256,
    "num_workers": 8,
    "function_sample_size": 256,
    "coord_sample_size": 200000,
    "log_interval": 10,
    "tensor_log_interval": 50,
    "eval_interval": 100,
    "tensorboard": true,
    "tb_dir": "tensorboard",
    "use_amp": false,
    "deterministic": true,
    "save_best": false,
    "save_last": false
  },
  "run_spec": {
    "mode": "adamw",
    "lr": 0.001,
    "config_name": "adamw_lr0p001"
  },
  "run_count": 1,
  "seed_count": 1
}

==> source_logs/step21_20260724_170611_adamw_lr0p001_bs128_steps3000_d256_L4_H4_seed42_baseline/seed42/config.json <==
{
  "script_version": "step21-sbo-adam-v1",
  "run_spec": {
    "mode": "adamw",
    "lr": 0.001,
    "config_name": "adamw_lr0p001"
  },
  "seed": 42,
  "args": {
    "output_root": "outputs_step21_train_imdb_shape_boundary_orthogonal_adam",
    "data_root": "data",
    "seed": 42,
    "experiment_tag": "baseline",
    "optimizer_mode": "adamw",
    "lr": 0.001,
    "beta1": 0.9,
    "beta2": 0.999,
    "eps": 1e-08,
    "weight_decay": 0.0,
    "decay_mode": "none",
    "grad_clip_norm": 1.0,
    "max_len": 256,
    "val_ratio": 0.1,
    "seed_for_split": 42,
    "model_d": 256,
    "model_layers": 4,
    "model_heads": 4,
    "model_ff": 1024,
    "dropout": 0.1,
    "epochs": 20,
    "max_steps": 3000,
    "batch_size": 128,
    "eval_batch_size": 256,
    "num_workers": 8,
    "function_sample_size": 256,
    "coord_sample_size": 200000,
    "log_interval": 10,
    "tensor_log_interval": 50,
    "eval_interval": 100,
    "tensorboard": true,
    "tb_dir": "tensorboard",
    "use_amp": false,
    "deterministic": true,
    "save_best": false,
    "save_last": false
  },
  "affine_modules": [
    "layers.0.attn.qkv",
    "layers.0.attn.out_proj",
    "layers.0.ff_in",
    "layers.0.ff_out",
    "layers.1.attn.qkv",
    "layers.1.attn.out_proj",
    "layers.1.ff_in",
    "layers.1.ff_out",
    "layers.2.attn.qkv",
    "layers.2.attn.out_proj",
    "layers.2.ff_in",
    "layers.2.ff_out",
    "layers.3.attn.qkv",
    "layers.3.attn.out_proj",
    "layers.3.ff_in",
    "layers.3.ff_out",
    "cls"
  ],
  "definition": "g_shape=g_W-g_b mu^T; independent Adam states for shape and boundary; Delta b=Delta c-Delta W mu in sbo_adamw mode"
}

==> source_logs/step21_20260724_170611_adamw_lr0p001_bs128_steps3000_d256_L4_H4_seed42_baseline/seed42/final_summary.csv <==
script_version,family,mode,config_name,seed,lr,max_steps,best_val_accuracy,best_val_step,train_at_best_val_accuracy,test_at_best_val_accuracy,final_train_accuracy,final_val_accuracy,final_test_accuracy,gradient_clip_fraction,final_global_bias_like_over_weight_gradient,final_global_weight_leak_over_intended_boundary,elapsed_seconds
step21-sbo-adam-v1,shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,0.001,3000,0.8167641325536062,3000,0.8793051163193693,0.7872977598008711,0.8793051163193693,0.8167641325536062,0.7872977598008711,0.9293333333333333,0.16380260972875985,294.4782707847036,626.5552699565887


==> source_logs/step21_20260724_170611_adamw_lr0p001_bs128_steps3000_d256_L4_H4_seed42_baseline/seed42/final_summary.json <==
{
  "script_version": "step21-sbo-adam-v1",
  "family": "shape_boundary_orthogonal_adam",
  "mode": "adamw",
  "config_name": "adamw_lr0p001",
  "seed": 42,
  "lr": 0.001,
  "max_steps": 3000,
  "best_val_accuracy": 0.8167641325536062,
  "best_val_step": 3000,
  "train_at_best_val_accuracy": 0.8793051163193693,
  "test_at_best_val_accuracy": 0.7872977598008711,
  "final_train_accuracy": 0.8793051163193693,
  "final_val_accuracy": 0.8167641325536062,
  "final_test_accuracy": 0.7872977598008711,
  "gradient_clip_fraction": 0.9293333333333333,
  "final_global_bias_like_over_weight_gradient": 0.16380260972875985,
  "final_global_weight_leak_over_intended_boundary": 294.4782707847036,
  "elapsed_seconds": 626.5552699565887
}

==> source_logs/step21_20260724_170611_adamw_lr0p001_bs128_steps3000_d256_L4_H4_seed42_baseline/seed42/logs/evaluation.csv <==
family,mode,config_name,seed,global_step,record_step,stage,split,loss,accuracy,macro_f1,best_val_accuracy,best_val_step,elapsed_seconds
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,0,0,initial,train,0.7694683335235719,0.5003249144391977,0.33347770847770847,0.5048732943469786,0,8.392464876174927
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,0,0,initial,val,0.7657006070395427,0.5048732943469786,0.33549222797927464,0.5048732943469786,0,8.392898082733154
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,0,0,initial,test,0.7709033096066601,0.4980164903546982,0.33245060622582234,0.5048732943469786,0,8.3929603099823
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,100,periodic,train,0.6075317816785338,0.6712299094571763,0.6698431568622694,0.6674463937621833,100,28.546916961669922
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,100,periodic,val,0.606703213641518,0.6674463937621833,0.6661473611932327,0.6674463937621833,100,28.54713797569275
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,100,periodic,test,0.6071439468868044,0.6710485376477909,0.6693847386973025,0.6674463937621833,100,28.547170639038086
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,200,periodic,train,0.5387122912738062,0.7274617684009878,0.7273590702607693,0.7153996101364523,200,48.410685539245605
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,200,periodic,val,0.5543517182444968,0.7153996101364523,0.7153632259837674,0.7153996101364523,200,48.4109365940094
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,200,periodic,test,0.5471625580280259,0.714607965152458,0.7144744523728808,0.7153996101364523,200,48.41097068786621
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,300,periodic,train,0.49658863363607664,0.7580037256855695,0.7565082585744751,0.7461988304093568,300,68.51392412185669
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,300,periodic,val,0.5119123451426247,0.7461988304093568,0.7448280309498293,0.7461988304093568,300,68.51415014266968
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,300,periodic,test,0.508974340292854,0.7446328562538892,0.7430437616623435,0.7461988304093568,300,68.51419854164124
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,400,periodic,train,0.46722722872597855,0.782220681887103,0.781673113475315,0.7653021442495127,400,88.64437484741211
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,400,periodic,val,0.48949567565211544,0.7653021442495127,0.7647070117502497,0.7653021442495127,400,88.64463543891907
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,400,periodic,test,0.4911622716242583,0.7647790914747977,0.7639585226599197,0.7653021442495127,400,88.6446921825409
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,500,periodic,train,0.43619557159930183,0.7986396915478924,0.7977616045714437,0.7886939571150098,500,108.4728012084961
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,500,periodic,val,0.4781109619326526,0.7886939571150098,0.7877283298846166,0.7886939571150098,500,108.47304201126099
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,500,periodic,test,0.48109643149242387,0.7719741754822651,0.7707524842289496,0.7886939571150098,500,108.47309970855713
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,600,periodic,train,0.42158835532166067,0.810856474461725,0.8105780339789328,0.7922027290448344,600,128.42990946769714
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,600,periodic,val,0.4595629806407014,0.7922027290448344,0.7916839673549916,0.7922027290448344,600,128.4301736354828
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,600,periodic,test,0.46623066677836505,0.7802582451773491,0.77971060168887,0.7922027290448344,600,128.43021297454834
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,700,periodic,train,0.41307124001662837,0.8134124680500802,0.8133518466649114,0.7922027290448344,600,148.40496850013733
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,700,periodic,val,0.46032035903856305,0.7840155945419103,0.7838933715195063,0.7922027290448344,600,148.40515446662903
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,700,periodic,test,0.4792676509057207,0.7732965152457997,0.7732041096700155,0.7922027290448344,600,148.40537571907043
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,800,periodic,train,0.46791168115056686,0.7774119481869775,0.7758465479918415,0.7922027290448344,600,168.39678049087524
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,800,periodic,val,0.5064955161328901,0.7582846003898636,0.7565421173104785,0.7922027290448344,600,168.39698338508606
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,800,periodic,test,0.516759892317102,0.7557949595519602,0.7540544343470832,0.7922027290448344,600,168.39702939987183
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,900,periodic,train,0.43974235062685324,0.796040376034311,0.796035488081615,0.7922027290448344,600,188.62465715408325
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,900,periodic,val,0.4841521257545516,0.7649122807017544,0.764891697368259,0.7922027290448344,600,188.624844789505
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,900,periodic,test,0.4906780964555248,0.7597619788425638,0.7597618970803411,0.7922027290448344,600,188.6248915195465
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,1000,periodic,train,0.40567183051464417,0.8187843867781485,0.8187185188063557,0.7980506822612086,1000,208.68705892562866
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,1000,periodic,val,0.44616457602666365,0.7980506822612086,0.7979644231751762,0.7980506822612086,1000,208.6872923374176
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,1000,periodic,test,0.46948990231355525,0.7763301182327318,0.7762588165822326,0.7980506822612086,1000,208.68734049797058
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,1100,periodic,train,0.4010108281260206,0.8184811333015639,0.8183008991457315,0.7980506822612086,1000,228.90273427963257
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,1100,periodic,val,0.46952260823277703,0.7867446393762183,0.7865369913241262,0.7980506822612086,1000,228.90293502807617
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,1100,periodic,test,0.4865367295360743,0.772596453018046,0.7723677471565857,0.7980506822612086,1000,228.90298104286194
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,1200,periodic,train,0.39422158782209366,0.8224234284971624,0.8224015843791296,0.7980506822612086,1000,248.76512813568115
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,1200,periodic,val,0.45075258223401643,0.7941520467836257,0.794113712374582,0.7980506822612086,1000,248.76530003547668
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,1200,periodic,test,0.47326752437741104,0.7753578095830741,0.7753300121041689,0.7980506822612086,1000,248.7653489112854
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,1300,periodic,train,0.3893282356158093,0.827708703374778,0.827670430402984,0.7980506822612086,1000,268.71577644348145
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,1300,periodic,val,0.46616446112099214,0.7789473684210526,0.7788181399678589,0.7980506822612086,1000,268.715966463089
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,1300,periodic,test,0.4731108197234177,0.7761745488487866,0.7761274351913792,0.7980506822612086,1000,268.7160151004791
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,1400,periodic,train,0.38079777209291793,0.8311744573928865,0.8308758058893178,0.7980506822612086,1000,288.68604946136475
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,1400,periodic,val,0.4753681732664796,0.7859649122807018,0.7854954244781849,0.7980506822612086,1000,288.68623208999634
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,1400,periodic,test,0.48499700929633416,0.7806082762912259,0.7800860205046742,0.7980506822612086,1000,288.6862795352936
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,1500,periodic,train,0.3794382020391491,0.8316076766451501,0.831387567954274,0.7980506822612086,1000,308.63231444358826
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,1500,periodic,val,0.46637931232563934,0.7859649122807018,0.7857126879009465,0.7980506822612086,1000,308.6325116157532
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,1500,periodic,test,0.4820718793447669,0.7794026135656503,0.7789635155433783,0.7980506822612086,1000,308.63255882263184
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,1600,periodic,train,0.3812984788314012,0.8293549365333795,0.828061585060772,0.7980506822612086,1000,328.4446978569031
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,1600,periodic,val,0.4783526339726141,0.7816764132553606,0.7797964634980905,0.7980506822612086,1000,328.44487404823303
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,1600,periodic,test,0.4837696986978812,0.7794803982576229,0.7772057695570436,0.7980506822612086,1000,328.4449200630188
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,1700,periodic,train,0.36102454232543635,0.8443010007364727,0.8440920725121672,0.7980506822612086,1000,348.42013335227966
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,1700,periodic,val,0.48513742213593125,0.7910331384015594,0.790781251331547,0.7980506822612086,1000,348.42032527923584
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,1700,periodic,test,0.4939071388814341,0.7795192906036092,0.779154495142556,0.7980506822612086,1000,348.4203715324402
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,1800,periodic,train,0.40068320804961666,0.818004592124074,0.8160055987668836,0.7980506822612086,1000,368.58708024024963
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,1800,periodic,val,0.4850699131948906,0.7797270955165692,0.7770320511666613,0.7980506822612086,1000,368.587260723114
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,1800,periodic,test,0.5037377788624411,0.7707296204107031,0.7677069653110644,0.7980506822612086,1000,368.5873064994812
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,1900,periodic,train,0.35505815633314297,0.8466837066239223,0.8466705280419102,0.8046783625730994,1900,388.7665858268738
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,1900,periodic,val,0.43551116682167873,0.8046783625730994,0.8046550846925586,0.8046783625730994,1900,388.7670159339905
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,1900,periodic,test,0.4632995331888252,0.787025513378967,0.7869832894058618,0.8046783625730994,1900,388.7671203613281
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,2000,periodic,train,0.3826624403812544,0.8338604167569207,0.832351366357034,0.8046783625730994,1900,408.43997621536255
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,2000,periodic,val,0.5151222340544762,0.7816764132553606,0.7794624312317063,0.8046783625730994,1900,408.4401710033417
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,2000,periodic,test,0.5189126622402379,0.7799471064094586,0.7772601815135773,0.8046783625730994,1900,408.44020199775696
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,2100,periodic,train,0.34300449457107846,0.854524975089893,0.854461780091327,0.8046783625730994,1900,428.407422542572
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,2100,periodic,val,0.4687694253047772,0.8019493177387914,0.801870990343982,0.8046783625730994,1900,428.407603263855
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,2100,periodic,test,0.4940570998651757,0.7869088363410081,0.7867336155392415,0.8046783625730994,1900,428.4077868461609
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,2200,periodic,train,0.3248006776223763,0.859983537668414,0.8598104872189334,0.805458089668616,2200,448.440514087677
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,2200,periodic,val,0.4645568339680603,0.805458089668616,0.8053292012357964,0.805458089668616,2200,448.44097113609314
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,2200,periodic,test,0.48899980324280506,0.7862865588052271,0.7857647125974571,0.805458089668616,2200,448.44105052948
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,2300,periodic,train,0.31990228002738513,0.8656153879478404,0.8655376555361072,0.8058479532163743,2300,468.9867720603943
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,2300,periodic,val,0.44631289752603276,0.8058479532163743,0.8056818181818182,0.8058479532163743,2300,468.9870138168335
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,2300,periodic,test,0.46405521979150965,0.7869477286869944,0.7865850141818125,0.8058479532163743,2300,468.98707032203674
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,2400,periodic,train,0.3189773568659614,0.8647922713685396,0.8647652977726911,0.8058479532163743,2300,490.06997632980347
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,2400,periodic,val,0.4717781652484024,0.8023391812865497,0.8022236278019479,0.8058479532163743,2300,490.0701730251312
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,2400,periodic,test,0.5086575382306254,0.7769135034225264,0.7768839340201562,0.8058479532163743,2300,490.07020330429077
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,2500,periodic,train,0.3281923601120518,0.856474461725079,0.8563178846583865,0.8058479532163743,2300,510.0859375
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,2500,periodic,val,0.46770867464835186,0.8050682261208577,0.8048116329527275,0.8058479532163743,2300,510.0861384868622
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,2500,periodic,test,0.5025948386201223,0.7795581829495956,0.7791007850382508,0.8058479532163743,2300,510.0861883163452
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,2600,periodic,train,0.34008016554491155,0.8525321665294806,0.8518193303831523,0.8058479532163743,2300,530.0267980098724
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,2600,periodic,val,0.4869192414348818,0.7894736842105263,0.7882998326084592,0.8058479532163743,2300,530.0270304679871
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,2600,periodic,test,0.506183313893174,0.7803360298693217,0.778607375838363,0.8058479532163743,2300,530.0270640850067
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,2700,periodic,train,0.3367260852895194,0.8560412424728155,0.8556041456361031,0.8058479532163743,2300,550.016101360321
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,2700,periodic,val,0.47734062016358847,0.7879142300194931,0.7873251028806585,0.8058479532163743,2300,550.0164015293121
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,2700,periodic,test,0.49178630132147,0.779363721219664,0.77820931298707,0.8058479532163743,2300,550.0164546966553
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,2800,periodic,train,0.3138089766046056,0.8653987783217086,0.8653948939534043,0.8058479532163743,2300,570.2724676132202
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,2800,periodic,val,0.4548352025870459,0.7992202729044834,0.799171433458125,0.8058479532163743,2300,570.2727036476135
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,2800,periodic,test,0.4930462565715816,0.7827473553204729,0.7827008864703826,0.8058479532163743,2300,570.2727515697479
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,2900,periodic,train,0.29927604314034545,0.8742364510678855,0.8742288031766905,0.8074074074074075,2900,590.1915187835693
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,2900,periodic,val,0.4498154929971602,0.8074074074074075,0.8074008207934337,0.8074074074074075,2900,590.1919691562653
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,2900,periodic,test,0.4944650569018475,0.7858198506533914,0.7857872900802458,0.8074074074074075,2900,590.1920747756958
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,3000,periodic,train,0.2923853292119403,0.8793051163193693,0.8792899192948103,0.8167641325536062,3000,610.1240453720093
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,3000,periodic,val,0.4321149940843935,0.8167641325536062,0.8167337981458578,0.8167641325536062,3000,610.1242671012878
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,3000,periodic,test,0.47528275882671095,0.7872977598008711,0.7872768368264405,0.8167641325536062,3000,610.1243224143982
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,3000,final_last,train,0.2923853292119403,0.8793051163193693,0.8792899192948103,0.8167641325536062,3000,618.321357011795
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,3000,final_last,val,0.4321149940843935,0.8167641325536062,0.8167337981458578,0.8167641325536062,3000,618.3215308189392
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,3000,final_last,test,0.47528275882671095,0.7872977598008711,0.7872768368264405,0.8167641325536062,3000,618.3215773105621
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,3000,best_val_checkpoint,train,0.2923853292119403,0.8793051163193693,0.8792899192948103,0.8167641325536062,3000,626.5551948547363
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,3000,best_val_checkpoint,val,0.4321149940843935,0.8167641325536062,0.8167337981458578,0.8167641325536062,3000,626.555243730545
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,3000,best_val_checkpoint,test,0.47528275882671095,0.7872977598008711,0.7872768368264405,0.8167641325536062,3000,626.555252790451


==> source_logs/step21_20260724_170611_adamw_lr0p001_bs128_steps3000_d256_L4_H4_seed42_baseline/seed42/logs/step_metrics.csv <==
family,mode,config_name,seed,global_step,epoch,lr,affine_layer_count,paired_weight_numel,paired_bias_numel,global_weight_gradient_norm,global_bias_gradient_norm,global_shape_gradient_norm,global_bias_like_gradient_norm,global_bias_like_over_weight_gradient,global_shape_over_weight_gradient,global_weight_update_norm,global_bias_update_norm,global_weight_to_boundary_leak_norm,global_boundary_intended_norm,global_boundary_actual_norm,global_weight_leak_over_intended_boundary,global_weight_leak_over_actual_boundary,global_boundary_interference_gain,global_shape_function_energy,global_boundary_function_energy,global_shape_boundary_energy_ratio,global_shape_boundary_cross,other_gradient_norm,other_update_norm,other_parameter_norm,gradient_norm_pre_clip,clip_applied,gradient_clip_running_fraction,batch_loss,batch_accuracy,batch_macro_f1,train_window_loss,train_window_accuracy,train_window_macro_f1,elapsed_seconds
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,17,3146240,9218,0.9945740271279679,0.09013851868502096,0.5020417922298559,0.8661280886146864,0.8708533150778178,0.5047807187159334,1.7707079673502872,0.09045996371199713,4.132650999183775,0.09045996371199713,4.209078884787769,45.68486244744853,0.9818421351331247,46.52974323744445,4.773737336182876,17.716344937682152,0.26945384914183257,0.25384773277983186,0.051937340507899284,0.8527103511398325,3571.024267208555,6.772150039672852,1,1.0,0.8079656958580017,0.4453125,0.3081081081081081,0.8079656958580017,0.4453125,0.3081081081081081,8.738985300064087
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,10,0.049723756906077346,0.001,17,3146240,9218,0.9971956808781238,0.06317097609980264,0.07690598294541064,0.9926416457956962,0.9954331580353243,0.07712225836927787,0.4852240382347396,0.021705472324175606,3.2534072176781934,0.021705472324175606,3.272129982022491,149.88880080967144,0.9942781110630804,150.75138348304841,0.11642187427405304,10.706834432203323,0.010873603679149729,0.02730307416135247,0.04011775535977994,0.3044193784164199,3571.060515794883,2.645005464553833,1,1.0,0.7210999131202698,0.4453125,0.3081081081081081,1.562974888086319,0.49765625,0.4974940028854531,9.778717041015625
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,20,0.10497237569060773,0.001,17,3146240,9218,0.997340115810222,0.06316291018896543,0.04641647197861929,0.9960225693025071,0.998678939624679,0.04654026369019695,0.18972276357120033,0.008043521687177462,1.3377441571076347,0.008043521687177462,1.3446424340501817,166.31324053495032,0.9948698057060651,167.17085952459558,0.01767285892548287,1.8080632449486984,0.009774469435655343,0.0023710644346230936,0.036366538591547676,0.2413529458940144,3571.0953960923716,4.476578712463379,1,0.9,0.769441545009613,0.4453125,0.3081081081081081,0.7180907189846039,0.48984375,0.47559381860229044,10.96778130531311
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,30,0.16022099447513813,0.001,17,3146240,9218,0.6249089622006069,0.038728121043137546,0.1320584984466194,0.6101088676440396,0.9763163989448175,0.2113243791248849,0.15142096332832175,0.0060097965583304535,0.9604278029430708,0.0060097965583304535,0.9646947070165602,159.81036855761414,0.9955769384423334,160.52035999111365,0.027867656511029182,0.930635898542505,0.02994474697856971,0.0005898534700743419,0.021530557263935497,0.3051618205471958,3571.110549096667,0.6264780163764954,0,0.8333333333333334,0.6913694143295288,0.515625,0.3402061855670103,0.6993801772594452,0.509375,0.5093163000456598,12.115371465682983
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,40,0.2154696132596685,0.001,17,3146240,9218,0.8642321078192121,0.054501697776956244,0.1337994712377945,0.8572053306527098,0.991869340304616,0.15481890805402002,0.27169772017496135,0.009899074786227589,1.1557764896372524,0.009899074786227589,1.161411246659353,116.75601150576863,0.9951483533173042,117.32523207878015,0.10766889338906083,1.3488760947948322,0.07982118876933435,0.0007062154901120721,0.029716593701125137,0.36372067654544527,3571.1223283237496,0.8664587140083313,0,0.775,0.6719851493835449,0.6171875,0.5379742173112338,0.6866070866584778,0.55703125,0.5439232180258918,13.263222455978394
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,17,3146240,9218,0.9973467409282668,0.06297234801391924,0.11781155358425312,0.9820003152967283,0.9846127480025101,0.1181249697317922,0.24448700936936973,0.008649644841835826,0.9986410098485308,0.008649644841835826,1.0040820080804989,115.45456814809245,0.9945811216731494,116.08361111245227,0.08831853508203835,1.0081806712551042,0.08760189279575142,-5.921356432736502e-05,0.036513164946003165,0.46539477859524736,3571.135132386379,2.3676464557647705,1,0.72,0.6984590888023376,0.546875,0.5166666666666666,0.6698403060436249,0.60390625,0.5915076186321775,14.391113042831421
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,60,0.3259668508287293,0.001,17,3146240,9218,0.9974065349119717,0.06345501542432311,0.07506056299682473,0.9931686573114815,0.9957511030335647,0.07525573612112875,0.2271988987799038,0.008467419737047547,0.8779167556178576,0.008467419737047547,0.8832696030246641,103.68173338292229,0.993939735513963,104.31390322604298,0.059845387593597366,0.7801651934132678,0.076708610046765,-0.001410398594085649,0.033955624961087574,0.4365270168880893,3571.1462374290663,2.7723679542541504,1,0.75,0.6666483879089355,0.546875,0.5124770160231154,0.6557370722293854,0.603125,0.602844780619138,15.524677753448486
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,70,0.3812154696132597,0.001,17,3146240,9218,0.9973591067079117,0.06313883840714221,0.13385195002078304,0.9832116817477257,0.9858151142702412,0.1342063747355777,0.1759743085546035,0.006126286720449888,0.7333418025754433,0.006126286720449888,0.7369394580956392,119.70412682898228,0.9951181125115858,120.29137579142257,0.04571301151364082,0.5430797700591938,0.0841736592557264,0.0010138063762283878,0.0358835894810848,0.43202384409363126,3571.15658215844,2.707268714904785,1,0.7857142857142857,0.6233925819396973,0.625,0.5887550200803213,0.6507064402103424,0.6140625,0.6140615577674751,16.679264068603516
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,80,0.43646408839779005,0.001,17,3146240,9218,0.5465513745133117,0.030830242408568645,0.2613977410492751,0.4782148788097964,0.8749678458601133,0.47826746622317484,0.30155678440013595,0.011904728035618843,1.4292879615798226,0.011904728035618843,1.4362006378012786,120.06053034587649,0.9951868311157146,120.6411968004795,0.1586645333291017,2.0626722367596813,0.07692183493891058,0.003364574113248864,0.025879213035746494,0.5231490027672969,3571.1679779280025,0.5480316281318665,0,0.75,0.5765851140022278,0.71875,0.7117117117117118,0.6241687595844269,0.66171875,0.6596829544903319,17.819237232208252
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,90,0.49171270718232046,0.001,17,3146240,9218,0.3881343026522246,0.017816401273883443,0.2789485012210346,0.27221858544497946,0.7013515259662382,0.7186906679335104,0.28268392292502237,0.010953075951278667,1.4113740911649442,0.010953075951278667,1.4190060744500168,128.85641416557326,0.9946215992852386,129.55320320629764,0.09463185884351333,2.0135782391298562,0.04699686210574432,0.0004883031846247832,0.031399142212389715,0.5220828631315291,3571.1782064239615,0.38980966806411743,0,0.7333333333333333,0.5787338614463806,0.7265625,0.7265458096807667,0.6340242564678192,0.64921875,0.6492133974212253,18.994174003601074
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,17,3146240,9218,0.269232941068157,0.009698263066161884,0.22699267681893695,0.14441489294967605,0.5363938468180127,0.8431088555448094,0.30034912253184265,0.011235485890512395,1.4460691736924176,0.011235485890512395,1.4541407506707484,128.70553065386562,0.9944492464195039,129.42393100227838,0.1623310045206381,2.1145253620052245,0.07676947623210253,0.0017024209577130023,0.021765101905105867,0.5200331852290533,3571.189925420073,0.27028533816337585,0,0.7,0.6226805448532104,0.6640625,0.6640419947506562,0.6175979197025299,0.68203125,0.6777814819602535,20.163614511489868
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,110,0.6022099447513812,0.001,17,3146240,9218,0.9971666167179103,0.06422324606729769,0.17313356290928505,0.9856255996107238,0.9884261898526319,0.17362551052815983,0.3951696528539191,0.013752333877017152,1.6842613274502032,0.013752333877017152,1.6949344737462195,122.47094511462772,0.9937029150912093,123.24704220414453,0.4832661464406556,2.8728029392659664,0.16822112642509882,-0.005679693247202522,0.0391529892770574,0.614892905831945,3571.207940572754,1.655720591545105,1,0.6818181818181818,0.6250399947166443,0.6875,0.6868118424272083,0.6032681286334991,0.671875,0.6690625161590569,29.634754419326782
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,120,0.6574585635359116,0.001,17,3146240,9218,0.33383346446246154,0.011704696752984016,0.2822649987793565,0.16895675685997893,0.5061109051246047,0.8455263741574245,0.458737954070084,0.016934879726892317,1.3776433227918838,0.016934879726892317,1.3888012192690127,81.34946010890224,0.9919658074011473,82.00833083352926,0.7507193898754849,1.9287687956530135,0.38922207346335547,-0.00035779591814844025,0.033340490008482875,0.7250129369330124,3571.235042657793,0.33569833636283875,0,0.6666666666666666,0.6063435077667236,0.6796875,0.6763490595127968,0.6234413981437683,0.6578125,0.6536693847294293,30.751823663711548
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,130,0.712707182320442,0.001,17,3146240,9218,0.8241486609382498,0.04822549268845602,0.3320854509179082,0.7397527430446146,0.8975962445931115,0.40294362735461636,0.46384315435893797,0.017513850949221664,1.5947538759993303,0.017513850949221664,1.6077060300619095,91.05672308294956,0.9919437049930823,91.79626084081512,0.8424323916756293,2.5847186931641772,0.3259280763912978,0.007434014619207119,0.037018690491983995,0.7902652470051308,3571.2622849249756,0.8263879418373108,0,0.6538461538461539,0.578135073184967,0.6953125,0.6943985307621672,0.6216749906539917,0.640625,0.6406214904442427,31.88765859603882
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,140,0.7679558011049724,0.001,17,3146240,9218,0.9865883721747601,0.06176550437063895,0.38465311122249185,0.9099340271502492,0.9223036200441528,0.3898820643654981,0.6105735241208777,0.02475653688321161,2.084162299940993,0.02475653688321161,2.101299064270335,84.18634277374822,0.9918446809306068,84.8785544675802,2.2067970607949974,4.415457743220031,0.49978896620255303,0.004813338686290081,0.06207373861280962,0.9216876042778896,3571.284102979225,0.9904670119285583,0,0.6428571428571429,0.5332931280136108,0.7265625,0.7265458096807667,0.6027165710926056,0.684375,0.6772639330961743,33.03042459487915
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,17,3146240,9218,0.9962976502458896,0.06623966152708165,0.23614178295055085,0.9618923195657262,0.9654668153922956,0.2370193113396085,0.5715352539059091,0.02419049100611064,1.9393549765513522,0.02419049100611064,1.9567779904154388,80.17013693775216,0.991096070198343,80.89037919574045,2.085268617888687,3.8289801839273423,0.5446015695358993,0.02785958241975095,0.05479676391904335,0.9441957147036718,3571.3041422139313,2.863309621810913,1,0.6333333333333333,0.6557592153549194,0.671875,0.6363636363636364,0.5725115895271301,0.70390625,0.7037093136245955,34.179176568984985
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,160,0.8784530386740331,0.001,17,3146240,9218,0.4446391874624336,0.025631183117328253,0.3586389234596342,0.2575403839574944,0.5792120695147981,0.8065841553606534,0.49500545123242684,0.022001938708482386,1.848466306266017,0.022001938708482386,1.8638875736173381,84.01379218247615,0.9917262888762156,84.71469711433909,1.4182674088406202,3.474076948768925,0.4082429461855178,-0.022658206987898666,0.07232941237992302,1.0109439865933487,3571.3193583778047,0.4512122571468353,0,0.625,0.5822446346282959,0.6640625,0.6640419947506562,0.5967893004417419,0.67734375,0.6773388265812161,35.34163212776184
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,170,0.9337016574585635,0.001,17,3146240,9218,0.99600902743021,0.06478597736725243,0.3753629171033346,0.9494763720294267,0.9532808899123719,0.37686698289452614,0.3640639015760132,0.015961485700363987,1.7053100190645274,0.015961485700363987,1.7155566679677285,106.83905314814393,0.9940272162998035,107.48101399662356,0.9219126352155627,2.943134637665935,0.3132417468834145,0.008834155367026142,0.06138003149705753,0.9463588253788604,3571.3400815152972,1.4035592079162598,1,0.6352941176470588,0.6111755967140198,0.703125,0.703125,0.6039789259433747,0.68515625,0.6824112707551044,36.487828731536865
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,180,0.988950276243094,0.001,17,3146240,9218,0.9959910838016126,0.06710643984366589,0.21260607272849955,0.9643363038299717,0.9682178078835633,0.21346182328962263,0.33547850135897106,0.014128756990860728,1.3469365825989108,0.014128756990860728,1.3559474510941993,95.33298530579759,0.9933545592139156,95.97075326380815,0.840577892260626,1.8385935035767034,0.4571852835471298,-0.008248128842296865,0.05913900000129554,0.954051351421192,3571.357528495622,2.1093363761901855,1,0.6444444444444445,0.5698703527450562,0.6640625,0.6369153638102777,0.5813472032546997,0.68671875,0.6866634800694214,37.6164026260376
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,190,1.0441988950276242,0.001,17,3146240,9218,0.8902731458589687,0.05465311546184854,0.4707044435455667,0.714855485122734,0.8029619768357887,0.528719130454523,0.4837189324680742,0.021682895487397033,2.049812905467837,0.021682895487397033,2.0643302824313587,94.53593993750836,0.9929675124726537,95.20547122644345,2.7571528296975885,4.261459539295174,0.6469973032182323,-0.04795933925015561,0.08307028276689647,1.0246659460490684,3571.37411548507,0.8958090543746948,0,0.6421052631578947,0.4797186851501465,0.7734375,0.7717518293057861,0.5589826166380399,0.702928870292887,0.7021270470537102,38.823140144348145
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,17,3146240,9218,0.9944376906305645,0.06490328542180479,0.35780186274850473,0.9193436550428932,0.9244859318032738,0.35980319945599165,0.5137087105775034,0.024327132458573996,2.1656493397351637,0.024327132458573996,2.181645849321685,89.02197344561627,0.992667687291457,89.6795318164502,1.7418671266932506,4.75957843021024,0.3659708842357093,-0.008980294951470569,0.08294458049276023,1.0465065421782789,3571.3911106856335,1.5287202596664429,1,0.64,0.607285737991333,0.6484375,0.6458218040951854,0.5747380495071411,0.6984375,0.6964334866894735,40.034991979599
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,210,1.1546961325966851,0.001,17,3146240,9218,0.9950864243693373,0.06432147389307052,0.39524928492419237,0.8963267653186777,0.9007526817449538,0.3972009618910159,0.3529694534596007,0.014060569198594757,1.098088410814154,0.014060569198594757,1.1073675812657937,78.09700982261083,0.9916205146252945,78.75695255469931,0.7797513977479866,1.2262629832730454,0.6358761606476411,-0.009639695053863306,0.07526050708973003,0.9571460722408567,3571.4163912090276,1.2173274755477905,1,0.6476190476190476,0.585256814956665,0.703125,0.7004926108374384,0.5796151101589203,0.7109375,0.710934677096456,49.51147174835205
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,220,1.2099447513812154,0.001,17,3146240,9218,0.9950187113246473,0.06922389625321738,0.17432556593038506,0.9722383543222061,0.9771055993790165,0.17519827913417743,0.27696653695141144,0.01107221093818618,0.8810082894671304,0.01107221093818618,0.888514347243797,79.56931947789055,0.9915521254102979,80.24723808137193,0.747605676148396,0.7894577349670726,0.9469863211607874,-0.021860115521405987,0.07173069848572972,0.8670736625215278,3571.4439837608843,5.277616024017334,1,0.6409090909090909,0.725960373878479,0.5703125,0.5397188623733247,0.5842085957527161,0.68125,0.6811721611721612,50.74810862541199
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,230,1.2651933701657458,0.001,17,3146240,9218,0.9955032482871778,0.06545710681071505,0.3141675313872601,0.9566819597473908,0.9610033532220197,0.3155866461790094,0.3046510351375606,0.014600521579790684,1.3647676748242066,0.014600521579790684,1.3740155911938996,93.47389867997936,0.9932694239941939,94.10729498155351,0.7172307812211329,1.8879188005812466,0.379905524008932,0.0004059413968207082,0.06846501389307555,0.8483126685510977,3571.4645523431154,1.6454488039016724,1,0.6521739130434783,0.5338762998580933,0.7578125,0.7574423864539397,0.5624934315681458,0.70234375,0.7020671656243376,51.89223670959473
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,240,1.3204419889502763,0.001,17,3146240,9218,0.5486160638241997,0.03393413682847444,0.37093962768650823,0.4255484942064501,0.7756763286151501,0.6761370148384378,0.30862130497179474,0.012937297025504934,1.0695035198664529,0.012937297025504934,1.0780174560975642,82.66823570317702,0.9921022278600832,83.32632805541465,0.7876915918170653,1.1621216367493616,0.6778047726745399,-0.015632499621403895,0.07191612937909297,0.9253033497910386,3571.4846332115935,0.5543491840362549,0,0.6541666666666667,0.5524520874023438,0.7109375,0.7079247610237434,0.5804103553295136,0.68671875,0.6857518769603008,53.047356843948364
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,17,3146240,9218,0.622023252982459,0.031417449867591395,0.47819885527982137,0.38944980978701305,0.6261016897996826,0.7687797087761067,0.40074411234067686,0.01739439123938746,1.927255491587865,0.01739439123938746,1.9391445967601406,110.79752461953552,0.9938688918855564,111.48102684784887,1.6637359287042273,3.7602819005260244,0.4424497877330654,-0.018558317587121564,0.07010763633158514,1.0232572581231902,3571.504996297111,0.6267496347427368,0,0.64,0.4977809190750122,0.71875,0.7186813186813187,0.5498269438743592,0.72109375,0.7207486059124589,54.194703578948975
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,260,1.430939226519337,0.001,17,3146240,9218,0.9945977296101458,0.06700656178057715,0.3556284323942622,0.937210391990284,0.9423009565461646,0.35756006856526656,0.323115816454001,0.013279072338228299,1.3558970442395097,0.013279072338228299,1.3639341289665197,102.10781368635983,0.994107424576948,102.71305812831324,0.8238685002925195,1.860316316888202,0.44286473908406343,0.0010085448739687308,0.07927226965616335,0.8995809886826359,3571.5343775800948,1.4941811561584473,1,0.6461538461538462,0.5140628218650818,0.765625,0.7308662741799832,0.5655624389648437,0.7078125,0.7074668309232589,55.335082054138184
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,270,1.4861878453038675,0.001,17,3146240,9218,0.6083457653264013,0.03208115052398662,0.5512512943422573,0.267237334053698,0.4392852704585109,0.9061479930685298,0.4380081543037291,0.0197151302989492,2.4967989959197765,0.0197151302989492,2.5104459872600557,126.64379885193323,0.9945639175630407,127.33600788800571,1.9409731600571831,6.302338852081448,0.3079766425786747,0.11667483962992264,0.08549405543321666,0.9347275562742889,3571.5557305762827,0.6151610016822815,0,0.6481481481481481,0.49191930890083313,0.765625,0.7619047619047619,0.5493457347154618,0.721875,0.7218505532712836,56.50836968421936
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,280,1.5414364640883977,0.001,17,3146240,9218,0.9940832558376625,0.06435976168078059,0.41810306976231876,0.878619528295723,0.8838490369253386,0.4205916026721574,0.5562297967723999,0.024391630732676056,3.0695275872808434,0.024391630732676056,3.0837090845081176,125.84347561349291,0.99540115593312,126.42488394091056,5.570778492867248,9.509261402083212,0.5858266228381152,0.034557648323243484,0.08749361044762304,0.9158851880524048,3571.578482243635,1.4330869913101196,1,0.6571428571428571,0.587888240814209,0.6875,0.6811955168119552,0.5449737280607223,0.728125,0.7274002413643696,57.65275454521179
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,290,1.5966850828729282,0.001,17,3146240,9218,0.993958878421938,0.06554784736772543,0.40953909950862005,0.9027213627369368,0.9082079574259101,0.4120282120310914,0.45457632927251906,0.021222714888015862,3.1097500575872283,0.021222714888015862,3.1248437885689406,146.52932360426968,0.9951697646336988,147.24053001972388,4.328746157581918,9.76464878195111,0.4433079216922921,0.013160218904658905,0.08802184151874663,0.9782954295889231,3571.60165827607,1.3246277570724487,1,0.6517241379310345,0.4828338325023651,0.8125,0.8123167155425219,0.5308321863412857,0.75078125,0.7505496741054165,58.83850622177124
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,17,3146240,9218,0.6776091753542988,0.03696367870330626,0.5937735369184012,0.3337503684027748,0.49254109971026894,0.8762772974671383,0.476472747457688,0.02436631371817008,2.8237814661496428,0.02436631371817008,2.8388083416747776,115.8887429100092,0.9947066255567399,116.50544988090932,2.2048987865200615,8.058832917356218,0.27360026062476067,-0.0471500468847772,0.14562471700337976,1.0684456121860062,3571.628444793096,0.6940656304359436,0,0.65,0.5115290880203247,0.7265625,0.7227551209852094,0.5247240424156189,0.7375,0.735687367714625,59.99761176109314
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,310,1.707182320441989,0.001,17,3146240,9218,0.9523369087949156,0.053305456960377536,0.7648484003644989,0.5844890333897805,0.6137418680216765,0.8031279616499751,0.4606279051055701,0.020241586224421394,2.059901811492983,0.020241586224421394,2.069725587546576,101.76582944906362,0.9952535852517348,102.25115584318486,2.876447004680813,4.283764095023798,0.6714765194521836,0.047705433446935785,0.14416328781548846,1.1617615403984014,3571.6571567141737,0.96466064453125,0,0.635483870967742,0.46302130818367004,0.796875,0.7906918238993711,0.48551910519599917,0.77734375,0.7772946797970012,69.67699646949768
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,320,1.7624309392265194,0.001,17,3146240,9218,0.9915650720494489,0.06269695150913451,0.5446786413600629,0.8429929189007612,0.8501639909102421,0.5493120489150308,0.3865728291038974,0.016348384557637947,1.9779526399867593,0.016348384557637947,1.9873384036850386,120.98765067663288,0.9952772191787389,121.561760226429,1.0600112569852627,3.9495139651116915,0.26839030481951615,0.0020685170904926053,0.11342752948795724,1.055233026773696,3571.6872812710185,1.0323829650878906,1,0.63125,0.49713772535324097,0.7421875,0.7414141414141414,0.5167734086513519,0.74609375,0.7456576858150967,70.94743752479553
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,330,1.8176795580110499,0.001,17,3146240,9218,0.9948410793541871,0.06681031676615612,0.28511121248062776,0.9516596651984048,0.9565946611454625,0.28658970603195344,0.2804883428949844,0.0130887399740052,1.6622102292889134,0.0130887399740052,1.6717594860437197,126.99543520538526,0.9942879003621478,127.72501320707003,0.5455562039205688,2.794779826508602,0.19520543219395878,-0.0044234612587388256,0.0763313374498189,0.9455143449886231,3571.7185380159867,1.750026822090149,1,0.6303030303030303,0.5773184299468994,0.703125,0.703125,0.5308917671442032,0.728125,0.7279097723785417,72.09665036201477
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,340,1.87292817679558,0.001,17,3146240,9218,0.9928813465388151,0.0649077334634942,0.4487756487757121,0.8838996436181745,0.890236931834251,0.4519932319608423,0.3225422825770552,0.014824707406383144,1.5667762379979893,0.014824707406383144,1.5764314680316478,105.68682369564846,0.9938752617989071,106.33811682198034,0.9153588523386134,2.4851362509652972,0.36833346742379297,0.0041465841022727545,0.09986054454646083,0.9393851526395673,3571.744169952985,1.535104513168335,1,0.6294117647058823,0.5317592024803162,0.7421875,0.7417935081606455,0.5197774410247803,0.74296875,0.7418834442427908,73.27296471595764
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,17,3146240,9218,0.47202632499552427,0.017883219554876168,0.46864270917767376,0.10798309406056658,0.22876498267674047,0.9928317222182839,0.3285453787179231,0.014366725734857649,1.83640594975791,0.014366725734857649,1.8460301039543925,127.8235544862029,0.9947865670360052,128.4934464556119,0.8911713917241286,3.4078271174948895,0.261507218822542,-0.0185758704028558,0.07251258402934875,0.9791505843569094,3571.7704292192325,0.4778982400894165,0,0.6285714285714286,0.45791095495224,0.8125,0.8113485630066323,0.5172927796840667,0.74921875,0.7486847972284865,74.44061207771301
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,360,1.9834254143646408,0.001,17,3146240,9218,0.8227096782288046,0.02979648175577714,0.8107166190889438,0.20999204497350207,0.2552444082408144,0.9854224892969772,0.40223055686673775,0.017678780162932308,2.237237302848392,0.017678780162932308,2.247771047470615,126.54930273635523,0.9953136932544457,127.14514388179295,2.5655670348351123,5.052474684896879,0.507784243334111,-0.010602100691357919,0.14576192901827534,0.9997417853376006,3571.7973161342784,0.8360535502433777,0,0.6194444444444445,0.4602980315685272,0.7734375,0.772757881848791,0.502018341422081,0.734375,0.7335318782083937,75.60266423225403
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,370,2.0386740331491713,0.001,17,3146240,9218,0.885245524075975,0.04385491797702871,0.7201519887235943,0.5299140725334719,0.5986068928014063,0.8135053712644225,0.5197571470692599,0.023308292193869394,2.763483219698483,0.023308292193869394,2.7793099643415093,118.56223513558584,0.9943055129344753,119.24125290794709,3.027630469019641,7.72456416595378,0.3919483875043724,-0.006757484849913453,0.12042297723676886,0.9823729180621805,3571.8233332750374,0.8944745063781738,0,0.6189189189189189,0.5154870748519897,0.75,0.7484647506755097,0.4640405026439842,0.7832635983263598,0.7832028719026355,76.87899208068848
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,380,2.0939226519337018,0.001,17,3146240,9218,0.9897871396533425,0.06402988043359811,0.5557971777569787,0.802238430947725,0.8105161188785464,0.5615320259178533,0.46449145598341274,0.02032447637693807,2.577811813045752,0.02032447637693807,2.5937274852106795,126.83287703149702,0.9938637839728044,127.61595610668475,4.183706809832074,6.727422200891851,0.6218885458500646,-0.13189814703972047,0.1273586914867078,0.9589999437827913,3571.855640496893,1.2223156690597534,1,0.618421052631579,0.4294799566268921,0.765625,0.7635467980295567,0.49564782679080965,0.765625,0.7655425735610175,78.01898646354675
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,390,2.149171270718232,0.001,17,3146240,9218,0.9932101433671228,0.06723985770068906,0.3930412159002121,0.9212895399591655,0.9275877276442865,0.395728153326895,0.4230467047969541,0.017655209451426224,2.307735904385281,0.017655209451426224,2.320963181205068,130.71132974856084,0.994300953618351,131.46052940298458,2.672120004077442,5.386870025191456,0.4960431552239784,0.04419284540972512,0.0949268190965651,0.8678520665993158,3571.8822796982836,1.5338537693023682,1,0.6256410256410256,0.5338788032531738,0.7265625,0.7044659937990633,0.49728836715221403,0.77265625,0.7725050402764044,79.14699578285217
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,17,3146240,9218,0.8688240600226825,0.047713921324471616,0.8073764224314256,0.37607107271505313,0.4328506656517258,0.9292749356070402,0.4210554239173684,0.01885243876591948,2.3805988770901547,0.01885243876591948,2.393575241150909,126.27538042418604,0.9945786688307677,126.96369264850219,2.7735460411086024,5.729202454327606,0.4841068304391266,-0.04246334868230406,0.15899988564037268,0.9095884282118932,3571.906850025888,0.8845410346984863,0,0.6275,0.4971035122871399,0.7890625,0.7874930824571112,0.5053008437156677,0.7546875,0.7544711036826891,80.28135418891907
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,410,2.2596685082872927,0.001,17,3146240,9218,0.9939727196839423,0.06973603427944289,0.1923566760204938,0.9581621208283467,0.9639722518068882,0.19352309395539374,0.2429844154113912,0.009912037632522009,1.1613045436339577,0.009912037632522009,1.1679567026692728,117.16103052551432,0.9943044472281275,117.83214975265373,0.6896236892534944,1.3641228729003556,0.5055436742199315,-0.013797181738486763,0.08458456450436394,0.7779283541328236,3571.934451840633,3.502681016921997,1,0.6317073170731707,0.5918489694595337,0.6953125,0.6943985307621672,0.5218873590230941,0.734375,0.7314316323180561,89.76575636863708
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,420,2.314917127071823,0.001,17,3146240,9218,0.9870395942670309,0.06066784063071416,0.693909344894669,0.6789402060871526,0.6878550871014745,0.7030207794348529,0.3475253956008396,0.016068764047997994,1.8100359273555675,0.016068764047997994,1.820302694523593,112.64313309654203,0.9943598571825921,113.28206009412307,2.2476685744313727,3.3135018642351497,0.6783362939046357,-0.014815661707189065,0.14856107552697878,0.9044747095425375,3571.9606531560244,1.0076391696929932,1,0.6357142857142857,0.38865184783935547,0.8359375,0.8313993602207865,0.47741618752479553,0.778125,0.7779862414008756,90.94044923782349
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,430,2.3701657458563536,0.001,17,3146240,9218,0.9916480849910708,0.06142213103426994,0.6071663608024624,0.7873583957513514,0.7939897304984369,0.6122800719248398,0.36275687224533243,0.01749684715855978,2.5126128232182854,0.01749684715855978,2.5248557895427517,143.60374760369723,0.9951510235257105,144.30347174333897,1.984247952212172,6.374896694440395,0.3112596246371573,0.018965338153066114,0.11340197746249535,0.9299574690678177,3571.9876798525465,1.321567177772522,1,0.641860465116279,0.4540160298347473,0.796875,0.7966764418377321,0.5049323171377182,0.75625,0.7562208369653596,92.09218668937683
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,440,2.425414364640884,0.001,17,3146240,9218,0.9928556956382016,0.06571939190775075,0.44874543423858443,0.8812660806198883,0.8876074181690783,0.4519744774693905,0.32715365786141737,0.01466232136951722,1.7424727218442342,0.01466232136951722,1.7526629018843856,118.84016711479349,0.9941858870697866,119.5351580226682,1.8877229038771475,3.0718272090307437,0.6145276981490057,0.04916355998011568,0.09958518374185568,0.8952138214705995,3572.0158077332017,1.3136327266693115,1,0.6409090909090909,0.4583559036254883,0.7890625,0.786125379045733,0.4885342925786972,0.76015625,0.7601233079493949,93.2211241722107
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,17,3146240,9218,0.9673959990540838,0.07818334127999874,0.8810279621867059,0.5426881571472062,0.5609782939745923,0.9107211142574206,0.4695584086798123,0.020674058451651888,1.8042947577736803,0.020674058451651888,1.814523758440295,87.27337024770357,0.9943627077799152,87.76814492827903,4.458992351341294,3.2924964155536145,1.3542892044702621,0.039931458446517354,0.2408964848264173,1.0443300873485084,3572.0439617391958,1.2909654378890991,1,0.6377777777777778,0.5001806020736694,0.7578125,0.7576793893129772,0.4913890838623047,0.7703125,0.7697723418469602,94.36145186424255
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,460,2.5359116022099446,0.001,17,3146240,9218,0.8488666902636546,0.04404791516231143,0.745237994991178,0.3991200799817731,0.47017992879165516,0.8779211194630692,0.36832279858332595,0.018577682184396555,2.227890217479841,0.018577682184396555,2.239447904834024,119.92293739156825,0.9948390461197001,120.54506491207725,2.559567876989604,5.015126843238249,0.5103695194550454,-0.08756731538869644,0.14840093357015224,0.9809012618417158,3572.0741458860257,0.8628659844398499,0,0.6347826086956522,0.49950966238975525,0.7421875,0.7421717634132943,0.46821922063827515,0.77578125,0.7757581195814265,95.52262353897095
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,470,2.591160220994475,0.001,17,3146240,9218,0.983027856541391,0.060243773693362965,0.6855037954791544,0.6574908947356942,0.6688425870747541,0.6973391353231615,0.39634950318701145,0.017376297881933515,1.6466434387934819,0.017376297881933515,1.6552965339687218,94.76376671152317,0.9947724803395236,95.26174937929481,3.4989398279576562,2.740006590815028,1.2769822670086644,-0.009796595172474554,0.1732794301183635,1.0361630314629249,3572.1053080300444,1.3905034065246582,1,0.6382978723404256,0.41604459285736084,0.828125,0.8274509803921568,0.470908322930336,0.78125,0.7811297709923664,96.6808910369873
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,480,2.6464088397790055,0.001,17,3146240,9218,0.9910064578278526,0.06830959798168569,0.45842198042204446,0.8831851900139617,0.8912002369286068,0.46258223324481784,0.4169145952980772,0.01661018509673439,2.268120778144477,0.01661018509673439,2.2767720699573877,136.55000019177365,0.9962001941577434,137.07084278097585,3.408762258986826,5.183690924779512,0.6575936544927816,0.11804228444725595,0.11505857053339771,1.0479905564084473,3572.1391699691744,1.3877837657928467,1,0.6375,0.43955063819885254,0.7734375,0.7734236708783495,0.4502714693546295,0.784375,0.7843223443223444,97.81614756584167
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,490,2.701657458563536,0.001,17,3146240,9218,0.992377240139967,0.06500026355537977,0.45535314553322986,0.849661951157796,0.8561884702615287,0.458850855415634,0.35208252105085225,0.01288833749512589,1.760134082889486,0.01288833749512589,1.767278095566626,136.5679695736656,0.9959576182746442,137.12227013258888,1.7270100352470763,3.1232718675091746,0.5529489933978676,-0.0003683231445847923,0.10469629240657073,0.9903740230806314,3572.175636891217,1.4149596691131592,1,0.636734693877551,0.4241020083427429,0.796875,0.796875,0.4581127554178238,0.78046875,0.7804203685016047,98.97911024093628
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,17,3146240,9218,0.9907265363840947,0.06562910984340117,0.4902398797832169,0.8495180028877479,0.8574697171111185,0.4948286553143822,0.4282213124262275,0.01938503904991913,2.0826699586682276,0.01938503904991913,2.0940020145742007,107.43697514898304,0.9945883261682166,108.02155255823105,2.744721471797675,4.384844533342402,0.6259563938759481,-0.01924270148629148,0.11896357667461319,1.0145103086037237,3572.2111722906766,1.3619660139083862,1,0.634,0.36066174507141113,0.84375,0.8435972629521017,0.4502823203802109,0.78203125,0.7817113580142776,100.11765575408936
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,510,2.8121546961325965,0.001,17,3146240,9218,0.9862651945830772,0.06667360558832931,0.5236796238860618,0.8225160742377948,0.8339704967338892,0.5309724268506062,0.3769552623485593,0.016963746205420654,1.9766290727887803,0.016963746205420654,1.9862498275086822,116.52078785269502,0.9951563219356102,117.08792406207947,2.057936454839364,3.9451883737929165,0.5216319880971507,-0.05768889549074174,0.15111260111091937,0.9039757043250634,3572.2421741185044,3.2928569316864014,1,0.6392156862745098,0.5422369837760925,0.7421875,0.7385976855003404,0.48736514151096344,0.7734375,0.7730335484786155,109.60489249229431
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,520,2.867403314917127,0.001,17,3146240,9218,0.9728662935490072,0.044421604286121796,0.95051807478906,0.23252802045570506,0.23901333821263865,0.9770284787250455,0.3446989276876371,0.017143358098697537,1.6305778281959182,0.017143358098697537,1.6397039573071472,95.11426050884401,0.994434282438266,95.64660248400945,1.7556085510409503,2.6886290069960523,0.6529753813087266,-0.026751436265215034,0.22706248576526233,0.8135239353675837,3572.272903530089,3.6921401023864746,1,0.6461538461538462,0.5414539575576782,0.75,0.7499389499389499,0.48161948919296266,0.77734375,0.7773403524834058,110.73797225952148
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,530,2.9226519337016574,0.001,17,3146240,9218,0.9643853808780518,0.0652845251112452,0.8314417952978269,0.520890552803738,0.5401269690851996,0.8621468261379256,0.35228356149232176,0.017162278440886972,2.6629755384847242,0.017162278440886972,2.6727608717524185,155.16445253216028,0.9963388669105746,155.7346176941694,2.27760286065768,7.143650819780305,0.31882897388421416,0.0603841590891534,0.2563162183170918,0.8910366494790513,3572.297268341942,2.0875861644744873,1,0.6528301886792452,0.42302343249320984,0.8125,0.8056680161943319,0.46670724749565123,0.77421875,0.7738597468270858,111.88392782211304
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,540,2.977900552486188,0.001,17,3146240,9218,0.994708579888605,0.06800574537233958,0.25365434394093295,0.9436197151265441,0.9486393645385243,0.2550036755180488,0.3620661826910375,0.015431081984236417,2.819907052555945,0.015431081984236417,2.828983742799929,182.7420174059482,0.9967915367958246,183.33022568928544,2.5133959576014604,8.003148948890157,0.3140508784295471,0.026231782445393037,0.07700493272496549,0.926329075313308,3572.321150282141,3.240769624710083,1,0.6555555555555556,0.49713006615638733,0.765625,0.7655677655677655,0.47428478896617887,0.78203125,0.7819480697898062,113.05641984939575
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,17,3146240,9218,0.9793967474572033,0.041028372806918935,0.9285462561384098,0.3305266037722807,0.33747978501095005,0.948079783345395,0.525182659756702,0.023386853376353954,3.3476189366301994,0.023386853376353954,3.3625050144647637,143.14105804481244,0.9955729202572108,143.77757282493312,9.01277597038279,11.306439723281073,0.7971365160886673,-0.02355584505164643,0.19772924556010815,0.9402609005962926,3572.3441280298334,1.1445518732070923,1,0.6581818181818182,0.4204915761947632,0.8203125,0.81626412032703,0.43688754918186234,0.7941422594142259,0.7938499298737728,114.27192091941833
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,560,3.0883977900552484,0.001,17,3146240,9218,0.8089098996862133,0.030943420061739717,0.7910380653766322,0.17789479815215228,0.21991917544977505,0.9779062732246029,0.36783181148483557,0.016488655933139897,2.7172084442032953,0.016488655933139897,2.7281946597843976,164.79259772423814,0.9959730822206174,165.45888705829,2.318027752742637,7.443045971449465,0.31143536686919354,0.09486157639321391,0.14713945451346042,0.8898957190328582,3572.371514744307,0.8227652907371521,0,0.6607142857142857,0.36817917227745056,0.8359375,0.8351223701159296,0.42223529815673827,0.80546875,0.8050259408727952,115.43809938430786
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,570,3.143646408839779,0.001,17,3146240,9218,0.9842207103066338,0.06039865641050867,0.6297410240669182,0.7201918721990402,0.7317381809357217,0.6398372006119669,0.341992868737462,0.015492524852562826,1.9988052942929158,0.015492524852562826,2.007366714161083,129.01740118637065,0.995734999585392,129.5700173641495,2.2062054262278252,4.029521238029702,0.5475105591716857,-0.011046538827940822,0.16631467551070606,0.8721208445599262,3572.4016258893353,1.8805568218231201,1,0.6666666666666666,0.4164893627166748,0.796875,0.7968253968253969,0.4404459923505783,0.7859375,0.7859327963749203,116.6145544052124
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,580,3.1988950276243093,0.001,17,3146240,9218,0.9834977794553003,0.06713609124971329,0.5294157490720317,0.8000164474843028,0.8134400139951341,0.5382988758401092,0.36701018776097727,0.015934030508532437,2.6382312873291838,0.015934030508532437,2.6464119655949903,165.57212476256086,0.9969087661436842,166.0855339882697,3.089975207019961,7.003496570978314,0.44120464338120247,0.05204675297409267,0.16799810192874584,0.9943749129418932,3572.4295832126245,1.2253024578094482,1,0.6672413793103448,0.39891648292541504,0.8046875,0.801967943560864,0.4275543063879013,0.796875,0.7961179085422185,117.78494548797607
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,590,3.25414364640884,0.001,17,3146240,9218,0.9700097468035623,0.05786671313646439,0.7813454143241997,0.6065651531630145,0.62531861680958,0.8055026425238908,0.40585548600456994,0.016137224501042755,2.4429061979943474,0.016137224501042755,2.4516509698702014,151.38329381465144,0.9964331089607275,151.92519442930106,2.6568129893603327,6.010592409205856,0.4420218188961114,0.08892243291404611,0.19127583293812508,0.9824246748484525,3572.4590459350775,0.9903807044029236,0,0.6677966101694915,0.43231046199798584,0.796875,0.7960784313725491,0.4532387495040894,0.7828125,0.7826405652909039,118.93967533111572
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,17,3146240,9218,0.9848216352675302,0.06168946809547015,0.6059583010394319,0.7422203125698088,0.7536596333692264,0.6152975110816095,0.41349386653874903,0.017085131783085714,2.9113209494489665,0.017085131783085714,2.921450179246467,170.40084831720029,0.9965328076208668,170.99371642767798,3.9506231187901903,8.534871289710281,0.46288022217196145,0.21109972780737962,0.1622320476086905,0.934830197400409,3572.485527578246,1.4094492197036743,1,0.67,0.47285979986190796,0.78125,0.7807682896990458,0.473933607339859,0.778125,0.7779862414008756,120.09258842468262
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,610,3.3646408839779007,0.001,17,3146240,9218,0.9761743476704754,0.05785506760703594,0.9229270429625644,0.3625059543838717,0.37135369849550875,0.9454530793244267,0.4593212872618542,0.017188155718920843,2.3330311116842317,0.017188155718920843,2.3427109399314223,135.7348135446559,0.9958681081467635,136.2979820663685,5.8931005356498645,5.488294634815247,1.073758048313717,0.09440339830996436,0.2091291147500955,1.0001102928016412,3572.514984503051,1.3534449338912964,1,0.6737704918032786,0.3612074851989746,0.8125,0.8087173100871732,0.4232065051794052,0.80078125,0.8005766414393674,129.51487278938293
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,620,3.4198895027624308,0.001,17,3146240,9218,0.9829124311318179,0.04783687915899498,0.8525515557153216,0.4706560138679881,0.478838194493105,0.8673728490071221,0.5251398180258804,0.022386347707384197,2.6751153513255495,0.022386347707384197,2.69036384375466,119.49762356470303,0.9943321820710206,120.17877498021869,8.028590147441719,7.238057534763357,1.1092188904110734,-0.1149544427339606,0.17774392038849166,1.0252376554988125,3572.5452392396173,1.0825228691101074,1,0.6774193548387096,0.4169386029243469,0.796875,0.7966764418377321,0.4182734936475754,0.80859375,0.8085926985682905,130.70360684394836
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,630,3.4751381215469612,0.001,17,3146240,9218,0.9766606184886888,0.044769570547123015,0.9478633862065422,0.2877531489427959,0.294629622097462,0.9705145966398152,0.43565321087310244,0.017619233617569577,2.6093533159810534,0.017619233617569577,2.6207259059420256,148.09686803738467,0.9956605191198412,148.74233254553624,4.732764280663105,6.8682043752633035,0.6890832045867399,0.1728702068894563,0.21006887028816407,0.9541631040249767,3572.578438396024,2.5029611587524414,1,0.6825396825396826,0.42946934700012207,0.7890625,0.7843100542969481,0.4093706250190735,0.80390625,0.8038965549444278,131.8207287788391
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,640,3.5303867403314917,0.001,17,3146240,9218,0.9814614737797542,0.06413262044385516,0.6360547089728623,0.7488389363724528,0.7629835264837881,0.6480689522364245,0.3366571094897596,0.013198273426065867,1.4972043425179473,0.013198273426065867,1.504498241907506,113.43940939737244,0.9951519389080103,113.99204981889558,2.408201559832378,2.2635149150155485,1.0639212244006069,-0.008471846638713032,0.1806072053445536,0.9232263998186537,3572.610833827548,1.2556726932525635,1,0.6875,0.4513334631919861,0.796875,0.7936507936507937,0.4585415482521057,0.78359375,0.7829258601446467,132.96870398521423
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,17,3146240,9218,0.9806616834200288,0.04251287108446503,0.9476584461205296,0.2798266619973434,0.28534474908967195,0.966345950027943,0.3978968529040861,0.014777617530844668,1.7276994185528962,0.014777617530844668,1.735052446837427,116.91325851049707,0.9957620714590307,117.4108372486924,4.971546044683691,3.0104069755470846,1.6514531374217956,-0.09058875740475969,0.19103446918250083,0.9067541209347701,3572.641388153487,1.5366132259368896,1,0.6923076923076923,0.390337198972702,0.8125,0.8108374384236454,0.4069343745708466,0.8171875,0.8170262365023861,134.1120719909668
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,660,3.6408839779005526,0.001,17,3146240,9218,0.9844315916598189,0.05881256554919716,0.6374453367393085,0.7165702191076502,0.7279025024983847,0.6475262904398792,0.3632574841655871,0.01491359074578959,1.7226026375756656,0.01491359074578959,1.7296785935209988,115.50555911975734,0.9959090920290982,115.98002271916455,4.820237794741843,2.991788131170324,1.6111561325220807,0.019765979319515736,0.1656342734747314,0.9018138152226957,3572.669037601915,2.588820695877075,1,0.696969696969697,0.4876050353050232,0.7265625,0.7245280698518108,0.4326854795217514,0.80078125,0.7997240069188484,135.2455518245697
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,670,3.696132596685083,0.001,17,3146240,9218,0.9730115446084399,0.045563396783279635,0.9229344545971548,0.30561758049317594,0.3140945060586746,0.9485339199840254,0.34135796855599526,0.013285403237218047,1.4914696767493454,0.013285403237218047,1.4957961416532974,112.2637868131173,0.997107583858874,112.58944233344295,6.560839434582249,2.2374060972415464,2.932341805392851,0.02624658163418303,0.2262127587526668,0.8473682968121259,3572.693744523786,3.8202877044677734,1,0.7014925373134329,0.48427969217300415,0.75,0.7469730664689893,0.4504523158073425,0.796875,0.7968626014771409,136.41702890396118
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,680,3.751381215469613,0.001,17,3146240,9218,0.943736641671445,0.0562950751424757,0.9008544428953932,0.33557153539894957,0.3555775208691922,0.9545612654181749,0.37164677205994734,0.016480853954678614,1.8724700997482056,0.016480853954678614,1.8801498793067783,113.61487122556811,0.9959153365148717,114.08085312066235,6.205505715450272,3.5349635826423764,1.755465246069571,0.049519375631462026,0.32587081693972303,0.8124901856161083,3572.717026544529,10.226229667663574,1,0.7058823529411765,0.43283671140670776,0.7890625,0.7868640148011101,0.47098166644573214,0.784375,0.7843112833625168,137.57140922546387
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,690,3.8066298342541436,0.001,17,3146240,9218,0.9743181632375688,0.0485554194780801,0.958904408839927,0.25597371485900855,0.2627208693394688,0.984179957862611,0.33473664373207473,0.014354018913251144,1.3379941672036526,0.014354018913251144,1.343989987028253,93.21390582594688,0.9955387912986926,93.63161600599028,4.737575561670383,1.8063091023359448,2.6227933832275343,-0.04850523234836146,0.21987708787188726,0.8831758797870637,3572.742746247933,4.324767112731934,1,0.7101449275362319,0.40892884135246277,0.8203125,0.8039294039294039,0.44908385872840884,0.7984375,0.798311444652908,138.8284137248993
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,17,3146240,9218,0.9822388395969555,0.055937384693293055,0.7270077821733194,0.6401417322730665,0.6517169821300667,0.7401537720414664,0.3460161290465199,0.0158874844638452,1.3637568452841895,0.0158874844638452,1.3706452794485544,85.83843769526014,0.9949743129986657,86.27201383376342,5.415902838267357,1.8786684682709165,2.882841187648202,0.031084835997944538,0.17909990162028264,0.9272189705912082,3572.768507315771,1.7349348068237305,1,0.7128571428571429,0.3842725157737732,0.8359375,0.8356867779204107,0.4310434699058533,0.8125,0.8124926754951365,140.04108095169067
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,710,3.9171270718232045,0.001,17,3146240,9218,0.9610645676704445,0.059482651361829265,0.8163066213459477,0.5372262830592555,0.5589908328026864,0.8493775015810017,0.3878307410908754,0.01606875967184625,1.6119026090261803,0.01606875967184625,1.6180782351295324,100.31282077423576,0.9961833575353309,100.69714577687876,6.959892116592528,2.618177178912447,2.6582968382161085,0.04831590774745109,0.26984354363257107,0.9147888881719999,3572.7943423242937,1.6014615297317505,1,0.7169014084507043,0.42104238271713257,0.8671875,0.8641952193721525,0.43928558826446534,0.81015625,0.8101227572490509,149.4978597164154
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,720,3.972375690607735,0.001,17,3146240,9218,0.9663663608314437,0.045173209796231274,0.9268788649413645,0.2796578984548528,0.2893911768764802,0.9591381721357676,0.38437482247732185,0.014996808400463718,1.4677629260162293,0.014996808400463718,1.473860111049322,97.87168621630482,0.9958631182244618,98.27825172479689,6.252974904595931,2.1722636558115482,2.878552466624889,-0.011874750358344954,0.25316840036687477,0.9418808113156792,3572.818677346998,1.688934087753296,1,0.7208333333333333,0.5024358034133911,0.78125,0.7810361681329423,0.43284367918968203,0.81171875,0.8113178695702967,150.6240725517273
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,730,4.027624309392265,0.001,17,3146240,9218,0.9566027073205506,0.06678961986852577,0.9155579379008443,0.3389355767607158,0.354311747360695,0.9570931912427124,0.40781525860382256,0.015771175506220446,1.7156489596170539,0.015771175506220446,1.7202950794079213,108.78383535459167,0.9972992309014413,109.07843101038377,8.449101936334046,2.959415072470165,2.8549905063779204,-0.11317436865650166,0.28363569470355027,0.9238840827271371,3572.8447332663277,1.3765392303466797,1,0.7246575342465753,0.38830918073654175,0.8359375,0.8329916123019572,0.42765476446770223,0.803347280334728,0.8033467294948744,151.84034752845764
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,740,4.082872928176796,0.001,17,3146240,9218,0.9691201471576579,0.054612986889129765,0.9358677154170905,0.2809466743113937,0.28989870361831294,0.9656880193461111,0.44152964650541077,0.01740437404994304,2.1263283582365196,0.01740437404994304,2.13235652415211,122.17206732829777,0.9971730028035591,122.51842657674256,10.073235424306404,4.546944221481681,2.2153857477987513,-0.1964771163768546,0.24046362430078186,0.9001938231263603,3572.8710670078085,2.8486459255218506,1,0.7283783783783784,0.2602892518043518,0.90625,0.9008008266597778,0.39789409935474396,0.82890625,0.8288409580070522,152.98794770240784
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,17,3146240,9218,0.968385721500941,0.05651003470625692,0.8036281266943452,0.5174748847384427,0.534368561255103,0.8298636678045694,0.3973607801524941,0.015614119005281538,2.4146446342040675,0.015614119005281538,2.4203365100686702,154.64494880481595,0.9976483121909188,155.00948271561026,8.198155914484232,5.858028911141446,1.3994734472703052,0.32340605236686315,0.24297164138533703,0.8678133258229102,3572.8985115724035,3.790451765060425,1,0.732,0.43657585978507996,0.7890625,0.7887401430405281,0.42398453056812285,0.79765625,0.7976284584980238,154.15740752220154
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,760,4.193370165745856,0.001,17,3146240,9218,0.974522194199916,0.05025314927650749,0.885998087529813,0.41439189532608733,0.42522571347521093,0.9091615283910681,0.41169731759241684,0.016474347592858325,2.7322878900368677,0.016474347592858325,2.7362494895705796,165.85105265238678,0.9985521789775341,166.09152345169355,13.349629441709112,7.487061445863219,1.783026563657375,0.19559703921498794,0.21858759980885561,0.8331047222655018,3572.9229602779014,2.9334092140197754,1,0.7355263157894737,0.5000443458557129,0.8046875,0.800287087311989,0.45981054902076723,0.79296875,0.7928472449966075,155.3891899585724
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,770,4.248618784530387,0.001,17,3146240,9218,0.9759959076114744,0.04112698099760959,0.9643231235760729,0.23372413774986955,0.2394724567256185,0.988040130143611,0.4118989912157325,0.017654347022448818,3.9187357016796396,0.017654347022448818,3.92219427862996,221.97001660252147,0.9991182035603987,222.16592172129606,8.537774853043857,15.383607912459638,0.5549917094629577,-0.23416570012341253,0.21386900921630853,0.8413670950004102,3572.9407352514204,2.18394136428833,1,0.7389610389610389,0.42476725578308105,0.828125,0.8270695160894129,0.4264925181865692,0.80546875,0.8042980500417845,156.52801203727722
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,780,4.303867403314917,0.001,17,3146240,9218,0.9738828754564229,0.06054622678342505,0.817778958045618,0.5691508627715103,0.584414078032505,0.839709762493108,0.4165177279494058,0.019828770023704725,4.152076940635614,0.019828770023704725,4.156380999162536,209.39659573800722,0.9989644696846152,209.613657034385,10.04120029250953,17.275503635872155,0.5812392219732005,0.10069966959235899,0.21882735306932005,0.7679580484104627,3572.9591582763005,2.659027099609375,1,0.7423076923076923,0.4672738313674927,0.796875,0.7950738916256157,0.42359682321548464,0.80859375,0.8084336826853005,157.6689121723175
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,790,4.359116022099448,0.001,17,3146240,9218,0.974837973216732,0.06001908995161642,0.8065048322989107,0.6293051383959215,0.6455484456759158,0.8273219288305294,0.5256196547666663,0.023430198163775305,8.101027412314837,0.023430198163775305,8.108211789584592,345.7515534307167,0.9991139381338084,346.05818238961564,19.242591404763516,65.74309716517746,0.29269371591084475,-1.7999441848987772,0.21468165291295313,0.7487982243104151,3572.9763964685126,3.5863962173461914,1,0.7455696202531645,0.46981003880500793,0.8046875,0.7992849526437935,0.461137193441391,0.7890625,0.7890207780347187,158.83632922172546
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,17,3146240,9218,0.9715880052382799,0.05136921795154773,0.9360924387777669,0.2828347228545455,0.2911056140356332,0.9634664422891802,0.4303369760784044,0.01883055363889516,4.220904511090529,0.01883055363889516,4.224995470096678,224.15190716284118,0.9990317246408656,224.36915829016326,8.473033090143872,17.850586985029622,0.47466411593354174,-0.38408595143147295,0.23103497733856368,0.7179169267529044,3572.9926344125106,3.6628925800323486,1,0.74875,0.47802478075027466,0.7890625,0.7880144758633381,0.4449095278978348,0.80390625,0.8037422626694302,160.0059838294983
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,810,4.469613259668508,0.001,17,3146240,9218,0.9615937415084596,0.03596939087103307,0.9504826519620873,0.20907781363319325,0.2174284259641824,0.9884451311746869,0.38499585987292406,0.019187232308461536,3.216293300762668,0.019187232308461536,3.2245845120161665,167.62674517388774,0.9974287505188337,168.05886644704512,9.160826664970955,10.397945533608436,0.8810227592903962,-0.24615655877369136,0.2721089604527076,0.6505202370668605,3573.0064740668136,9.209604263305664,1,0.7518518518518519,0.48228368163108826,0.7734375,0.772757881848791,0.4677174538373947,0.78125,0.7812238280458356,169.55998063087463
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,820,4.524861878453039,0.001,17,3146240,9218,0.9830824080890795,0.04683489304877001,0.9331085867766475,0.32382270036384775,0.3293952752071883,0.9491661930869342,0.4107820292438278,0.020685181770712803,2.6098592588736875,0.020685181770712803,2.618615582676186,126.17047738825613,0.9966561247628605,126.5937912319322,3.4219422874048178,6.857147427770542,0.4990329176162092,0.09751204869735375,0.1770735211782502,0.7207505144968909,3573.0251239431186,4.105517387390137,1,0.7548780487804878,0.5354530811309814,0.7578125,0.7576793893129772,0.48034200370311736,0.7625,0.7624164745418311,170.82035064697266
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,830,4.580110497237569,0.001,17,3146240,9218,0.9672429108311256,0.04940723635796069,0.9109264902382449,0.35254280096709634,0.36448217611041045,0.9417763418452046,0.4107741722235282,0.01567591166549298,2.906985585369847,0.01567591166549298,2.9147898963501113,185.44284041667106,0.9973225133687896,185.94069413942734,3.8061055827383825,8.496000547485892,0.4479879163690347,-0.08484450667970123,0.24899483374099377,0.8024405561803772,3573.0448579001763,1.1735868453979492,1,0.7542168674698795,0.40444856882095337,0.796875,0.7966764418377321,0.46981264352798463,0.7703125,0.7701098868876133,172.0094816684723
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,840,4.6353591160221,0.001,17,3146240,9218,0.9848588304033291,0.046259157900296735,0.8210046361138391,0.5332362519254144,0.541434198957264,0.8336267196564742,0.40709595419262146,0.01851489603404649,3.451436904734066,0.01851489603404649,3.4620852466076935,186.41405808530178,0.9969242981858806,186.98918104867388,3.729585513676284,11.986034455825575,0.3111609204380013,-0.36898402440510836,0.16706905546394318,0.769017749575619,3573.0657204233958,1.9669395685195923,1,0.7571428571428571,0.5773285627365112,0.7265625,0.7252039501932159,0.4559441149234772,0.79140625,0.7912124231540634,173.18740010261536
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,17,3146240,9218,0.9727634943883243,0.04650979935774103,0.892665558946015,0.4114675090230056,0.42298823033211913,0.9176593941853511,0.36617864346412765,0.01703288158647179,2.7233505097810666,0.01703288158647179,2.7315665652668395,159.88783201217478,0.9969921818526248,160.3701963992024,2.582758021488189,7.4614562331698835,0.34614664226086933,0.0037648235486358317,0.22708391123069788,0.6983042504397003,3573.0860360222023,1.6548196077346802,1,0.76,0.3992235064506531,0.8203125,0.8184397163120567,0.4407240182161331,0.79375,0.7932958160019574,174.3161163330078
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,860,4.74585635359116,0.001,17,3146240,9218,0.9634226531233533,0.05084443037979312,0.9683481053015636,0.261003956970064,0.27091324469474143,1.00511245211252,0.37998550561954075,0.017760934777128996,2.715567175774279,0.017760934777128996,2.7256832443193457,152.89550971557833,0.9962886118311254,153.46507819111224,3.3208664038083953,7.429349234094843,0.44699290599615943,-0.0018427478198645986,0.26311870605036747,0.6728034774046899,3573.1027835759937,18.542551040649414,1,0.7627906976744186,0.42668139934539795,0.8203125,0.8197734925007651,0.46030130684375764,0.77421875,0.77359843957229,175.4523527622223
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,870,4.801104972375691,0.001,17,3146240,9218,0.9687124951544386,0.056696663293134185,0.8918250595069643,0.4528265270264577,0.4674519316015069,0.9206292516798636,0.41376339205426027,0.01782107003473678,2.5391440393013816,0.01782107003473678,2.549431330164805,142.47988669322825,0.9959648684231246,143.0571410804997,5.37348172566999,6.499599862960167,0.8267403900188249,-0.0008653587683511432,0.24162152842616935,0.701487282015006,3573.1177242070416,2.952662706375122,1,0.7655172413793103,0.47416460514068604,0.7578125,0.7560105761544611,0.47273293435573577,0.76953125,0.7677209649668344,176.67347741127014
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,880,4.856353591160221,0.001,17,3146240,9218,0.9853184649888259,0.06345882112535484,0.5671874051726152,0.7870996229259792,0.7988276388740014,0.5756386643774584,0.43616999946883683,0.01892817082107896,3.00647848589154,0.01892817082107896,3.016965968804652,158.83618730571885,0.9965238312193269,159.39025473316582,7.614404474782532,9.10208357713418,0.8365562027919712,-0.10282573257745753,0.15849265079451644,0.7855147798559581,3573.1312204847213,3.0379788875579834,1,0.7681818181818182,0.5282339453697205,0.7421875,0.7261233223108345,0.4852332383394241,0.7671875,0.7670760422467782,177.8544158935547
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,890,4.911602209944752,0.001,17,3146240,9218,0.984728556286714,0.061674331166089155,0.6360098567865543,0.73628978585283,0.7477083721724137,0.6458732741384758,0.46658634826294876,0.018536172041339442,3.1123533495876137,0.018536172041339442,3.1211084930230517,167.9070167587154,0.997194860910792,168.3793442390556,7.052868473096169,9.741318314510863,0.724015810323134,0.002813146261360089,0.16280355777163164,0.8106053063155394,3573.1473005730013,2.1675407886505127,1,0.7707865168539326,0.5763722658157349,0.703125,0.6940880503144654,0.5112309545278549,0.73671875,0.736647864812245,179.0828893184662
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,17,3146240,9218,0.9666338086037326,0.06041107627993298,0.8201144490517114,0.5608885310332888,0.5802492381716629,0.8484230964736655,0.3840828367532532,0.017702812741722616,2.237618010825405,0.017702812741722616,2.2473324840735285,126.39901034210838,0.995677331539962,126.94776343518201,3.1709179603835764,5.050503203907283,0.6278419857115267,-0.07343878894096179,0.24893565660983816,0.7346874051892437,3573.165236107502,2.5353658199310303,1,0.7733333333333333,0.5152948498725891,0.765625,0.7655677655677655,0.5087774515151977,0.74375,0.7437193414251217,180.2373764514923
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,910,5.0220994475138125,0.001,17,3146240,9218,0.9831147573356808,0.05313593488951362,0.7432393198973268,0.5826384678368204,0.5926454297317406,0.7560046417282602,0.4462040276545048,0.016534940762834186,2.5293394924208115,0.016534940762834186,2.5370478775505827,152.96937126657525,0.9969616713984865,153.435558913712,5.407491557260073,6.436612038633029,0.8401145703366775,0.03992670925765651,0.17510263162032313,0.750289169165019,3573.1843927468917,1.912642478942871,1,0.7758241758241758,0.4467548429965973,0.7734375,0.7730912647472339,0.44903106547299787,0.7907949790794979,0.7906540982044252,189.81505250930786
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,920,5.077348066298343,0.001,17,3146240,9218,0.9602808616571135,0.05486648088643054,0.9147549976223878,0.48291840577448036,0.5028928775495222,0.9525910951133987,0.41196979083252355,0.019380891591324136,3.355575180881983,0.019380891591324136,3.364955745866859,173.13832880547702,0.9972122768638494,173.62233981914346,3.7043321785749868,11.32292750524357,0.3271532187112861,0.13161328546448203,0.27358498410557774,0.8284062037281258,3573.2049128703784,1.353621244430542,1,0.7782608695652173,0.46218669414520264,0.7734375,0.7611786656372643,0.45166856050491333,0.784375,0.7843728942665456,191.01125240325928
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,930,5.132596685082873,0.001,17,3146240,9218,0.9782662341404145,0.04977199615145877,0.9431690987638809,0.5190980114254955,0.5306306129247299,0.9641231250229414,0.3821668820073656,0.01497831496170218,2.5677778766609705,0.01497831496170218,2.5744329311194627,171.43302722812825,0.9974149435481319,171.87733985444893,4.077166690687591,6.627704872313188,0.615170223966926,0.006902141382397531,0.20128785633658644,0.8591761054750773,3573.2266409889185,1.5042014122009277,1,0.7806451612903226,0.3776198625564575,0.8515625,0.8500154178230034,0.4446171820163727,0.79453125,0.7935776300548616,192.18625140190125
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,940,5.1878453038674035,0.001,17,3146240,9218,0.9805559868439795,0.06888773201614966,0.640296303620476,0.8130732124552399,0.8291961125771102,0.6529931102469075,0.4002816221919799,0.01943414090537056,4.619501229789241,0.01943414090537056,4.631250830701632,237.7003054718337,0.99746297461703,238.30489102926083,3.0307697755415575,21.448484287015162,0.14130461318315043,0.06582148071083793,0.18374928872326735,0.7361222895656437,3573.247942431203,2.334198474884033,1,0.7829787234042553,0.5152240991592407,0.765625,0.7635467980295567,0.4280851870775223,0.809375,0.8090836848218106,193.31196093559265
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,17,3146240,9218,0.9788964719266855,0.06399972161782902,0.7636178390418428,0.6748107226266105,0.6893586216512081,0.7800802852408625,0.313570257678593,0.014458752622930615,2.081603756244773,0.014458752622930615,2.08915919692352,143.9684190283115,0.9963835017025637,144.49097037667366,1.993866724255895,4.364586202762439,0.45682835247793585,0.07555818778971002,0.1940737344825241,0.7468266006153235,3573.2668275896017,1.5850467681884766,1,0.7852631578947369,0.45314595103263855,0.8046875,0.8037171072808685,0.430706125497818,0.79921875,0.7983294251076678,194.50697660446167
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,960,5.298342541436464,0.001,17,3146240,9218,0.9726813829533507,0.03728886005559489,0.9692118045382438,0.26735935822922235,0.27486838230360655,0.996432975406014,0.42638464726175274,0.01905319858559541,2.63546156520717,0.01905319858559541,2.644346406156706,138.3212143287915,0.9966400616315434,138.787531882226,3.935755877988413,6.992567844077712,0.5628484364755594,0.008793418893219496,0.22912689098405722,0.8063755998353943,3573.286661475144,1.417221188545227,1,0.7864583333333334,0.5456942319869995,0.734375,0.733790066063127,0.4319117605686188,0.80703125,0.8067244202985819,195.6455364227295
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,970,5.3535911602209945,0.001,17,3146240,9218,0.9695346752803025,0.052006281219130986,0.891276825331461,0.48955212060320114,0.5049351334047609,0.9192830829632614,0.3257941596274044,0.014615098905373335,2.3147114931065027,0.014615098905373335,2.3223845620564862,158.37809296353677,0.9966960385995725,158.90310268120365,2.5561339461346506,5.393470179871656,0.4739312281124871,0.047811285793613933,0.23936812686608108,0.7320871950636308,3573.306332973483,2.18190860748291,1,0.788659793814433,0.42950597405433655,0.796875,0.7960784313725491,0.4214972108602524,0.80625,0.8062381737166575,196.80395579338074
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,980,5.4088397790055245,0.001,17,3146240,9218,0.9676319455849544,0.05110436557472886,0.8920080630039157,0.4417286780528965,0.45650485194126367,0.9218464386938751,0.3050399710639689,0.012654063750988723,1.842166399318319,0.012654063750988723,1.8490581604448364,145.57903576030125,0.9962728262020383,146.12366405221886,2.762240575051692,3.4190161623992026,0.8079050942869378,-0.061178922805538605,0.24713575919232536,0.7357398079172783,3573.324586743369,3.018048048019409,1,0.7908163265306123,0.43820589780807495,0.796875,0.7944156165060539,0.43541131615638734,0.7984375,0.7983410030190228,197.97738313674927
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,990,5.464088397790055,0.001,17,3146240,9218,0.9648095102288429,0.050344683897969464,0.8740576071088599,0.4476507595831998,0.4639783862381514,0.9059380093605653,0.3606251733956793,0.015333312442855785,1.8716542933990512,0.015333312442855785,1.8789882242761273,122.06457674258812,0.9960968723580471,122.54287723404475,6.211701798005379,3.5305967266378957,1.7593914793889918,-0.1880529958289685,0.25808409179555003,0.7976890707264352,3573.34359060037,3.0675723552703857,1,0.7929292929292929,0.5907984375953674,0.671875,0.6711524345485687,0.44719836115837097,0.7953125,0.7951124144672532,199.16423654556274
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,17,3146240,9218,0.9575153738747513,0.05043330795792076,0.9054148803159316,0.2971450595515652,0.31032928312066305,0.9455878255531439,0.3248467539956552,0.014907835445489622,2.263349856970943,0.014907835445489622,2.2704741595889764,151.82283606811083,0.9968621961241245,152.30072587606338,4.077882448865239,5.155052906367928,0.791045702717797,0.008033158697344334,0.2839363235825029,0.7718612717630773,3573.364951743075,2.8534305095672607,1,0.795,0.4854845404624939,0.7578125,0.7566092130282771,0.43369228541851046,0.79921875,0.7992039206997099,200.3293957710266
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1010,5.574585635359116,0.001,17,3146240,9218,0.9635299586747796,0.05407183116837519,0.91363657473445,0.33950386744528255,0.35235424118231834,0.9482181290875978,0.29115927408387665,0.011605014582163207,1.7119615364531495,0.011605014582163207,1.7176590850094182,147.51911980226353,0.9966829572841357,148.01007554522536,3.1922641611736253,2.9503525912878104,1.0819941218551854,-0.06000337998602845,0.26207927887594906,0.7781404014221961,3573.383840871931,2.632317543029785,1,0.7970297029702971,0.3761371970176697,0.796875,0.7944156165060539,0.4359098613262177,0.7828125,0.7827361181665429,209.8003625869751
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1020,5.629834254143646,0.001,17,3146240,9218,0.973245083954059,0.03442105154087737,0.9337030132733738,0.2850192781673798,0.29285457781036567,0.9593709011916759,0.3702285446258657,0.01616607692284358,2.04745740640028,0.01616607692284358,2.0548983960727174,126.65146999932352,0.9963789014159249,127.11175419244911,6.483941794318525,4.222607557185256,1.5355302870344527,-0.06918606888228851,0.2271745733584012,0.8099830817246148,3573.4018631734825,2.1691131591796875,1,0.7990196078431373,0.4307042956352234,0.7734375,0.7710761640456367,0.3993612080812454,0.81875,0.8185156122042383,211.00251579284668
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1030,5.685082872928177,0.001,17,3146240,9218,0.9654532299236023,0.04672709107487958,0.917687495484178,0.33040051096256556,0.34222321778208836,0.9505250664051287,0.45328557199120667,0.022487873623418385,2.4596207226249214,0.022487873623418385,2.4713056901569783,109.37542445380544,0.9952717433627911,109.89503638900808,8.795364774163318,6.10735173658577,1.4401274322346864,0.0076539738219594255,0.2563496613800038,0.8314017639336324,3573.422532696279,1.488197922706604,1,0.8009708737864077,0.3566676676273346,0.84375,0.8431372549019608,0.39397074580192565,0.83515625,0.8351553444812624,212.14229798316956
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1040,5.740331491712707,0.001,17,3146240,9218,0.9688920062395379,0.05010962396251182,0.9155590003199253,0.37036302259753306,0.38225418334803424,0.9449546434730032,0.3473191344596443,0.013502189323326594,1.906837520283241,0.013502189323326594,1.9133352320350914,141.2243210802087,0.9966039867749996,141.70555501910962,3.40392256578707,3.660851762499078,0.9298170990303591,-0.0036169175295981404,0.24235528240253543,0.7420930956375772,3573.440508308741,1.5408514738082886,1,0.8028846153846154,0.4596197307109833,0.7890625,0.7887401430405281,0.42384865283966067,0.81015625,0.8100448322044363,213.32006216049194
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,17,3146240,9218,0.9655265977261246,0.045911848224042394,0.8939533232589326,0.3739802032340327,0.38733288561369456,0.9258712555037308,0.3309072353632599,0.013720858545123253,2.225668768768892,0.013720858545123253,2.2326870223864312,162.210605221927,0.9968565886991013,162.72210773428503,2.3367194040529284,4.984891127096489,0.468760368978004,-0.05330502300100193,0.2562217617696826,0.7687079608987302,3573.4578090822056,2.076416492462158,1,0.8047619047619048,0.41593343019485474,0.796875,0.7814552140793276,0.4296268612146378,0.79765625,0.7972541985419084,214.51473569869995
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1060,5.850828729281768,0.001,17,3146240,9218,0.9817085921009242,0.04486506790249134,0.8380808914142278,0.49753170995008555,0.5068018289269867,0.8536961967712606,0.34282957601572805,0.015244007815956102,2.4227672769897204,0.015244007815956102,2.4297930207865175,158.9324347140375,0.9971085011205922,159.39332032113114,4.16028874242329,5.903894351853523,0.7046685618818993,-0.005585182482718665,0.18502475863584425,0.7532676812214053,3573.4763169001867,1.785200595855713,1,0.8056603773584906,0.3401857018470764,0.8515625,0.851335656213705,0.4134735345840454,0.8125,0.8124629138086389,215.64592456817627
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1070,5.906077348066298,0.001,17,3146240,9218,0.9631602834010622,0.04914250692024097,0.9436282395723051,0.26878384857737064,0.27906450588707304,0.9797208791045801,0.4096014034301273,0.01858132036416209,2.6043497842021743,0.01858132036416209,2.614036690712879,140.15956526023845,0.9962942729361374,140.68089024257867,6.0755348894181225,6.833188011598395,0.8891215753328812,-0.03888323258405535,0.264397676260624,0.8459774086039706,3573.495096798478,1.664186954498291,1,0.8074766355140187,0.3479200005531311,0.8203125,0.81626412032703,0.4025950938463211,0.81640625,0.8159315862744199,216.85533475875854
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1080,5.961325966850829,0.001,17,3146240,9218,0.9732241761487448,0.03719422689876832,0.9464861028102904,0.22916821334386786,0.23547320233117847,0.9725262955917694,0.3836247792833173,0.01815693461768977,2.5259331622337564,0.01815693461768977,2.5357436230311596,139.1167185111089,0.9961311306441635,139.6570333276774,5.592443292436656,6.429995772079565,0.8697429190731752,-0.0418500308333023,0.22682757427388855,0.8178526459418703,3573.517275006748,3.0764365196228027,1,0.8092592592592592,0.5664774179458618,0.75,0.7490196078431373,0.4595923960208893,0.78203125,0.78165690566896,218.0650556087494
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1090,6.016574585635359,0.001,17,3146240,9218,0.9557909656106738,0.047954350922767286,0.9289563299168759,0.30946922340721233,0.32378337371026134,0.9719241584621459,0.3730012054967675,0.014235920728742359,1.6499513779486588,0.014235920728742359,1.655091527281803,115.90057358337229,0.9968943413409976,116.26164256029953,4.402394622711654,2.739327919553034,1.6071075650665352,0.008416261031925387,0.290109446292143,0.7544540571145798,3573.5372509978624,3.2293930053710938,1,0.8110091743119267,0.49691975116729736,0.7265625,0.7237126117792168,0.4519021833790895,0.7866108786610879,0.7864577530078816,219.3560254573822
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,17,3146240,9218,0.9718811143880459,0.04002273825688159,0.935843382419548,0.3084006082328852,0.31732338829021545,0.9629196087515401,0.3474021087705231,0.014362611364764044,2.028705016456489,0.014362611364764044,2.036138837957199,141.24903646933828,0.9963490596210187,141.76661793916398,5.176774302672129,4.1458612906280905,1.2486607582300124,-0.11638024324838625,0.23204390883190854,0.7701083171080139,3573.5543000531934,2.1932902336120605,1,0.8127272727272727,0.38066649436950684,0.8203125,0.8200378996271165,0.39884339869022367,0.82421875,0.8241946068033025,220.56175780296326
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1110,6.12707182320442,0.001,17,3146240,9218,0.9528247282303275,0.05772800344030523,0.9515367614792747,0.295954174799802,0.3106071515896475,0.9986482647722158,0.3131132970852113,0.013642533347700684,1.575551793955872,0.013642533347700684,1.5820808513108817,115.48821276815248,0.9958731202962227,115.96679377569752,3.3185030335989723,2.502979891058203,1.3258208927104023,0.05333175326484252,0.2979805302307655,0.7026265982475235,3573.5701065462117,10.745713233947754,1,0.8144144144144144,0.41933122277259827,0.7890625,0.7890496246108771,0.3935522139072418,0.81875,0.8184268387828924,230.01747798919678
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1120,6.18232044198895,0.001,17,3146240,9218,0.9613635920616805,0.05538461076406204,0.9136332905220051,0.3044974119914641,0.3167349112300559,0.9503514571034296,0.32613738914030305,0.01441079132905872,1.921514430811193,0.01441079132905872,1.9286580088107343,133.3385784954463,0.9962960888001361,133.83428881672037,3.511173642007634,3.7197218096116558,0.9439344719099317,0.008813895167577357,0.2696523535609851,0.703256845969902,3573.5855251078037,11.77553939819336,1,0.8160714285714286,0.3491595387458801,0.84375,0.8398398398398399,0.41126704812049864,0.809375,0.8090351235475248,231.1717917919159
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1130,6.237569060773481,0.001,17,3146240,9218,0.9674033835966546,0.03228741898725274,0.9503842106171885,0.21284979280962835,0.2200217576439376,0.9824073667013739,0.4172967846581887,0.018957812111038492,2.5993748769531693,0.018957812111038492,2.6098909683679157,137.1136532912277,0.9959706778780408,137.66836347366606,5.680705926155497,6.811530952982139,0.8339837204539813,-0.009245123554137535,0.25117116217356716,0.7935199562954369,3573.600554890898,1.663353443145752,1,0.8176991150442477,0.40631890296936035,0.8125,0.8123167155425219,0.43689222633838654,0.79921875,0.7992039206997099,232.32102155685425
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1140,6.292817679558011,0.001,17,3146240,9218,0.9694462488622921,0.030024666816761966,0.9615462986226464,0.15564304455165523,0.16054840042375987,0.9918510693615898,0.32862769016703264,0.014061325436250868,2.0887918378741155,0.014061325436250868,2.0951933303846673,148.54871593321462,0.9969446769337622,149.00397120339338,3.801715224457439,4.3898350555682555,0.8660268953921583,-0.011227904875795502,0.2434593289524766,0.6960672495760125,3573.6182285031214,22.61736297607422,1,0.8192982456140351,0.35656464099884033,0.859375,0.8571428571428572,0.37923783957958224,0.83828125,0.838281151294648,233.48074865341187
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,17,3146240,9218,0.9764811431409706,0.054356119527005024,0.8277389309732318,0.5341307812614733,0.5469954898907485,0.8476752846559932,0.37594094774369696,0.017061906540116963,2.2537238307109484,0.017061906540116963,2.2621749080923084,132.09097268302693,0.9962641803906813,132.58629114942983,5.918469891199493,5.117435368592851,1.1565304620206476,0.08037914729266049,0.20863710895971532,0.7886915686489513,3573.634500831997,3.264047861099243,1,0.8208695652173913,0.44277551770210266,0.765625,0.7647058823529411,0.42944627106189726,0.7953125,0.7945883436725174,234.6609926223755
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1160,6.403314917127072,0.001,17,3146240,9218,0.961461167927334,0.03986610564123722,0.9293848165562113,0.2915798258799188,0.30326739717267087,0.9666379127507861,0.3098976047337091,0.012949570825821394,1.926779012548701,0.012949570825821394,1.9339935700463176,148.79095519572826,0.9962696062648007,149.3480823464776,3.471873352811599,3.7403310441877693,0.9282262216352919,0.035484341023277466,0.2720340845393336,0.7897199190285045,3573.6519720419856,3.7628121376037598,1,0.8224137931034483,0.43518146872520447,0.7734375,0.7644520591408084,0.4176588296890259,0.8109375,0.8109148799539008,235.83178448677063
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1170,6.458563535911602,0.001,17,3146240,9218,0.9663764845094551,0.05167383178670072,0.8566703366288283,0.4635566576227584,0.4796853659555526,0.886476803151605,0.30123444059499743,0.013627932242776562,1.9322459605073194,0.013627932242776562,1.9392587478364531,141.78570351576997,0.9963837794533826,142.30029275823193,2.9324064928187,3.7607243872480467,0.7797451211160205,-0.013553426935231982,0.25188418413981367,0.725533056949975,3573.669923046538,2.98472261428833,1,0.8239316239316239,0.47172942757606506,0.796875,0.7964276975776854,0.40703360736370087,0.82109375,0.8209441360609543,236.95607542991638
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1180,6.513812154696133,0.001,17,3146240,9218,0.9714759144352405,0.03981867568566359,0.9326884272243635,0.29518527270144046,0.30385238410469906,0.9600736501702919,0.3464474980022831,0.015158865682459994,1.9597952237888965,0.015158865682459994,1.966932841290529,129.28376468541012,0.9963711940988542,129.7546190125839,4.8375800933804385,3.8688247984900954,1.2504004046056632,-0.04730489317456943,0.23376884415554647,0.7823693167919554,3573.690840759144,1.7005563974380493,1,0.8254237288135593,0.3427744209766388,0.875,0.8748778103616813,0.40954465568065646,0.8171875,0.8168369144064811,238.1043243408203
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1190,6.569060773480663,0.001,17,3146240,9218,0.948569057117458,0.04500708124598976,0.9389332512805042,0.23385576152620358,0.24653530470080054,0.9898417455591105,0.30066035645969236,0.011931390171095494,2.0246062488456236,0.011931390171095494,2.030323936129338,169.68737253688622,0.9971838546637957,170.16658637548534,2.7336187463188253,4.122215183393564,0.6631431462703038,-0.06772418109949285,0.31335346219462995,0.7282892520072854,3573.712241474737,2.6121301651000977,1,0.826890756302521,0.37546539306640625,0.828125,0.8277465133349645,0.39176324903965,0.81640625,0.8163568196761946,239.2783100605011
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,17,3146240,9218,0.9635145763437728,0.051155473588812846,0.9203959014518187,0.3358510311512169,0.3485687081410468,0.955248549476464,0.33623896526422736,0.01756003118487417,2.3855868740628883,0.01756003118487417,2.393722596279246,135.85322536999715,0.9966012259611855,136.31653446840954,2.907125834089129,5.72990795260624,0.5073599537959117,-0.003916177780400432,0.2627201189265901,0.7982208819583534,3573.733163040462,2.11325740814209,1,0.8283333333333334,0.40851253271102905,0.78125,0.7810361681329423,0.420049661397934,0.80234375,0.8023436293601254,240.42400336265564
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1210,6.679558011049724,0.001,17,3146240,9218,0.969365954513963,0.04825656501621188,0.866901097386137,0.45023407270938454,0.4644624361035358,0.8942970333848772,0.36194301832500264,0.014415635411285615,2.2482606299252312,0.014415635411285615,2.2521990590390364,155.9598703616719,0.9982512961729566,156.23307573912768,3.6686730464716675,5.072400546713197,0.7232617007836429,0.08603535573983834,0.24083117911322427,0.7667833303190236,3573.749702542772,1.6660701036453247,1,0.8297520661157025,0.41780537366867065,0.828125,0.828125,0.4227583080530167,0.80390625,0.8039051728189425,249.8704116344452
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1220,6.734806629834254,0.001,17,3146240,9218,0.9552040395311717,0.052886530522890864,0.9135793673991455,0.295796265480774,0.3096681475781396,0.9564232662244013,0.45019601988577124,0.020477420613248185,2.811963468122882,0.020477420613248185,2.8187402969303292,137.32019873165268,0.9975957952512235,137.65114025673242,4.9060393102063244,7.945296939404216,0.6174771500200479,-0.05130341030235286,0.29118346102900816,0.7549814664973913,3573.7666499201605,4.375377655029297,1,0.8311475409836065,0.5025013089179993,0.734375,0.7343101343101344,0.4343665599822998,0.79453125,0.794452839981072,251.02497839927673
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1230,6.790055248618785,0.001,17,3146240,9218,0.9644427398462357,0.04448208651360266,0.9199089253336756,0.3335628806287916,0.34586074097252534,0.9538243042612771,0.4606745940496679,0.019904468290729935,3.7766213427584643,0.019904468290729935,3.7879076355455594,189.73736387207802,0.9970204413958818,190.30438694560323,7.921427473287622,14.348244550274103,0.5520833887052959,0.07633875559167791,0.26052041095839956,0.8245235851826344,3573.7820635581957,2.261995315551758,1,0.832520325203252,0.491491436958313,0.75,0.7469730664689893,0.4413278341293335,0.790625,0.790599949701014,252.178142786026
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1240,6.845303867403315,0.001,17,3146240,9218,0.9737348466366503,0.05434973522936126,0.7796644191403147,0.583228975544764,0.5989607720821316,0.8006947906130003,0.3698460177973376,0.015237446157859802,2.792142153172481,0.015237446157859802,2.8013403291121124,183.24213416381684,0.9967165089353686,183.84579017312038,5.238631360742147,7.847507562073133,0.6675535282132585,-0.030027093227438684,0.22110097404174772,0.7845702491891179,3573.801225350643,2.137451171875,1,0.8338709677419355,0.41687196493148804,0.7890625,0.7880144758633381,0.45647376775741577,0.79375,0.7931662602462026,253.30258107185364
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,17,3146240,9218,0.9696628227610841,0.04325863870217614,0.914877158405853,0.348218672343817,0.3591131516750074,0.9435002940514615,0.4218361332399832,0.016655495395037027,3.7078983948487516,0.016655495395037027,3.7179064872455845,222.6231226934039,0.997308137676091,223.22401099840232,6.540311599732377,13.82282903714804,0.47315289671569216,-0.03786984967746321,0.24058524956799884,0.878682822794853,3573.8201790393837,1.2262235879898071,1,0.8336,0.4021354615688324,0.8671875,0.8669845345069992,0.43268040120601653,0.803125,0.8030167938931297,254.45781660079956
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1260,6.955801104972376,0.001,17,3146240,9218,0.971865565240855,0.044318635682583755,0.8678574626522758,0.42691331526054077,0.4392719842427383,0.892980977710839,0.3635048862784902,0.013671110784504338,2.7116978468224144,0.013671110784504338,2.7196117718469965,198.35241551081688,0.9970900534015532,198.93129495589844,4.609870126149872,7.396288464984536,0.6232680280080869,-0.012533708671838895,0.2313267536432312,0.8194223239912217,3573.8388546580723,1.8446894884109497,1,0.834920634920635,0.36300450563430786,0.8515625,0.8514809160305343,0.4231196790933609,0.79453125,0.7944648876498821,255.61425828933716
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1270,7.011049723756906,0.001,17,3146240,9218,0.967205564320591,0.03490800874276671,0.952890951971131,0.19832715400597842,0.20505170909070647,0.9852000310197603,0.46635110287198145,0.01862956304063239,4.567149030522343,0.01862956304063239,4.578511601772154,245.15599322222792,0.997518282743804,245.7659147338076,8.24199841702648,20.962768145051086,0.3931731897236224,-0.051950034956007585,0.25158128047465156,0.8269203429373191,3573.8562059597584,1.1433504819869995,1,0.8362204724409449,0.3889766335487366,0.796875,0.7960784313725491,0.4041955469043684,0.8158995815899581,0.8158963585434174,256.8582487106323
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1280,7.066298342541437,0.001,17,3146240,9218,0.9807260082941709,0.060693595264140844,0.6391160941582468,0.7080911050301464,0.7220070631773772,0.6516765016458527,0.4064752490722229,0.017278451143387618,4.311116340171403,0.017278451143387618,4.321755111926484,249.50826346615258,0.9975383214736714,250.1239883171125,5.632192848301202,18.677566848695278,0.3015485311297193,0.017437451923797198,0.1857200796522724,0.7295465739217668,3573.8743462722455,2.734711170196533,1,0.8375,0.5157037377357483,0.75,0.7484647506755097,0.4313127487897873,0.79453125,0.7942538493366605,258.0189652442932
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1290,7.121546961325967,0.001,17,3146240,9218,0.9759466736087148,0.05896914588802399,0.7011308727596168,0.6577000957688864,0.6739098698261227,0.7184110481847089,0.42459059580874686,0.017964185872819494,3.9775180582599914,0.017964185872819494,3.9881489535568795,221.41376661427944,0.997334378574951,222.00554936314163,6.674741852330044,15.905331985617522,0.4196543560590696,-0.13503791985931457,0.20988060681145823,0.7391552953618247,3573.8944497126818,2.0332720279693604,1,0.8387596899224806,0.430934339761734,0.8125,0.8123167155425219,0.42192175686359407,0.80703125,0.8069576101723375,259.22058391571045
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,17,3146240,9218,0.9725339002479668,0.05354469766204668,0.8056407071393901,0.5457702049722362,0.5611837333722569,0.8283934441092243,0.3837372412067031,0.01601604680709925,3.349025556118503,0.01601604680709925,3.359114133323908,209.10438115315813,0.9969966554261073,209.73428548141803,5.328233820448077,11.283647742297035,0.47220845086071406,0.09956702525778383,0.22651666311771565,0.7975127000927908,3573.913630357004,1.9005674123764038,1,0.84,0.5078814029693604,0.71875,0.7170228445099485,0.43176216781139376,0.8,0.7998044965786901,260.40869998931885
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1310,7.232044198895028,0.001,17,3146240,9218,0.9660023684155632,0.04931072432857585,0.8893829136657323,0.4215534750372808,0.43638969097841107,0.920683988719922,0.38034595559973233,0.01482565571469622,2.8455827408658894,0.01482565571469622,2.854133940872765,191.9363834980432,0.9970039247687651,192.5131674306688,5.57774186343886,8.14608053167467,0.684714795262672,-0.10710662350243183,0.2537848855195942,0.7706614709692585,3573.9305421243575,1.8542832136154175,1,0.8412213740458016,0.4219326078891754,0.796875,0.7964276975776854,0.39918975830078124,0.80234375,0.8021600863594682,269.8501102924347
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1320,7.287292817679558,0.001,17,3146240,9218,0.9662018664561446,0.03845871129561226,0.9431135794025469,0.22622377828033746,0.23413717788611377,0.9761040752919663,0.38237915922209875,0.01594677689420651,3.1413744054812387,0.01594677689420651,3.1504524022565246,196.9911804950695,0.9971185101007133,197.560448933169,4.97241529913299,9.925350003817584,0.50098135554116,0.030942677838993404,0.2548986974949807,0.8165488470135974,3573.9476098900436,1.403215765953064,1,0.8424242424242424,0.43188154697418213,0.796875,0.7968253968253969,0.3819320261478424,0.825,0.8249790624366684,271.0894682407379
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1330,7.342541436464089,0.001,17,3146240,9218,0.9642490971659231,0.0527336473424457,0.8158322617952889,0.4952708993563724,0.5136337703732884,0.8460803999642269,0.36787930959282894,0.01629627331262526,3.1558378882881417,0.01629627331262526,3.1650306220686417,193.65396172161707,0.9970955308563518,194.2180620900969,5.594555460178526,10.017418732342776,0.5584827398814471,-0.0386912129756638,0.25969617857778865,0.7399934032385085,3573.966154618555,2.484374523162842,1,0.843609022556391,0.32366126775741577,0.84375,0.8418581665431184,0.3882439374923706,0.828125,0.828104436321728,272.26849126815796
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1340,7.397790055248619,0.001,17,3146240,9218,0.9646868639563783,0.038767833030364775,0.9272011842944703,0.2725451342036768,0.28252186734036516,0.9611421269818359,0.33226643118117166,0.012729161264261966,2.6300287122297594,0.012729161264261966,2.636526350324688,206.61445460776383,0.9975355307584435,207.12490757163434,3.6735169506573584,6.951271219390037,0.5284669285252984,-0.038341487176467126,0.2605296328937275,0.758266461607445,3573.984955094815,3.1646060943603516,1,0.844776119402985,0.3114546239376068,0.8515625,0.8500154178230034,0.3906348615884781,0.82421875,0.8240872234183884,273.41753029823303
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,17,3146240,9218,0.9671775868235519,0.04006845611995034,0.9273565931973597,0.2765293630773169,0.2859137420517643,0.958827629828588,0.36695177420902836,0.014147305842048829,3.3165833678728402,0.014147305842048829,3.323874569757872,234.43215301214758,0.9978064148535055,234.94753042509362,5.281270999221306,11.048142135137823,0.47802344816189524,0.04260183984331434,0.250920441938536,0.7326679969481887,3574.0036691311207,1.7141435146331787,1,0.845925925925926,0.370574414730072,0.875,0.875,0.42308061122894286,0.81171875,0.8117094412016219,274.57461810112
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1360,7.50828729281768,0.001,17,3146240,9218,0.955452943367904,0.038265136930673765,0.92617235953243,0.2348796657227651,0.24583069982999992,0.9693542376537541,0.3099297339665064,0.01233269859961642,2.9441843032194552,0.01233269859961642,2.950547588587549,238.7299324181187,0.9978433544360692,239.2459010292621,3.266639579884213,8.705730995963677,0.37522863748015617,0.021321286301940745,0.29265190219243603,0.7239565208784274,3574.0247891867975,6.3687968254089355,1,0.8470588235294118,0.5158978700637817,0.75,0.7484647506755097,0.42077553272247314,0.81328125,0.8132483085700541,275.73664927482605
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1370,7.56353591160221,0.001,17,3146240,9218,0.9643013227978317,0.057397378788001656,0.7479607139254822,0.6009805144628549,0.6232289640743883,0.7756504074425025,0.33152938343170674,0.015791442743878045,4.860525627245184,0.015791442743878045,4.869324618612141,307.7949055116886,0.9981929749901405,308.35210547813045,4.558148951984549,23.710321474354714,0.19224323706090116,-0.35704130497106235,0.2585109912497419,0.678604183072915,3574.042336139952,2.8864448070526123,1,0.8481751824817518,0.4492572546005249,0.796875,0.7956276099238517,0.42917240262031553,0.8171875,0.8171834830355159,276.85842514038086
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1380,7.6187845303867405,0.001,17,3146240,9218,0.9580845641915864,0.05156424388697559,0.9518354230360281,0.2726264448401344,0.28455363443849174,0.9934774639012881,0.3601459435995711,0.017548987759977396,3.7863182696740285,0.017548987759977396,3.7969626954688396,215.75707507809588,0.9971965945813706,216.3636300509751,4.635493356385268,14.41692591048195,0.3215313295752594,-0.16836184786961894,0.28180464419827217,0.7174414239530007,3574.0608042227122,1.8527276515960693,1,0.8492753623188406,0.39436179399490356,0.8125,0.8124542124542125,0.41195800602436067,0.8078125,0.8072024765860731,277.9791874885559
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1390,7.6740331491712706,0.001,17,3146240,9218,0.9695537456827362,0.045438764331714274,0.9119761538469516,0.3600047889314655,0.3713097809528432,0.940614337170922,0.3554212530840239,0.015925452180053774,3.2658898262059246,0.015925452180053774,3.275410258561142,205.07360100558833,0.9970933618680794,205.6714133783599,3.987003164846101,10.72831228270661,0.37163377237563344,0.022688017586006026,0.24062427679314918,0.7036047525807717,3574.0773143087904,2.264065980911255,1,0.8503597122302158,0.4121439456939697,0.8046875,0.8026518655565834,0.4176347255706787,0.80390625,0.8038630337861309,279.15167927742004
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,17,3146240,9218,0.9617484417796499,0.03960911878413994,0.9370926795321124,0.24349677862463304,0.253181360163224,0.9743636057242643,0.32876810514542987,0.014171394632962582,2.7021100527480093,0.014171394632962582,2.7099573502760665,190.67354503436923,0.9971042726826466,191.22728711348717,5.894242715308792,7.343868807583931,0.802607300013567,-0.03133342188766619,0.27105417926079606,0.7653964035767044,3574.0942527235766,2.319180488586426,1,0.8514285714285714,0.531567394733429,0.734375,0.722943722943723,0.4129978954792023,0.80625,0.8061572432120838,280.30564284324646
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1410,7.7845303867403315,0.001,17,3146240,9218,0.9700045280505819,0.05678644901462532,0.8123449866870571,0.5298983906713388,0.5462844505852726,0.8374651490747439,0.34579040821881196,0.01442137582621888,2.8385505798006223,0.01442137582621888,2.8468231868945018,196.82938812536707,0.997094091711785,197.4030232066219,5.953051661635982,8.104402196608135,0.7345454380493927,0.07247530979657313,0.23635968075721933,0.7553981608811041,3574.1102993341774,3.2510616779327393,1,0.8524822695035461,0.44091328978538513,0.78125,0.7810361681329423,0.4211624592542648,0.81640625,0.8164007590559044,289.82829427719116
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1420,7.8397790055248615,0.001,17,3146240,9218,0.9691973690956235,0.040010033037522,0.9567129765346529,0.2164271270511796,0.22330552470765772,0.9871188336255803,0.32483119129063714,0.013620328380409488,2.2607956182184785,0.013620328380409488,2.268224635745669,165.9868657403478,0.9967247434799383,166.532301747447,5.370905202114045,5.144842803833399,1.043939612326388,-0.03914589545459535,0.24301206336465336,0.7993703411412413,3574.128671019301,2.757129192352295,1,0.8535211267605634,0.46854928135871887,0.75,0.7423899371069183,0.40021265745162965,0.8203125,0.8200154551946083,291.0440652370453
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1430,7.895027624309392,0.001,17,3146240,9218,0.9719941417786273,0.03253909028257095,0.9540603935003091,0.181973266108794,0.18721642269963248,0.9815495304884229,0.36869285015140574,0.017427463556130052,2.869075812581502,0.017427463556130052,2.879338505374894,164.62956891809503,0.9964357463444349,165.21844938026547,7.06661620644627,8.290590132586658,0.852365886316164,-0.0753593995505355,0.2327403711562052,0.7837792507992745,3574.1469278131635,3.549297571182251,1,0.8545454545454545,0.4281710386276245,0.796875,0.7960784313725491,0.421913081407547,0.81484375,0.8147613287406323,292.1918330192566
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1440,7.9502762430939224,0.001,17,3146240,9218,0.9760659569346669,0.050417216029942306,0.8241589292569939,0.5230795556539776,0.5359059517829182,0.8443680710320676,0.35145885951057393,0.016579289934096814,3.6224706039317267,0.016579289934096814,3.6311835390230893,218.49371223563605,0.9976005247331269,219.01924349336764,8.214805801675539,13.185494161909446,0.6230184247024018,0.029300246878847247,0.21154849910246942,0.7533905923256761,3574.164195858579,3.1107945442199707,1,0.8555555555555555,0.4114822447299957,0.828125,0.8270695160894129,0.4290538251399994,0.79609375,0.7956885938974443,293.3774311542511
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,17,3146240,9218,0.9597042313179751,0.052612658175712194,0.8248754580494839,0.48683007753716834,0.5072709504141686,0.8595100773044119,0.261587127350091,0.010111341938363166,1.991418945230953,0.010111341938363166,1.996618011520522,196.94902589292968,0.9973960636137857,197.46320752393984,3.5494483689271874,3.9864834653562866,0.890370774085215,-0.034127276666367834,0.27604249134299397,0.6630585670561352,3574.17995580374,6.67809534072876,1,0.856551724137931,0.5380913019180298,0.7578125,0.7497319457584358,0.415579540111031,0.8192468619246862,0.8191089158869074,294.5866324901581
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1460,8.060773480662984,0.001,17,3146240,9218,0.9759578534013592,0.06562152903695855,0.6520452626081649,0.711002032911377,0.7285171490074376,0.668108013410302,0.3614684618386738,0.019921221350141263,5.354841898422218,0.019921221350141263,5.365872843833817,268.80088345508227,0.997944240250815,269.35461182432806,11.37219212797936,28.792590646073222,0.39496939569521916,-0.1361959229616332,0.20784480802089175,0.6433648053057243,3574.1957312694954,2.6783220767974854,1,0.8575342465753425,0.45719200372695923,0.796875,0.7956276099238517,0.49607218205928805,0.78359375,0.7826799819308604,295.70919966697693
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1470,8.116022099447514,0.001,17,3146240,9218,0.9649399473263497,0.05253355034713883,0.8881983149992732,0.3782743323792186,0.39201852242446694,0.9204700431983236,0.2632586611482768,0.011708485801723633,1.9817226434039694,0.011708485801723633,1.9875773786931135,169.25524589287502,0.9970543359207511,169.7552879468426,4.922660815878771,3.950463977496838,1.2460968746759598,-0.0015957678533595754,0.25715915904081116,0.7167880828551748,3574.208512247187,6.161044120788574,1,0.8585034013605443,0.3639368414878845,0.8125,0.8124542124542125,0.4042695492506027,0.8171875,0.8165407344250728,296.8961184024811
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1480,8.171270718232044,0.001,17,3146240,9218,0.9634841894174853,0.03710915890716327,0.9213696488462165,0.30645018770734794,0.3180645734234884,0.9562893288402264,0.3037260883959493,0.015281462362211371,2.99909222609822,0.015281462362211371,3.007281030885323,196.25688661279554,0.9972770071360133,196.79275187182682,5.357432688506378,9.043738894630224,0.5923913495210911,0.07573412957299297,0.26517984019511853,0.749786630052777,3574.220609111768,3.050886392593384,1,0.8594594594594595,0.46909523010253906,0.796875,0.7966764418377321,0.39005822837352755,0.81953125,0.8192663931946169,298.0288062095642
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1490,8.226519337016574,0.001,17,3146240,9218,0.9496799919593586,0.04765062192320493,0.9222273417646601,0.3191022579431861,0.33601029888480793,0.9710927360509526,0.2858792498079674,0.013724254973256434,1.9993606076411692,0.013724254973256434,2.007283807362129,145.68081193020632,0.9960527755507718,146.2581255793916,6.063509921538753,4.02918827987412,1.5048961478981044,0.06613882488455936,0.3095756589462232,0.6636736906235005,3574.2376492855637,6.334465503692627,1,0.8604026845637583,0.41803908348083496,0.8046875,0.8043890213338223,0.4238755315542221,0.81796875,0.8178752643416207,299.20005917549133
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,17,3146240,9218,0.9613809069515022,0.038409001244856224,0.9403039655323657,0.19807992389023935,0.20603688138382353,0.9780763885919364,0.30407685130516937,0.01225591814153171,2.2799108203809166,0.01225591814153171,2.286526304554017,186.02529766048028,0.9971067535239265,186.56507641036296,6.309179613745073,5.228202683036216,1.206758803406048,0.009915566368363216,0.27252548058940207,0.74826372288546,3574.254985667399,1.464617371559143,1,0.8613333333333333,0.3271191120147705,0.890625,0.8893007165801828,0.3898925393819809,0.83203125,0.831919531475694,300.3343744277954
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1510,8.337016574585636,0.001,17,3146240,9218,0.9454870265706952,0.05485481695606967,0.8824035327017109,0.3766336648804565,0.39834884487682093,0.9332793659815835,0.2697414541680429,0.012626684022996597,2.448342182984023,0.012626684022996597,2.4551913686488365,193.90222947885061,0.9972103251289194,194.44466687986102,4.159054841918987,6.0279645248519955,0.6899600727197551,-0.06660701837336092,0.32100576045752194,0.7496813664635934,3574.271788719961,3.2349135875701904,1,0.8622516556291391,0.40603137016296387,0.828125,0.8274509803921568,0.3901575654745102,0.828125,0.8280742113759192,309.7437753677368
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1520,8.392265193370166,0.001,17,3146240,9218,0.9620239860695668,0.047319901685898946,0.8914655738162084,0.37138163656456313,0.3860419718658734,0.9266562858358335,0.31559116201831483,0.015174732587764589,3.130316776929069,0.015174732587764589,3.1386671695121313,206.28480659046662,0.9973395100110726,206.83508927484124,5.307456281268969,9.851231770822778,0.5387606752881917,-0.012539707561700197,0.26882984413488686,0.7155021851550842,3574.2888640594633,1.730549693107605,1,0.8631578947368421,0.4178587794303894,0.765625,0.7653958944281525,0.41363046765327455,0.809375,0.8093186707987468,310.90292143821716
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1530,8.447513812154696,0.001,17,3146240,9218,0.9590332632377351,0.04666580909041807,0.8669120613764959,0.4007513281917899,0.4178701026894909,0.9039436843407972,0.2566129224441704,0.010249366110746396,1.828425548159967,0.010249366110746396,1.8338207299456528,178.39401270317336,0.997057955721852,178.92040445534514,3.0065951103460975,3.3628985732866568,0.8940487037667825,0.018364390547503717,0.27942132953521487,0.7627278661162633,3574.306155435484,1.542495608329773,1,0.8640522875816994,0.3698911666870117,0.828125,0.828125,0.41899589598178866,0.81328125,0.8132756655930262,312.06650853157043
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1540,8.502762430939226,0.001,17,3146240,9218,0.9633438903902583,0.05373640947218222,0.7963272392066582,0.4898335810242812,0.5084721934820656,0.8266282136112989,0.34014719530159365,0.017400051560466756,3.1416284687270593,0.017400051560466756,3.150882313112625,180.55282524937445,0.9970630942491711,181.08465381053747,5.695556873564783,9.92805964872241,0.5736827814383362,-0.08281681174275946,0.26283033938582706,0.7314246615085537,3574.323740647853,1.6606682538986206,1,0.8649350649350649,0.4033622145652771,0.8125,0.812087105456325,0.4014092117547989,0.82421875,0.8241800103660535,313.1929907798767
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,17,3146240,9218,0.9573944346998027,0.040752959738450625,0.9324719281345099,0.27238891545375615,0.28451065264356323,0.9739684025078885,0.28967400864913945,0.012220274810036583,2.1819523869107353,0.012220274810036583,2.187691532744922,178.5518264383617,0.9973766201732355,179.02146774540276,5.395807647995753,4.785994456204833,1.1274161926786863,-0.035919369747645646,0.28589189738805015,0.7021335429976546,3574.343813288882,2.396893262863159,1,0.8658064516129033,0.2864075303077698,0.8984375,0.8868258178603006,0.4194078743457794,0.81484375,0.8146535843965885,314.3459107875824
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1560,8.613259668508288,0.001,17,3146240,9218,0.9599848896806585,0.056403617437462014,0.7998106253107695,0.5205843902727715,0.5422839420378223,0.8331491817301714,0.3070491922202861,0.014484901438525334,3.146372166992573,0.014484901438525334,3.154099362826386,217.2173680536204,0.9975501102074069,217.75083359818123,6.026934744491882,9.948343372903764,0.6058229514782736,0.15457437350414693,0.27431157117752014,0.6778884158822966,3574.3637156528766,3.0128886699676514,1,0.8666666666666667,0.4389364719390869,0.8203125,0.8200378996271165,0.4115359872579575,0.81484375,0.8148110842305558,315.5043423175812
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1570,8.668508287292818,0.001,17,3146240,9218,0.9624796242946668,0.0279698487282861,0.9555567082507499,0.1446257771216788,0.15026372867650553,0.9928072076860949,0.2567689031423502,0.00969941946209893,1.6426972366786412,0.00969941946209893,1.6472706498337464,169.3603666794266,0.9972236419342706,169.83188079148,4.319604356263881,2.713500684931205,1.5918935934867453,0.0068219387933368125,0.2699076052149372,0.6987788285445088,3574.381877812269,5.214553356170654,1,0.867515923566879,0.407192587852478,0.828125,0.8279569892473119,0.3865240901708603,0.82578125,0.8256023178077605,316.6345751285553
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1580,8.723756906077348,0.001,17,3146240,9218,0.9619741440526959,0.044304440711236216,0.9465058054072838,0.22331975975904192,0.23214736190124535,0.9839202137177558,0.3636407277929844,0.015530180513609191,2.321067957226481,0.015530180513609191,2.3285584816425775,149.45531091493206,0.9967831924879066,149.93763141401013,7.257063662531436,5.422184528579237,1.3384021927473924,-0.007850925176171586,0.2695220282447905,0.7034781221042783,3574.398437259779,2.7323989868164062,1,0.8683544303797468,0.3988872170448303,0.8359375,0.8342275670675301,0.39111809730529784,0.83359375,0.8332859435909195,317.798791885376
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1590,8.779005524861878,0.001,17,3146240,9218,0.964527687707897,0.043331462647062315,0.8985409085426568,0.35157006975687005,0.36449971756885585,0.9315864334366065,0.292363644768834,0.012036403934194783,2.0823985795009494,0.012036403934194783,2.0883585842678243,173.0083661935743,0.9971460817065741,173.50353109494012,4.0817696056183195,4.361241703016276,0.9359191449525325,0.030844734648781014,0.26039881231397,0.715985060122657,3574.415516818035,1.5485745668411255,1,0.869182389937107,0.26787376403808594,0.8984375,0.8983816793893129,0.3606965869665146,0.84609375,0.845829428017151,318.9650716781616
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,17,3146240,9218,0.9651642211330059,0.04841528621308629,0.8278971874630784,0.45318481865798516,0.46954166838674527,0.8577785721182352,0.34983898597443824,0.017451400849427787,4.153791243559279,0.017451400849427787,4.1631419965211025,238.02050502412692,0.9977539192826868,238.5563217784667,8.527072722194134,17.33175184065476,0.4919913924795728,0.11592682113041519,0.25712421905266697,0.7822332546818698,3574.4332966473285,1.7393062114715576,1,0.87,0.4181796908378601,0.8125,0.8108374384236454,0.3766255438327789,0.8234375,0.8229949874686717,320.1056613922119
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1610,8.88950276243094,0.001,17,3146240,9218,0.9637512257784351,0.03761895298964456,0.9135428767203632,0.2904110644509876,0.3013340545600018,0.9479032060192526,0.23340409897009534,0.010489505268273408,1.8210150170003578,0.010489505268273408,1.8257270690548857,173.60351803322945,0.9974190818910479,174.0527338860285,2.288885472550419,3.3332792063897614,0.6866767920799188,-0.0003039200018957189,0.2641364758262791,0.6760370503764199,3574.4517346477714,6.9223480224609375,1,0.8708074534161491,0.4727654755115509,0.78125,0.7702564102564102,0.383050748705864,0.83125,0.8312298102067874,329.56085729599
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1620,8.94475138121547,0.001,17,3146240,9218,0.9639424039395693,0.044097711972956845,0.9401221658738658,0.2704819151706803,0.28059966452895785,0.9752887330525644,0.27830594883062676,0.012042307618547665,2.566611888747703,0.012042307618547665,2.57261870178625,213.13289529280794,0.9976650978108896,213.63170442713826,4.170697087258304,6.618367046234198,0.6301701096543747,-0.015564160209578404,0.26242976758797026,0.7081489365062718,3574.469699377216,2.1853222846984863,1,0.8716049382716049,0.3200497627258301,0.875,0.8734865332344948,0.3890488088130951,0.8375,0.837092731829574,330.7533164024353
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1630,9.0,0.001,17,3146240,9218,0.9753477203478998,0.07018371054358503,0.5602358315251533,0.7764848067382388,0.7961107516212496,0.5743960024075527,0.2934387739478204,0.013697156284767385,3.2592457764999865,0.013697156284767385,3.2664128423860803,237.95054307181962,0.9978058297490472,238.47379517883283,4.529495343143935,10.669452761532739,0.42452930289680973,-0.09292275527695892,0.20921256226555637,0.6760403846961054,3574.488637043433,1.7416292428970337,1,0.8723926380368098,0.2844656705856323,0.859375,0.8588235294117648,0.3673725845175308,0.8326359832635983,0.8325739616783514,331.9571409225464
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1640,9.05524861878453,0.001,17,3146240,9218,0.9615098712523673,0.04375853577274918,0.9446183660539285,0.24469111087010167,0.2544863221751341,0.9824323122377957,0.31841788871200294,0.014210276958906821,2.3919646906555063,0.014210276958906821,2.3989218926512397,168.32639487411632,0.9970998630605499,168.81598434628862,6.968373245512339,5.754826060568121,1.2108746940692794,-0.017774461994022772,0.27126176759591136,0.7193661253777129,3574.506156171877,1.7233099937438965,1,0.8731707317073171,0.35789039731025696,0.8359375,0.83592748580846,0.3887411534786224,0.825,0.8248456281048482,333.12182331085205
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,17,3146240,9218,0.9673437489684256,0.05296627170246997,0.8162002309449783,0.5124718252157504,0.5297721991404295,0.8437540758550137,0.26738860598269604,0.013365509485964645,2.6396969694166104,0.013365509485964645,2.6456284790389284,197.5006618482148,0.9977579960038558,197.9444541053335,3.6322380117526336,6.999349845384131,0.5189393432231408,0.07502427003049661,0.24787117343209783,0.6256375535220761,3574.521266606817,4.226729869842529,1,0.8739393939393939,0.4816757142543793,0.8125,0.8067924528301886,0.3809812903404236,0.8453125,0.8452667902383273,334.25663924217224
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1660,9.165745856353592,0.001,17,3146240,9218,0.9383976458784592,0.048737348357121915,0.9113747443502094,0.2780172290365931,0.29626803760396664,0.9712031443738832,0.24529479068921786,0.011547736987319911,2.2734981167886645,0.011547736987319911,2.2785315021148325,196.87823850552695,0.9977909520577196,197.31411484490798,3.237645270062785,5.1917059239858645,0.6236187714532808,0.02959543094084438,0.34210225396573984,0.6642853439526392,3574.5363853052586,2.5968363285064697,1,0.8746987951807229,0.34202340245246887,0.8671875,0.8671793932735152,0.36537669599056244,0.8359375,0.8358473282442748,335.4255907535553
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1670,9.220994475138122,0.001,17,3146240,9218,0.9670470355766657,0.02897561581317548,0.9612220754606238,0.15532728959287045,0.16062020137443087,0.9939765493282667,0.2904872827901127,0.014241437780775731,2.9311864444852413,0.014241437780775731,2.938134918557478,205.82096341719085,0.9976350731791283,206.3088687943864,5.472963395006445,8.632636884227395,0.6339851274187198,0.11835738691115694,0.25294177638904053,0.6788895246274176,3574.550051264674,2.183610200881958,1,0.8754491017964072,0.25505053997039795,0.921875,0.9218559218559219,0.36287733167409897,0.84453125,0.8438096896612831,336.5636959075928
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1680,9.276243093922652,0.001,17,3146240,9218,0.9628938025466162,0.05455729382307653,0.7760829850440674,0.5354520692387676,0.5560863179538899,0.8059902171885619,0.28714259253867264,0.014098827590691103,2.972225196482668,0.014098827590691103,2.978939687584913,210.81364229498843,0.9977460130763208,211.28988693725063,4.592323111806763,8.874081196714542,0.5174984327962857,-0.04928946693019043,0.26430681239775955,0.7272728689536431,3574.564425965411,2.3193907737731934,1,0.8761904761904762,0.42963510751724243,0.78125,0.7811965811965812,0.36684001982212067,0.83671875,0.8366101492019538,337.71256136894226
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1690,9.331491712707182,0.001,17,3146240,9218,0.9566837863930119,0.04452522195405211,0.9326211758309396,0.2706583021823305,0.2829130231241761,0.9748478955070456,0.32379693557464234,0.01627749673142233,4.142231221867654,0.01627749673142233,4.149680193186779,254.47593633187014,0.9982049288204534,254.9335602185176,6.912993716003257,17.219845734303817,0.40145503175047714,-0.09798686400881707,0.2877027177833509,0.768067214512742,3574.5812491005804,2.6331231594085693,1,0.8769230769230769,0.3104206323623657,0.859375,0.8593406593406594,0.3708564430475235,0.83515625,0.8349522572759911,338.90396666526794
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,17,3146240,9218,0.9580877845810799,0.05463564396518027,0.8301147832643825,0.4753856623598598,0.4961817382607798,0.8664287308780864,0.26046215290416114,0.01191879915820001,2.3690119848053652,0.01191879915820001,2.37332786052032,198.76263987345652,0.9981815088480828,199.1247464630273,4.074412798912817,5.632685226868489,0.7233517647102751,-0.026053493528252147,0.2812154908563735,0.7241218890735098,3574.595868710891,3.274912118911743,1,0.8776470588235294,0.4734196662902832,0.7890625,0.7887401430405281,0.37557693719863894,0.83359375,0.8331896543812496,340.08392906188965
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1710,9.441988950276244,0.001,17,3146240,9218,0.954717722851291,0.03708373275703033,0.9389886717259873,0.20104254021653975,0.21057799117431342,0.9835249197235719,0.26298803117560354,0.013604468893980622,2.556671273147279,0.013604468893980622,2.5620218931366296,187.9287823046509,0.9979115635179839,188.32208100899928,7.2492811276897555,6.563956267662434,1.1044072861063379,0.07910833417497543,0.2951909714299194,0.6703426875740636,3574.61071379272,1.7656806707382202,1,0.8783625730994152,0.355841726064682,0.859375,0.8576723498888065,0.40895948112010955,0.815625,0.8156231994453071,349.5466763973236
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1720,9.497237569060774,0.001,17,3146240,9218,0.9590086419511877,0.03621729716790897,0.9788369666478364,0.3052199874551403,0.31826614912889967,1.0206758561177365,0.2957870555579199,0.012897182825663765,3.4020727798659514,0.012897182825663765,3.4064644336168386,263.7841787507467,0.9987107883154311,264.1246913890687,5.1483174011227675,11.60400040721288,0.44366746125953666,0.04751079741686226,0.2810514836660759,0.7237607108288321,3574.626367931,2.3228635787963867,1,0.8790697674418605,0.3053683042526245,0.875,0.8718718718718719,0.40016426146030426,0.8203125,0.8203054806828391,350.6896102428436
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1730,9.552486187845304,0.001,17,3146240,9218,0.9659477662338425,0.039023121092033694,0.9122345970893913,0.33156362986568033,0.3432521316948865,0.9443932984555937,0.24867037361707434,0.011720993206978579,3.3534905117128204,0.011720993206978579,3.358227388162777,286.10975644249845,0.9985894711994032,286.5138925396968,2.603350715507986,11.277691875759047,0.23084073799744304,0.11202249517657492,0.2557758256848158,0.6355830995327919,3574.6412371033043,2.7888143062591553,1,0.8797687861271676,0.45874062180519104,0.765625,0.7653958944281525,0.3965971142053604,0.81484375,0.8148436369895246,351.83263659477234
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1740,9.607734806629834,0.001,17,3146240,9218,0.9432834690358166,0.040795420516878025,0.9212029837957425,0.2717971291632617,0.28813939614682416,0.9765918878418978,0.29488589051455855,0.015177624295837728,3.3488942408970375,0.015177624295837728,3.3551295232159077,220.64680055464473,0.9981415673297483,221.05762126000243,4.348304022481898,11.256894388854562,0.38627918787149224,0.002354043724494659,0.3294720961668285,0.5648067870327529,3574.654352909213,9.486842155456543,1,0.8804597701149425,0.48121023178100586,0.7890625,0.783227748855297,0.39142265617847444,0.82109375,0.8210254766375112,352.9781115055084
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,17,3146240,9218,0.9690684232465895,0.04034194098113882,0.9514087903646837,0.2272203821380143,0.23447300178946778,0.9817766914510101,0.300779613594492,0.01533786303695126,2.826699828782707,0.01533786303695126,2.8338065601430533,184.2955450816554,0.99749216073521,184.75889068222733,6.0249628404853866,8.030459550822684,0.7502637678896168,0.01261688966783936,0.2434713808610834,0.6848042284861131,3574.66532562941,6.325087070465088,1,0.8811428571428571,0.422955721616745,0.8046875,0.8011804908356632,0.40306770503520967,0.82421875,0.8238694774977968,354.1830246448517
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1760,9.718232044198896,0.001,17,3146240,9218,0.9701996170798864,0.06058402286858375,0.7205777161660648,0.629294984212534,0.6486242347802512,0.7427107818645245,0.2373396606041534,0.009852960470949346,2.1015771752293957,0.009852960470949346,2.1054204219680184,213.29398219202494,0.9981745941577643,213.68404229121586,4.138947162002296,4.432795206805167,0.9337104397803535,0.01697060076935486,0.2346093521312699,0.6858095203883758,3574.679350921919,2.8871028423309326,1,0.8818181818181818,0.31093621253967285,0.875,0.875,0.39266193807125094,0.8203125,0.8203107452221213,355.37804532051086
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1770,9.773480662983426,0.001,17,3146240,9218,0.9486246509227865,0.05105086406068114,0.9131379333377668,0.2503767490429695,0.26393658313581925,0.9625914026685902,0.21608137063735228,0.009293351766498101,1.7865010143722757,0.009293351766498101,1.789966763885964,192.2343046146698,0.9980637911364543,192.60723244531343,3.077646296023886,3.203980934271385,0.960569478770563,-0.029269558930764106,0.3122574251472324,0.644263283375724,3574.694215333598,28.2880916595459,1,0.8824858757062147,0.3754875063896179,0.84375,0.8434059212136041,0.37819201350212095,0.83046875,0.8304686465262736,356.5146734714508
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1780,9.828729281767956,0.001,17,3146240,9218,0.945026415439802,0.05519240376594267,0.8396240666051067,0.42419659502690243,0.44887273847206405,0.8884662406122875,0.2511938779481098,0.012020068103748009,2.546160687220047,0.012020068103748009,2.5512150734657366,211.82581207057572,0.9980188317722569,212.24630771187026,5.03557596700557,6.508698380843271,0.7736686618981349,-0.06360096350908861,0.3223016795167083,0.6340394907218938,3574.707173548669,3.2822234630584717,1,0.8831460674157303,0.41429197788238525,0.8203125,0.8197734925007651,0.39063156247138975,0.82421875,0.8241714230942289,357.64865732192993
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1790,9.883977900552486,0.001,17,3146240,9218,0.9513044168301587,0.03422728408741799,0.923269106695373,0.18270692614361086,0.19205936912645544,0.9705296121422393,0.21936834740896136,0.009392384654012258,1.3919741431336359,0.009392384654012258,1.3954274147393462,148.2024208345225,0.9975252947095387,148.57008801734335,2.6996945830817367,1.947217660912429,1.386436985075778,-0.011425640739666676,0.3063467293299505,0.6315218004069495,3574.7218882022607,14.752948760986328,1,0.8837988826815643,0.3592361807823181,0.8515625,0.8494956371062565,0.40658059120178225,0.8171875,0.8170999794823695,358.788343667984
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,17,3146240,9218,0.9396222786341066,0.04854047531712603,0.8922051488413718,0.2474510074566215,0.2633515755036499,0.9495359668763247,0.24697016858436638,0.01031296222763347,1.5365096642712264,0.01031296222763347,1.5409595724294316,148.98819857539723,0.9971122486028692,149.41968548090355,5.497363803824555,2.3745563842894626,2.315111925830108,-0.06619609512557645,0.3387529394923587,0.6082297043615845,3574.735959361499,7.011632919311523,1,0.8844444444444445,0.38728296756744385,0.828125,0.8274509803921568,0.3785897850990295,0.8359375,0.8359230791768808,359.92325949668884
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1810,9.994475138121548,0.001,17,3146240,9218,0.9465674308064657,0.045599354938346395,0.926640693088026,0.24467815904115772,0.25848994068250847,0.9789484224050871,0.268161950776711,0.012171410185895156,1.79420141999025,0.012171410185895156,1.7994847906871434,147.41113745960686,0.9970639536803888,147.84521786739856,5.362276237385231,3.2381454251153627,1.6559714075207705,-0.04002867661011107,0.31926549899607903,0.6419845398672941,3574.75012121466,6.168858528137207,1,0.8850828729281768,0.4787314534187317,0.8372093023255814,0.8357883251500273,0.43191218630539324,0.7958158995815899,0.7958157565979284,369.7654883861542
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1820,10.049723756906078,0.001,17,3146240,9218,0.9513809943136426,0.0372734034100176,0.924425158075248,0.25850134469686853,0.27171169725054245,0.9716666231514942,0.25202340162821607,0.009972539340401387,1.5513991017212372,0.009972539340401387,1.5556010977196097,155.5671077110832,0.9972987959416252,155.9884643841373,3.8980865808480303,2.4198946466967755,1.6108497062750349,0.010563540370725377,0.30575238488979983,0.6549575381949413,3574.7656778089768,4.400876522064209,1,0.8857142857142857,0.4319906234741211,0.8046875,0.8045801526717558,0.39090432822704313,0.8359375,0.8359178710343766,371.1720452308655
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1830,10.104972375690608,0.001,17,3146240,9218,0.956042254225387,0.05480019237253233,0.8632760806185693,0.39478430175877677,0.41293603919069705,0.9029685422408662,0.2187594760949878,0.010148043324684587,1.6869015610651854,0.010148043324684587,1.6911449747928093,166.22924312531117,0.9974908042829718,166.64739405272218,3.388773348633549,2.8599714624870103,1.1848976093232402,0.08030464618195765,0.28806203116762763,0.6041530848363978,3574.7776516800554,4.688632488250732,1,0.8863387978142077,0.4396377503871918,0.828125,0.8270695160894129,0.3974076062440872,0.8203125,0.8196767902468665,372.29399514198303
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1840,10.160220994475138,0.001,17,3146240,9218,0.9487819635755536,0.04254854129109768,0.9080458763364907,0.27837283476831837,0.29340021781110825,0.9570648591531546,0.26396840988729336,0.012235584102880313,2.705747328966519,0.012235584102880313,2.7109690432727267,221.13756942176335,0.9980738569039859,221.56433403408604,4.561475940314267,7.349352833320154,0.6206636208338862,0.046374244992421154,0.3130527519287403,0.6318646903354558,3574.7899007847486,4.090080261230469,1,0.8869565217391304,0.36135125160217285,0.828125,0.828083028083028,0.3864738404750824,0.82890625,0.8277911599216361,373.4679856300354
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,17,3146240,9218,0.9617238219755606,0.03738899176149655,0.9519037804207781,0.1910781139326187,0.19868293741555504,0.9897891251829342,0.21989742774435408,0.01032816601587353,1.91245507836484,0.01032816601587353,1.9167992420095852,185.16889401521587,0.9977336366013007,185.58950728170177,2.9847694517266063,3.674119348041131,0.812376836184689,-0.054453264805772505,0.271457171919227,0.6000309313642993,3574.8023314745183,6.304904937744141,1,0.8875675675675676,0.36858317255973816,0.828125,0.8279569892473119,0.3827367931604385,0.8265625,0.8263573167512392,374.5972731113434
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1860,10.2707182320442,0.001,17,3146240,9218,0.9596289724430828,0.040192504426005596,0.937479059662371,0.23533660409463106,0.24523707688347152,0.9769182533908692,0.30053231404214215,0.013315998585993359,2.336511778657132,0.013315998585993359,2.342271143338416,175.4665084686047,0.9975411195677903,175.89902313463526,6.788237900389504,5.486234230758782,1.2373219251797505,0.01698332707766781,0.2783814960272628,0.6995858791437166,3574.8145428648663,4.235942363739014,1,0.8881720430107527,0.4966992735862732,0.78125,0.7718360071301248,0.41647940278053286,0.81796875,0.8176320415806773,375.7473590373993
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1870,10.32596685082873,0.001,17,3146240,9218,0.9471981429675669,0.04328330689764665,0.9222261884791125,0.22058316403723724,0.23287964157758093,0.9736359760902641,0.253606541168009,0.011188596593244457,2.4465198079035293,0.011188596593244457,2.451682286927002,218.66190165267994,0.997894311570875,219.12330706491812,4.091934404408676,6.010746275307611,0.6807697774931056,0.021195623299718136,0.3177135949567873,0.687134129014533,3574.828447289865,5.272713661193848,1,0.8887700534759359,0.33239462971687317,0.859375,0.859375,0.36657604575157166,0.84453125,0.8436332674643383,376.9014072418213
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1880,10.38121546961326,0.001,17,3146240,9218,0.9435118600225759,0.05361083228845176,0.8892277114644271,0.35649059347858547,0.3778337173949838,0.9424658545819976,0.3356297694971811,0.014426066011981667,2.832467409327574,0.014426066011981667,2.839149712515789,196.343716088298,0.997646371672914,196.8069264453465,10.05103946874442,8.060770916868933,1.2469079660495517,0.1743438492566156,0.32697184734589474,0.7165681057426506,3574.841897795776,2.7167227268218994,1,0.8893617021276595,0.45032376050949097,0.8046875,0.8046755783434048,0.3909470498561859,0.8265625,0.8264400419241115,378.05483627319336
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1890,10.43646408839779,0.001,17,3146240,9218,0.9611226485116836,0.06129209993287444,0.7477763669240012,0.6086114465064244,0.6332297417492665,0.7780238745616357,0.2833965314328582,0.01309549135792582,3.120154316641766,0.01309549135792582,3.1260916173732354,238.26172163852002,0.9981007272152637,238.71510674406443,5.105043077562186,9.772449207841419,0.5223913646402886,-0.06948142879980423,0.26923192764860976,0.6730531119361487,3574.8578570246746,2.1774487495422363,1,0.8899470899470899,0.4256975054740906,0.8125,0.8108374384236454,0.4078063428401947,0.8140625,0.8137783483097989,379.23557710647583
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,17,3146240,9218,0.947167718556542,0.02554697020746605,0.9338824654882242,0.1270994061045998,0.13418891249619005,0.9859737058093954,0.24560510359928478,0.012008126658894842,2.716761146926137,0.012008126658894842,2.722026540952894,226.2435452339051,0.998065634574998,226.68203111736776,4.626090172205295,7.40942838054616,0.6243518304801131,0.05026601243753248,0.3197192531288281,0.6538373910867274,3574.8720117200037,7.864070892333984,1,0.8905263157894737,0.33668506145477295,0.8515625,0.851335656213705,0.364807265996933,0.834375,0.8343604418357082,380.4018876552582
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1910,10.546961325966851,0.001,17,3146240,9218,0.9597446019136788,0.054465558277962685,0.7979333118954653,0.5154897866214362,0.5371114206775193,0.8314017190661239,0.2567158575861924,0.010831143059633497,2.7705278068103425,0.010831143059633497,2.775248247610832,255.79274427052866,0.9982990924128847,256.22856538142156,3.197233827085256,7.702003290731227,0.4151171722989112,0.05202364289596062,0.27554161900041696,0.656864709702831,3574.886725700992,3.533395767211914,1,0.8910994764397906,0.42283621430397034,0.8125,0.812087105456325,0.3596474021673203,0.840625,0.8404532223414369,389.86218881607056
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1920,10.602209944751381,0.001,17,3146240,9218,0.9557169091732358,0.03877932746227166,0.9395653265774249,0.20052102530410174,0.20981215606781187,0.9831000347061106,0.2901744478043023,0.013044809323420253,3.232858946242833,0.013044809323420253,3.238560591464937,247.82722890695356,0.9982394508112244,248.26431043729585,4.258755825803746,10.488274777657352,0.4060492231645152,0.06522859965298267,0.29172034191090807,0.6731915063895567,3574.902406751819,3.628701686859131,1,0.8916666666666667,0.3501087725162506,0.8359375,0.8358473282442748,0.3780150592327118,0.83203125,0.8317205533898953,391.0155248641968
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1930,10.657458563535911,0.001,17,3146240,9218,0.9559136387532866,0.04061375237342888,0.9076253048636013,0.31509012899094485,0.3296219618771095,0.9494846271336148,0.2832685152763862,0.012842641415737172,2.2830289662397547,0.012842641415737172,2.289319987929984,177.76942393191533,0.997252012945592,178.25927812051864,3.064045799930227,5.240986079588765,0.584631547079142,0.04171697964147825,0.29082411300939215,0.6888693082264495,3574.9177951021384,1.9476583003997803,1,0.8922279792746114,0.4593959450721741,0.7734375,0.7733129770992366,0.3586397558450699,0.8390625,0.8390432449194362,392.16066670417786
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1940,10.712707182320441,0.001,17,3146240,9218,0.9655909383722489,0.053217195637110894,0.8315775323254254,0.4945554852788477,0.512179087049582,0.8612109945100175,0.3413985984850134,0.014267827688065405,3.3035375427059024,0.014267827688065405,3.310617273128704,231.53752729080188,0.9978615074354062,232.03372969649277,5.835577333724359,10.96018659148831,0.5324341228146858,-0.0012122050948164542,0.2545603798312415,0.7126238039539877,3574.935368760646,1.8671287298202515,1,0.8927835051546392,0.3594522178173065,0.8359375,0.8358473282442748,0.3563691467046738,0.84609375,0.8460823827931628,393.2760238647461
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,17,3146240,9218,0.9600934819511205,0.04787166008019518,0.8828649551841807,0.35554265389871137,0.37032087039708955,0.9195614508183156,0.277016452233142,0.01108768461093318,2.8461786823266637,0.01108768461093318,2.850783499023351,256.69729814646297,0.9983847189033244,257.1126072807205,5.542198062714306,8.126966495583474,0.681951631734444,0.012040858040450075,0.27555064690023723,0.6966410461345697,3574.9541513117097,2.7656123638153076,1,0.8933333333333333,0.30914002656936646,0.8515625,0.8514809160305343,0.38851543962955476,0.82890625,0.8288183815056435,394.43090200424194
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1960,10.823204419889503,0.001,17,3146240,9218,0.9586837078149453,0.04265670660695457,0.8882462830356017,0.34464768533078427,0.35950093082974516,0.9265269408407011,0.291010273093616,0.01311482943974727,3.2108885200112383,0.01311482943974727,3.2175950102956357,244.82884316283673,0.997915682283526,245.34021010933105,4.861506346147507,10.352917530864943,0.46957839001943147,0.07188033402871952,0.2812560778220093,0.7339058786049757,3574.9710022828367,1.9526746273040771,1,0.8938775510204081,0.2850950360298157,0.9140625,0.913423107667712,0.38229119181633,0.82578125,0.8253026021613172,395.56214570999146
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1970,10.878453038674033,0.001,17,3146240,9218,0.9469887354012363,0.03926885930339756,0.9297778014365953,0.2103534168495896,0.2221287423872719,0.9818256191217007,0.3045172458777062,0.013889747165629213,2.5032889690622837,0.013889747165629213,2.510218433000137,180.2256685605323,0.9972394976282715,180.7245591346531,4.389995470010035,6.301196571323089,0.696692353637882,0.00013793788184557343,0.3188565861214831,0.6947811018625576,3574.986288426401,2.575678586959839,1,0.8944162436548223,0.31090301275253296,0.875,0.8748778103616813,0.35479338765144347,0.84453125,0.8445038217800869,396.6767928600311
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1980,10.933701657458563,0.001,17,3146240,9218,0.9644298995454141,0.05280258156528288,0.8403629928217395,0.49091889481403217,0.5090249639143578,0.871357258021393,0.3076952820029006,0.014498766781194952,3.5086334036846814,0.014498766781194952,3.515300572610996,241.99529909229346,0.9981033858162056,242.45514295535648,6.040317780307305,12.357337685767561,0.48880413677326146,0.18206371934320487,0.25901024520406896,0.7081555377371372,3575.003168307152,3.676119089126587,1,0.8949494949494949,0.3435215651988983,0.8671875,0.8671793932735152,0.3782781928777695,0.8359375,0.8355001456509127,397.80702662467957
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1990,10.988950276243093,0.001,17,3146240,9218,0.9570813877616758,0.03548027651399104,0.9272652382592098,0.2447982545631698,0.25577579680624546,0.9688467983144078,0.280984911225962,0.012759375060031298,2.45374966036272,0.012759375060031298,2.4596284948960823,192.3095487685038,0.9976098689108694,192.77029504374872,3.9435411226804717,6.049772400552719,0.6518495013663955,0.011677502399830786,0.2876375877762834,0.7318729878799427,3575.0199476620005,1.8735944032669067,1,0.8954773869346734,0.37341952323913574,0.8125,0.812087105456325,0.382172155380249,0.83046875,0.829884705486059,398.93323850631714
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,17,3146240,9218,0.9467084462687454,0.06181751305584118,0.8288769443786492,0.4606911373230146,0.4866240912275928,0.8755355966723393,0.2769416605590148,0.012851309721073827,2.39835918371869,0.012851309721073827,2.4048328504512013,186.62371663067262,0.9973080595887167,187.12745258233952,3.9364722980972147,5.783220876081032,0.6806712699454674,-0.0005953191732714913,0.31610350885161076,0.6320179069801285,3575.035419431175,4.423470973968506,1,0.896,0.2974856495857239,0.8984375,0.8970233306516493,0.3376455281818262,0.8635983263598327,0.8632981235731345,400.12633442878723
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2010,11.099447513812155,0.001,17,3146240,9218,0.9476519434929399,0.049286107730967074,0.8652638739282269,0.40141764012529846,0.4235918502374591,0.9130608340642032,0.3267964727066135,0.013279886189368578,2.5909736566073978,0.013279886189368578,2.597100346873091,195.10511006349157,0.9976409497333941,195.56646117586766,6.406502273450769,6.744930152737652,0.9498248504249491,-0.03723257776840683,0.31547651372587693,0.6878145725061283,3575.0496636437706,1.486472249031067,1,0.8965174129353234,0.2767501175403595,0.890625,0.8884184308841843,0.33854304254055023,0.85,0.8499380848054984,409.60121178627014
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2020,11.154696132596685,0.001,17,3146240,9218,0.9592052680678943,0.0434848965337891,0.8708280965020934,0.3959850991001568,0.4128262346784028,0.9078641720308552,0.2839416813709364,0.012098010172570478,2.613503352891921,0.012098010172570478,2.618915289341105,216.02753805063358,0.9979335198541127,216.47487909035715,4.3992646442347905,6.858717472990975,0.641412138866881,-0.003594954127947858,0.27934517488954175,0.6331150348009221,3575.0652848001955,3.4098174571990967,1,0.897029702970297,0.40213724970817566,0.8359375,0.83544536271809,0.3492505893111229,0.8546875,0.8546275196553266,410.7715449333191
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2030,11.209944751381215,0.001,17,3146240,9218,0.9525529836073267,0.04715547199180826,0.8797510654342747,0.3530439093543561,0.3706291570442367,0.9235717913586807,0.2812752530221089,0.01299721101162949,2.2075593075339106,0.01299721101162949,2.2124294286077304,169.8486933511087,0.9977987451211565,170.22339843741238,4.420833277788915,4.894843973900606,0.9031612246193905,0.07025765040454246,0.30069662323263174,0.6517265863693879,3575.0826287791238,2.7904138565063477,1,0.8975369458128079,0.37778013944625854,0.828125,0.8279569892473119,0.3625710219144821,0.8359375,0.8357606700573615,411.95383167266846
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2040,11.265193370165745,0.001,17,3146240,9218,0.9550131008874277,0.04732846598791364,0.8966334947660566,0.3376181379431388,0.35352199632592846,0.9388703609750243,0.2797460282012361,0.01376504160493651,2.7570021321772473,0.01376504160493651,2.762523648124171,200.29014159960934,0.9980012783055547,200.69126759002725,4.742668628841784,7.631536881934153,0.6214565561582914,-0.02111572462888489,0.2927616459148545,0.6706638597276603,3575.1006947447113,3.319007635116577,1,0.8980392156862745,0.4034475088119507,0.796875,0.7917917917917918,0.3565085083246231,0.83515625,0.8345259254766233,413.11927485466003
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,17,3146240,9218,0.9532243744202035,0.05368174405567893,0.8767154989449424,0.3302215249385764,0.34642580886523483,0.9197367613246383,0.3820592561382825,0.016704349235692507,2.982705637437576,0.016704349235692507,2.98858402350829,178.55862538268605,0.9980330531032509,178.91053290016976,10.832459873716289,8.93163437442854,1.2128194482221364,0.1059721480664848,0.2974578650253692,0.6620428746761197,3575.1187739346633,4.301873683929443,1,0.8985365853658537,0.40159308910369873,0.8125,0.8123167155425219,0.37869764268398287,0.82578125,0.825212743352861,414.26338624954224
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2060,11.375690607734807,0.001,17,3146240,9218,0.9440001333020583,0.04251511287706212,0.9204694392377816,0.2297838760338691,0.2434150885446364,0.975073420824669,0.2706478848863059,0.01046803043491838,2.1226773839397333,0.01046803043491838,2.1265686222622326,202.7771505955011,0.9981701797526007,203.1488765229993,3.944455615070183,4.522294302616501,0.8722244398795554,0.07298434181598168,0.3271928675674648,0.6894861647252823,3575.1355660465797,2.2423617839813232,1,0.8990291262135922,0.31578153371810913,0.8984375,0.8982822910935876,0.35247317254543303,0.84140625,0.841021126006543,415.3900246620178
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2070,11.430939226519337,0.001,17,3146240,9218,0.9390928568543865,0.05595263203737687,0.8877443106576098,0.3552234994533863,0.3782623804032048,0.9453211193951839,0.34707621654059395,0.012743406663853188,2.235514890947146,0.012743406663853188,2.2391590725967756,175.4252179119582,0.9983725222141527,175.71118396057898,6.074032083895872,5.01383329188684,1.2114547353867147,-0.06531174348867808,0.3390757480357738,0.6470661198105057,3575.151187115603,1.170211672782898,1,0.8995169082125604,0.2801584005355835,0.90625,0.9056742815033161,0.3476508319377899,0.853125,0.8528631279792405,416.5448806285858
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2080,11.486187845303867,0.001,17,3146240,9218,0.9592443426641104,0.03802740277846171,0.918093882240752,0.294981248246841,0.30751419125140655,0.9571011695424012,0.3142844145639602,0.01287409293932232,2.7981902440121145,0.01287409293932232,2.803618681306716,217.35047721035085,0.9980637747455472,217.7721331142026,5.613472974828255,7.860277612351638,0.7141570885495502,-0.14463755909270049,0.2800058678544766,0.7354414252887996,3575.1671343028324,2.01193904876709,1,0.9,0.38055965304374695,0.828125,0.828083028083028,0.3610103189945221,0.846875,0.8468117949056129,417.7389147281647
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2090,11.541436464088397,0.001,17,3146240,9218,0.956028392829314,0.05810675568957983,0.7670543384222127,0.5566776435154448,0.5822814967534464,0.8023342655673198,0.34546336758661733,0.01694121232910995,4.275844633602643,0.01694121232910995,4.28374345895773,252.39307261709325,0.9981560928121013,252.8593217379731,8.279924699760159,18.350458257307764,0.4512107863280644,0.20203273806259858,0.28745819832063657,0.6828781519762357,3575.1843919236585,1.9002420902252197,1,0.9004784688995215,0.35323113203048706,0.828125,0.8277465133349645,0.3419711172580719,0.85234375,0.852339333879004,418.9071726799011
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,17,3146240,9218,0.9454723142115014,0.05558478341451375,0.7978715603978181,0.5147878569938622,0.5444769236031851,0.843886752054947,0.32090608762237643,0.014564419382941346,3.247138014333264,0.014564419382941346,3.2542877838731497,222.9500489485006,0.9978029694929511,223.4409555443557,5.756183041346958,10.590388686803635,0.543528968726102,-0.16266497793731105,0.3209222141370326,0.7066641114260284,3575.1999486084146,1.6584975719451904,1,0.900952380952381,0.20340418815612793,0.9140625,0.9140572544710981,0.33798402547836304,0.859375,0.8593406593406594,420.0406725406647
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2110,11.651933701657459,0.001,17,3146240,9218,0.9558986052277553,0.05598602261008634,0.7903470734583309,0.5379055678335375,0.5627224110295406,0.8268105729373048,0.2771340019925701,0.01215123686122541,2.882530141264929,0.01215123686122541,2.8885032037406053,237.22113017672146,0.997932125376236,237.71269021656695,3.0971740552049596,8.34345084951201,0.37121019960057733,0.06964385234402926,0.2883099099011615,0.6629833003095685,3575.2152715164957,2.69331693649292,1,0.9014218009478673,0.3978850841522217,0.8359375,0.8358473282442748,0.3703722655773163,0.8421875,0.8420888055034397,429.5571987628937
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2120,11.707182320441989,0.001,17,3146240,9218,0.9489532894723908,0.055549241521050126,0.8171658140441033,0.4995028406055979,0.5263724212214037,0.8611233272592794,0.2823242744667521,0.011785623970408414,3.1611541832497156,0.011785623970408414,3.1666970537305543,268.2211982315749,0.9982496366444941,268.69150599760883,3.805769391071067,10.027970625189482,0.37951541077626116,-0.02772814926001388,0.31048526689661493,0.7007573996383052,3575.2316495963114,2.0655059814453125,1,0.9018867924528302,0.3415891230106354,0.859375,0.8576723498888065,0.3689128875732422,0.846875,0.8456506813075395,430.74115228652954
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2130,11.762430939226519,0.001,17,3146240,9218,0.9621802706153564,0.03693269993558798,0.9236713934871928,0.2631570415016602,0.27350076647628596,0.959977482074606,0.2642832900990977,0.012077301659065863,2.421381156209866,0.012077301659065863,2.4262620661040457,200.49024397699375,0.9979883006199668,200.89438308289374,3.1661641961472924,5.886747577882488,0.537846094852633,0.0690892028194412,0.26989645942741336,0.6468279022640885,3575.2482383168785,2.0545458793640137,1,0.9023474178403755,0.34580957889556885,0.8515625,0.8508250015334601,0.35608976781368257,0.83984375,0.8398217528652312,431.8997142314911
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2140,11.817679558011049,0.001,17,3146240,9218,0.9593230162145049,0.041701940436196135,0.9411550174046776,0.22111120732267894,0.23048671155122,0.9810616460746263,0.28718768168133607,0.012508907512337884,3.1558451548043345,0.012508907512337884,3.1623605367375807,252.28783182637144,0.9979397093223381,252.8086912161159,3.694552462460706,10.000524582595062,0.3694358662835262,-0.1625341705223491,0.2792110169408959,0.7231381066987038,3575.265081845767,1.2672723531723022,1,0.902803738317757,0.3823883831501007,0.8359375,0.8313993602207865,0.3785363078117371,0.8234375,0.8231456211912238,433.0749497413635
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,17,3146240,9218,0.9539073145075195,0.04715332417590184,0.9350182109026108,0.2334773075937079,0.24475890271818168,0.9801981772048151,0.26450875564875515,0.011488367632698254,3.122433426856677,0.011488367632698254,3.1280611342729094,271.79086939815454,0.9982008959624952,272.28073076019996,3.6320882607979,9.78476625814801,0.3711982652394351,-0.03127680390571186,0.2963720293199212,0.6970088647992031,3575.2828361517436,2.1171207427978516,1,0.9032558139534884,0.3009263873100281,0.8984375,0.8956281753747726,0.38214474022388456,0.82734375,0.827110649062365,434.2384638786316
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2160,11.92817679558011,0.001,17,3146240,9218,0.9415280516048742,0.04057489677074745,0.9298806180289497,0.202944733471599,0.21554826021983217,0.9876292229890857,0.2395255191671835,0.010237284442440818,2.598376540641913,0.010237284442440818,2.6034022054846435,253.81501854825837,0.9980695780190465,254.30593631761286,3.116720959478698,6.777702794238991,0.45984916336666365,-0.004856015322744156,0.3344820146685231,0.6517381339852836,3575.300532889067,7.937061309814453,1,0.9032407407407408,0.3112614154815674,0.875,0.8745098039215686,0.3459831327199936,0.8515625,0.8515331400985058,435.3927733898163
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2170,11.98342541436464,0.001,17,3146240,9218,0.9493264843678916,0.032683266889962655,0.9344148997905406,0.1580698994112759,0.16650741553526408,0.9842924591034876,0.34404727783784733,0.01687659032683693,3.428339241125742,0.01687659032683693,3.4378487570315017,203.1416995217359,0.9972338760143796,203.70517328756156,4.294548164460139,11.818803908725386,0.36336571768397247,0.03540872193946143,0.3125852184453768,0.7463901250495043,3575.31711641132,1.352776288986206,1,0.9036866359447004,0.297884076833725,0.8671875,0.8671145038167939,0.3391668081283569,0.85078125,0.8501511788765138,436.51576495170593
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2180,12.03867403314917,0.001,17,3146240,9218,0.9572842197343525,0.037774818863465724,0.9443840580334879,0.19395401896642275,0.20260860355584387,0.9865242093884673,0.3219917129767468,0.014278414859436853,3.6458203953267296,0.014278414859436853,3.6523433797017986,255.33789508274046,0.9982140276263943,255.79473741708108,5.47472128067966,13.339612097857753,0.41041083057871386,0.011782060262021332,0.2866677965016142,0.7051801933009028,3575.3349754509004,1.2226835489273071,1,0.9041284403669725,0.3469809889793396,0.8984375,0.8973789700894234,0.345117091259697,0.8569037656903765,0.8561587860025384,437.7182710170746
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2190,12.0939226519337,0.001,17,3146240,9218,0.9537095600391515,0.042016666730259694,0.9401618755749969,0.21993671549407734,0.23061183898067303,0.985794748179311,0.32879688584233413,0.014562083197822708,3.9821941323851253,0.014562083197822708,3.989244454311844,273.4632180223043,0.9982326673615857,273.94737415786136,6.786306288966443,15.914071043021977,0.42643433415751353,-0.21744817981289088,0.2977781304692718,0.6692184296547795,3575.351523678647,2.032658576965332,1,0.9045662100456621,0.2656860947608948,0.859375,0.8590653290922436,0.314962837100029,0.8609375,0.8609344443603497,438.8685381412506
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,17,3146240,9218,0.9377445688436176,0.052379264859112526,0.9017415843979255,0.2760692127318086,0.29439702655089134,0.9616068323487181,0.2771642399284147,0.012360894816653227,3.5102367916288624,0.012360894816653227,3.5158916914674108,283.9791814181359,0.9983916171671977,284.436664466283,3.291123848153802,12.3614945866575,0.26623996193034044,-0.061551775641419226,0.34335206471846763,0.6321096892231827,3575.366643821207,2.1145055294036865,1,0.905,0.34797823429107666,0.8671875,0.8671793932735152,0.35746847093105316,0.84921875,0.849207613599393,440.012366771698
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2210,12.204419889502763,0.001,17,3146240,9218,0.9361296048830058,0.032969264591920316,0.9261229776914195,0.16130756600200144,0.1723132835032614,0.9893106391044679,0.2824952360527587,0.013221298795828585,3.087886011756776,0.013221298795828585,3.094124992943726,233.55390869246722,0.997983604023374,234.02579736870817,3.017668617760137,9.57360963121755,0.3152069839906723,0.07524460085323881,0.3501053992094476,0.6649842678286858,3575.382275362095,3.1121883392333984,1,0.9054298642533937,0.4430164098739624,0.78125,0.7803921568627451,0.34995959997177123,0.84453125,0.844451406025676,449.5641281604767
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2220,12.259668508287293,0.001,17,3146240,9218,0.9593685524447089,0.03956769995203554,0.9559607309148559,0.2085858300834685,0.2174199159978093,0.9964478494514241,0.3610105631867046,0.016734612401691332,3.0725859312893657,0.016734612401691332,3.0803784595910346,183.6066385964712,0.9974702691880584,184.0722919450293,5.181918398937341,9.48873174624714,0.5461128565455364,0.0797817910495553,0.2793662958318239,0.663800802750965,3575.39824545642,2.546983242034912,1,0.9058558558558558,0.37682777643203735,0.8203125,0.8197734925007651,0.30462428033351896,0.871875,0.8717735708910368,450.7160608768463
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2230,12.314917127071823,0.001,17,3146240,9218,0.9616203191468885,0.057724314211307866,0.7728441615600564,0.5839920664076107,0.607300048449169,0.8036895083973404,0.4442374166451121,0.024686944433084564,6.839764281664558,0.024686944433084564,6.853943126968538,277.05997800595156,0.9979312864082298,277.63432390535655,8.08892631449271,46.976536941714585,0.17219077524869322,0.07687812317180942,0.2682415486507444,0.6355806562594254,3575.4154989971826,2.1083943843841553,1,0.9062780269058296,0.32675206661224365,0.8828125,0.8826334128002934,0.35067298710346223,0.8546875,0.8546871452322882,451.88543176651
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2240,12.370165745856353,0.001,17,3146240,9218,0.9639500624543871,0.04697065569933152,0.8559274538923708,0.4290036000941288,0.4450475359707015,0.8879375470063546,0.2649065901649133,0.012811811270832984,2.926157990721931,0.012811811270832984,2.9308915163240004,228.39533996130132,0.9983849536648813,228.76480572238736,2.748173592663079,8.590125018090475,0.31992242102129254,-0.0012763697301352295,0.26190218791250425,0.6657165438827914,3575.431021294053,1.4784188270568848,1,0.9066964285714286,0.38641083240509033,0.8359375,0.83544536271809,0.3362336218357086,0.84921875,0.8487267240677228,453.07198905944824
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,17,3146240,9218,0.9618746907634218,0.04058133735109549,0.897374629949296,0.3686734876379723,0.38328640017065335,0.9329433850027457,0.3452125984894829,0.016340443101829385,5.741066010477347,0.016340443101829385,5.748404839456197,351.3409015104743,0.9987233277432938,351.79002207183953,4.765624050713086,33.044158783741295,0.14421986293861758,-0.12147191450912942,0.27046001933775843,0.6884533690578623,3575.4468138694174,1.1964603662490845,1,0.9071111111111111,0.425476998090744,0.8125,0.8124542124542125,0.37030671536922455,0.84140625,0.8411921346590954,454.24544382095337
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2260,12.480662983425415,0.001,17,3146240,9218,0.9533498388309503,0.04712661664704074,0.8720349158858389,0.3903359014963884,0.40943616456162585,0.9147061030137434,0.3728220775445569,0.017774939394159892,5.534431933479458,0.017774939394159892,5.543769944087588,311.361507949661,0.9983155847550836,311.88685492278194,9.224403339496348,30.733384530059993,0.3001427756996324,0.2924344707389537,0.29816384992682926,0.6918043557657741,3575.465332582942,1.2323459386825562,1,0.9070796460176991,0.4434652328491211,0.7890625,0.7887401430405281,0.3558294326066971,0.84453125,0.8442002325497471,455.3754551410675
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2270,12.535911602209945,0.001,17,3146240,9218,0.9532735307253833,0.04534302080482379,0.9288623978834827,0.23672165091107286,0.24832500146200645,0.974392310228812,0.297970956203238,0.014949233035469214,3.655981983301583,0.014949233035469214,3.663831012429003,244.55983625562848,0.9978576989220317,245.08488186223568,3.2097718363602326,13.423658250831068,0.23911304775369363,-0.03794921287635589,0.2986843362372766,0.6081882287408135,3575.480546651215,1.816894769668579,1,0.9074889867841409,0.33487409353256226,0.859375,0.8592375366568915,0.3979633808135986,0.815625,0.8154790410383213,456.53100299835205
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2280,12.591160220994475,0.001,17,3146240,9218,0.9530428472654356,0.04292422310997847,0.9326012117896925,0.2139512745014607,0.22449281804627227,0.9785511894513491,0.2889533499133829,0.01302337306282082,3.3519663887511464,0.01302337306282082,3.3583417865900365,257.3808162126872,0.9981016232879133,257.8703512822991,3.822836706146518,11.278459865105106,0.33895024248604644,-0.05029262119307987,0.2997758362712661,0.6428214440310468,3575.4941059823,1.728232979774475,1,0.9074561403508772,0.30810338258743286,0.8671875,0.8653382016213875,0.3275973856449127,0.86015625,0.8599338916333852,457.7271912097931
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2290,12.646408839779006,0.001,17,3146240,9218,0.9518952667983048,0.04158600849133721,0.9169848324994888,0.28894609048817693,0.30354819544385986,0.96332534101547,0.3247856218117535,0.01577524375174867,3.5028488552667216,0.01577524375174867,3.5097125775891183,222.04720956393678,0.998044363414194,222.48230409752432,6.857898439644487,12.318082529993262,0.5567342500706753,0.06820769395744719,0.30358767175994966,0.6290945241912,3575.508723121524,2.696420907974243,1,0.9078602620087336,0.37690868973731995,0.8359375,0.83544536271809,0.34935451447963717,0.8453125,0.8449942386589653,458.9196894168854
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,17,3146240,9218,0.9569272947589297,0.0402151754071738,0.8972892865074128,0.34585508078869853,0.36142252675092396,0.9376775972655885,0.30028269692157467,0.013443043900034089,4.900392249012323,0.013443043900034089,4.907186376687222,364.5299595428604,0.9986154738880153,365.03536053131376,4.704554378789908,24.080478966468945,0.1953679735914224,-0.07045166240322942,0.28752639410462283,0.7050816198364956,3575.524128687879,1.3300760984420776,1,0.9078260869565218,0.330453485250473,0.890625,0.8901960784313725,0.35580132603645326,0.8515625,0.8511904761904762,460.10229754447937
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2310,12.756906077348066,0.001,17,3146240,9218,0.9574157478487685,0.04433730999904507,0.9209494854646045,0.30113129291528956,0.31452510948551443,0.9619117792180664,0.24883357809417797,0.010756267190534049,3.397632251855858,0.010756267190534049,3.4024526510564472,315.8746609461238,0.9985832575218666,316.3228089063038,4.92028973836932,11.576684408995789,0.425017178022574,0.0026559688012639526,0.28528582928475243,0.6651367066695844,3575.538446081885,1.5679373741149902,1,0.9082251082251083,0.2741839289665222,0.8828125,0.8801722523871934,0.35498855710029603,0.84609375,0.8450106979251373,470.09930515289307
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2320,12.812154696132596,0.001,17,3146240,9218,0.9549322468820437,0.05875394578494465,0.7732365006763374,0.5455108313625364,0.5712560583682118,0.8097291752383874,0.2817448809680518,0.012008833488723277,3.322248436355532,0.012008833488723277,3.327825447408242,276.65038735654394,0.9983241275298699,277.11479641492144,3.7381819425718277,11.074422605233849,0.33755095645394073,-0.010393968142807353,0.2909488531622636,0.6352918385978462,3575.5534815014585,1.4260083436965942,1,0.9086206896551724,0.2887987494468689,0.890625,0.8888888888888888,0.3604536592960358,0.84609375,0.8455915266390744,471.3757917881012
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2330,12.867403314917127,0.001,17,3146240,9218,0.9390370304907678,0.045299950019285044,0.8869690562390636,0.3382246252353309,0.36018241480696983,0.9445517348506566,0.24928697679145112,0.011365422608997448,2.460628736328507,0.011365422608997448,2.4644804117722545,216.50129704640702,0.9984371247483449,216.84019121482083,2.912296820393749,6.073663509136395,0.4794959114894799,-0.053425814709115116,0.3408180472790151,0.6253805650004689,3575.566547543433,4.0759406089782715,1,0.9090128755364807,0.33940255641937256,0.8359375,0.8336530725911258,0.35227820575237273,0.84921875,0.8491612095678588,472.6252694129944
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2340,12.922651933701658,0.001,17,3146240,9218,0.9588370015175606,0.03265386599705479,0.9482926670958779,0.16320357566886748,0.17020992662002363,0.9890029959158918,0.28242173614256455,0.011778880348098108,2.7687285824486496,0.011778880348098108,2.7736808963036013,235.05872380270048,0.9982145336684002,235.4791639216759,5.694936263600539,7.69330554746557,0.7402456887308525,-0.10962563601799502,0.2820702728275619,0.6855701180669957,3575.5814483110903,1.265969157218933,1,0.9094017094017094,0.35543423891067505,0.8515625,0.8494956371062565,0.33834717869758607,0.853125,0.8529512412127611,473.8793442249298
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,17,3146240,9218,0.9658584255898569,0.03120313961056542,0.9540896024110077,0.16605745222303409,0.1719273216689305,0.9878151674541101,0.2603425931280442,0.012648334884500819,3.256310889803132,0.012648334884500819,3.262069393869386,257.4497686484719,0.9982347082876054,257.90504628927107,3.3598037800911698,10.641096867620945,0.31573848277939126,0.01977009884922154,0.25718236601900984,0.637332923798331,3575.5968249050356,2.1039552688598633,1,0.9097872340425532,0.38119032979011536,0.8046875,0.8037171072808685,0.35641984045505526,0.84609375,0.8460778730227911,475.1574761867523
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2360,13.033149171270718,0.001,17,3146240,9218,0.9676237449022745,0.056342263466294916,0.7527645607142271,0.6010880365359649,0.6212001717637385,0.7779517241903285,0.31416576058814943,0.015439600887526057,4.50379854101088,0.015439600887526057,4.5118117324757145,291.70433703694914,0.9982239526070745,292.22333953728634,4.900792873071623,20.35644511843566,0.24074895417929615,-0.14169868204226077,0.24602651829880748,0.6424488117836316,3575.6134770866415,2.3746559619903564,1,0.9101694915254237,0.38047146797180176,0.8359375,0.83592748580846,0.3571025948644183,0.8384937238493724,0.8382540540805901,476.4670560359955
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2370,13.088397790055248,0.001,17,3146240,9218,0.9506287736882992,0.03822804618690953,0.9337199301233664,0.21529096917537638,0.22647217834579025,0.982212989935778,0.27193267128861137,0.01158702851345784,2.9131697844663162,0.01158702851345784,2.9182372410043502,251.41646808608382,0.998263521393384,251.85380683364522,4.026599295617416,8.516108785639517,0.47282149594041833,-0.04570212682983765,0.3079665987240394,0.5927736306075966,3575.6284308943486,13.758072853088379,1,0.9105485232067511,0.30585965514183044,0.8671875,0.8641952193721525,0.35783082246780396,0.85,0.8499703310469111,477.6369185447693
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2380,13.143646408839778,0.001,17,3146240,9218,0.9645365545217907,0.039106205170080593,0.9245912586694593,0.3037303417453132,0.3148976991296097,0.9585860217893599,0.26566197776861394,0.012099402839673565,2.2855604523353343,0.012099402839673565,2.2905679760198105,188.8986161235208,0.9978138506532439,189.3124814812438,3.186555390477224,5.246701749943895,0.6073444884705518,0.07683110488960665,0.26103565740405416,0.5310628980718883,3575.6400204253746,5.404926776885986,1,0.9109243697478991,0.31789711117744446,0.8671875,0.8658032685784767,0.3334552764892578,0.84375,0.843749618529342,478.7884032726288
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2390,13.19889502762431,0.001,17,3146240,9218,0.9375990234629484,0.05492235145938716,0.9329736451028751,0.28033405117869636,0.2989914069484677,0.9950667841536461,0.28220465753536655,0.012573600399303978,2.4082994835416867,0.012573600399303978,2.4117462667805594,191.5361874928839,0.9985708350474721,191.81031607415036,5.278857324032288,5.816520141539513,0.9075628031153147,-0.011537542497308095,0.3433531605661671,0.5948686710094693,3575.648795444528,7.8498382568359375,1,0.9112970711297071,0.32462766766548157,0.84375,0.8434059212136041,0.3299278199672699,0.86328125,0.863166916203786,479.9811887741089
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,17,3146240,9218,0.9312704874918067,0.0494927307741444,0.9072088750936506,0.24314189643207518,0.2610862254283714,0.9741625953776745,0.31621460246202204,0.01398331954030798,2.7562500617715537,0.01398331954030798,2.762089702501728,197.10985319519116,0.9978857888920534,197.52746796208115,6.021262379152176,7.629139440541621,0.7892452911733259,0.05418852740331204,0.360950483739259,0.6061664071391144,3575.657874462586,4.025219440460205,1,0.9116666666666666,0.25274595618247986,0.8828125,0.8827480916030535,0.33535788059234617,0.8453125,0.8449487200193814,481.1307601928711
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2410,13.30939226519337,0.001,17,3146240,9218,0.9211808921470391,0.05397423370357068,0.8976569470415273,0.3042005340658112,0.33022887975541576,0.9744632728424453,0.2611361255953236,0.011409895693069194,2.2407674155174644,0.011409895693069194,2.244866613657604,196.38807188032334,0.9981739680588592,196.7473388053163,4.284099708856957,5.0394261457258835,0.8501165777556744,0.005303376381334601,0.3853730300316516,0.5632047813249613,3575.6682645350406,8.08779239654541,1,0.9120331950207469,0.3706587553024292,0.8203125,0.8200378996271165,0.3594587445259094,0.84140625,0.8409962213349244,491.1969780921936
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2420,13.3646408839779,0.001,17,3146240,9218,0.9598348030861545,0.03146067071182416,0.9400669431204228,0.18633847311913518,0.19413598310876157,0.9794049352011699,0.287356025467541,0.010988748394105888,2.0990395394130954,0.010988748394105888,2.103227152827105,191.01716265875848,0.9980089580869186,191.39824458581904,4.665181654301705,4.423564439290203,1.0546204804581238,0.07230298080753528,0.27879506622597083,0.602174223205889,3575.6799743672805,2.629011631011963,1,0.912396694214876,0.3132791519165039,0.859375,0.8571428571428572,0.3383751422166824,0.8546875,0.8546843070282306,492.3618049621582
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2430,13.41988950276243,0.001,17,3146240,9218,0.961521572897129,0.04146059473734007,0.888448959522407,0.34816535516566155,0.3620983293350517,0.9240031472673573,0.28430550725881465,0.012204354197965997,2.028823105104283,0.012204354197965997,2.0321572985875096,166.23764536778285,0.9983592837594097,166.51084241116118,6.367534821236404,4.129663339641411,1.541901675159146,-0.01573632354916299,0.2715823638755528,0.554636975440349,3575.6916444265585,4.301919460296631,1,0.9127572016460905,0.3539700508117676,0.875,0.873015873015873,0.33155311048030855,0.85625,0.8562496490469947,493.52560925483704
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2440,13.475138121546962,0.001,17,3146240,9218,0.936763904767129,0.04274458417109176,0.920880447982233,0.24966022863060985,0.2665135018120421,0.9830443330447873,0.2782322833184078,0.01124861135451201,2.192956761684178,0.01124861135451201,2.196092007637921,194.95355404954458,0.9985723521861385,195.23227698297453,3.7009518334743916,4.822820186825993,0.76738333383938,-0.034488137636799365,0.34734119534626406,0.5522508037026519,3575.70357537073,9.690244674682617,1,0.9131147540983606,0.350318968296051,0.875,0.875,0.31868042051792145,0.86484375,0.8648298072738216,494.71181654930115
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,17,3146240,9218,0.972400213924039,0.024920871705275852,0.9641116988837602,0.1699856632384894,0.174810392680321,0.9914762307519133,0.3681447324434003,0.015793772017436862,3.2627180397952174,0.015793772017436862,3.2694144164152,206.5825716740159,0.9979518116191202,207.00656010518927,11.702956183435163,10.689070578140672,1.094852550358111,-0.16120928345378616,0.23198322173118915,0.6004187505871644,3575.7170487922826,3.4330155849456787,1,0.913469387755102,0.3738601803779602,0.8515625,0.8511172329354147,0.3765144348144531,0.84296875,0.8424277686760271,495.8899357318878
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2460,13.585635359116022,0.001,17,3146240,9218,0.941613973956262,0.04126070601259515,0.9155187771718962,0.24400490359003293,0.2591347519672292,0.9722867358534147,0.3127496985871963,0.013638298158804118,2.8162842644712134,0.013638298158804118,2.821761177046371,206.49821786255487,0.9980590446067125,206.89980114746214,5.5906404224806465,7.962336319941983,0.7021356795088735,-0.026781081433057352,0.3341557363561437,0.6543121355898043,3575.728657321353,2.921823024749756,1,0.9138211382113821,0.3742635250091553,0.8203125,0.8203015320759324,0.3466656059026718,0.85078125,0.8507607551085812,497.01540064811707
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2470,13.640883977900552,0.001,17,3146240,9218,0.9540790558410734,0.03476047787549206,0.9396912911042229,0.17902468332070967,0.18764135133737897,0.984919735268513,0.3207770468092329,0.015736672218740255,3.5206131597883803,0.015736672218740255,3.5275181612570785,223.7203082616034,0.9980425326949309,224.15909235602427,5.699000747787068,12.443384152837098,0.4579944392770107,0.06369621379781165,0.29753097263766987,0.5858509923384754,3575.741995456324,5.97039794921875,1,0.91417004048583,0.31381702423095703,0.859375,0.8593406593406594,0.33755973875522616,0.83984375,0.8396949316351423,498.1603989601135
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2480,13.696132596685082,0.001,17,3146240,9218,0.9652921040802436,0.05867429670987892,0.7389795896681867,0.5897472100646777,0.6109520709553558,0.7655502272778937,0.3475016692459019,0.016244513479077342,3.762589698920937,0.016244513479077342,3.7702120421857326,231.62218454662175,0.9979782719965063,232.0914102500947,6.351371737517184,14.214498607325368,0.44682348023475393,-0.1200771491839987,0.2544945308630438,0.6124582373410974,3575.754484683623,2.1716127395629883,1,0.9145161290322581,0.4558374285697937,0.78125,0.7811965811965812,0.373319074511528,0.8328125,0.832632301867978,499.3792452812195
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2490,13.751381215469614,0.001,17,3146240,9218,0.9395495214052597,0.038095525711946056,0.9255309386626441,0.20641032275723065,0.2196907326912456,0.9850794636969764,0.3376898028089869,0.015635095184476692,2.9720046801641122,0.015635095184476692,2.9790171080381134,190.08548685491007,0.99764605988496,190.53399246304755,5.3686605020820934,8.874542896282037,0.6049506509604318,0.03047159999550786,0.3402863780551322,0.5726959667730508,3575.7663863411835,2.685211420059204,1,0.914859437751004,0.3375699818134308,0.859375,0.8590653290922436,0.3273846745491028,0.85625,0.8558187940006122,500.5299825668335
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,17,3146240,9218,0.9538923915623249,0.03807727623891124,0.9287701495145396,0.19183552513567712,0.2011081405330017,0.9736634422603592,0.2673530148628754,0.012455145389374445,2.7828878493525764,0.012455145389374445,2.7881265217025692,223.43278720187993,0.99812107796787,223.853390268823,3.741517116785417,7.77364921843764,0.48130768595928397,-0.01619198130391908,0.29772315335754335,0.574290626705734,3575.777680210436,6.5763630867004395,1,0.9152,0.31450575590133667,0.8828125,0.8801722523871934,0.3322861760854721,0.8546875,0.854530879193663,501.70043563842773
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2510,13.861878453038674,0.001,17,3146240,9218,0.9635728130268674,0.049796928315611694,0.8359271135513616,0.46916774809163,0.48690430214384656,0.8675287453632768,0.3826921072733018,0.016988995220574038,3.968350391159828,0.016988995220574038,3.975943556100798,233.58358393991838,0.9980902231548738,234.03053002721697,6.692809893944286,15.808127123280428,0.4233777880042393,0.04209930403226281,0.26276772514938573,0.6874042555885365,3575.7887277918085,2.162278890609741,1,0.9155378486055777,0.4391591548919678,0.765625,0.7651088818204062,0.35809154212474825,0.83359375,0.8335936484336233,511.217604637146
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2520,13.917127071823204,0.001,17,3146240,9218,0.9510401569364152,0.03657426134714992,0.9395117430876225,0.18149146454052165,0.19083470158101415,0.9878780998208013,0.3762932508291623,0.016817745498554578,3.8173520142314152,0.016817745498554578,3.824061473267041,226.9835760423121,0.9982454625579297,227.38252719995702,6.674367981686373,14.62344604585087,0.4564155371284801,0.22550883614349004,0.30689455223091333,0.6753015242179837,3575.8017483209314,3.5760550498962402,1,0.9158730158730158,0.37242937088012695,0.8359375,0.83544536271809,0.38857110738754275,0.81953125,0.8195311398505493,512.3845002651215
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2530,13.972375690607734,0.001,17,3146240,9218,0.9464069527560656,0.048707200343160575,0.9224666034621236,0.23249062007848983,0.24565607786528362,0.9747039587735229,0.37102201391880174,0.014805998206850848,2.8265838576831097,0.014805998206850848,2.83227107354304,190.90802377479878,0.9979919945117344,191.29213944065768,8.778838299541803,8.021759372666565,1.0943781646523725,-0.05037570188869722,0.3192817749159738,0.6286729991908487,3575.814928332538,2.9819846153259277,1,0.916205533596838,0.38148385286331177,0.859375,0.8590653290922436,0.3686089158058167,0.8390625,0.8388890382467451,513.5102434158325
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2540,14.027624309392266,0.001,17,3146240,9218,0.9359244365305814,0.049732262597240076,0.8431631566368681,0.388877499834982,0.4155009578300239,0.9008880671632273,0.3365729711586103,0.01421768750326536,2.7163071127195,0.01421768750326536,2.7223277923772398,191.05126006572087,0.9977884075258687,191.47472412458114,5.6511390630330425,7.411068760651688,0.7625268696786607,-0.07368434866509688,0.3486709481401388,0.6433439520111899,3575.8271455131116,3.114147186279297,1,0.9165354330708662,0.2806382179260254,0.890625,0.8896551724137931,0.3344177943393276,0.8552301255230126,0.8550335918725971,514.7297129631042
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,17,3146240,9218,0.9534907206498145,0.04922914790854622,0.8419209276806169,0.4127444282675383,0.4328772365883628,0.8829880663199725,0.4514069079560799,0.019345607531805146,4.182765818325386,0.019345607531805146,4.1919628397876085,216.21268866582298,0.9978060345919745,216.6880948502554,10.627835246774339,17.57255184270616,0.6047974899664692,-0.4005877052561573,0.2973735679476515,0.6751628880733223,3575.8415930626225,2.431993007659912,1,0.9168627450980392,0.451578825712204,0.7734375,0.7733129770992366,0.35537612736225127,0.84140625,0.8407998240367514,515.8726115226746
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2560,14.138121546961326,0.001,17,3146240,9218,0.9527695715217173,0.047386238059186195,0.9160826329555305,0.2266272806780695,0.2378615852688404,0.9614944267084514,0.39157579446231777,0.017394114763038124,4.23046069555316,0.017394114763038124,4.237328221724226,243.21218717854723,0.9983792791561773,243.60700613108511,9.797486634537563,17.954950519992963,0.5456704892407246,0.2348368068049922,0.29997342547468886,0.6382882351509678,3575.856796269098,5.01817512512207,1,0.9171875,0.36686939001083374,0.859375,0.8576723498888065,0.33439497649669647,0.85234375,0.8523328444056233,517.0328693389893
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2570,14.193370165745856,0.001,17,3146240,9218,0.9569689280897176,0.04145128141062397,0.9473949173022537,0.23466048250508142,0.24521222749991062,0.989995484172537,0.42787413440784655,0.017290229280562248,4.024178172710152,0.017290229280562248,4.031385975644447,232.74290394946647,0.9982120781840684,233.15977539849914,9.829499938268782,16.2520728893287,0.6048151522088573,-0.7196472738296507,0.287214149758106,0.6753943240581962,3575.873409211807,3.701237916946411,1,0.9175097276264591,0.3614161014556885,0.8359375,0.8356867779204107,0.3526463806629181,0.84140625,0.8412099915972806,518.2027635574341
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2580,14.248618784530386,0.001,17,3146240,9218,0.9292176747667377,0.053176871924709455,0.8956211683939976,0.26073541205241374,0.2805966988497785,0.9638443098048326,0.41997671259282043,0.019288211782092782,4.922111803142477,0.019288211782092782,4.929536830403243,255.18756527301178,0.9984937677684096,255.57251683537794,18.16954657045426,24.3003328149789,0.7477077251902664,0.03819074080729479,0.36568630152312365,0.6058693509389677,3575.888790203036,7.244697570800781,1,0.9178294573643411,0.30925601720809937,0.8671875,0.8669845345069992,0.30305669754743575,0.86640625,0.8663467814964056,519.3651058673859
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2590,14.303867403314918,0.001,17,3146240,9218,0.9490193874436454,0.03141895399297366,0.9282343448516082,0.16554115366829017,0.1744339007806838,0.9780984004467753,0.36366621946141514,0.017323191820087906,4.1391538228007585,0.017323191820087906,4.144214014282039,238.93713501463466,0.9987789743811873,239.2292400454993,11.97891565676764,17.17450986294682,0.6974822427166655,0.3919245495417272,0.3136471446774333,0.6288588135514819,3575.9032026111336,3.524439573287964,1,0.9181467181467181,0.27668794989585876,0.90625,0.9058823529411765,0.34836645424366,0.85703125,0.8570060270641,520.518316745758
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,17,3146240,9218,0.9522224000591554,0.050303297159350016,0.9176317386285419,0.24622573166488457,0.2585800666415621,0.9636737579073286,0.3453375647960209,0.014946765931551783,4.170228983615304,0.014946765931551783,4.175968528904874,279.00543854856153,0.9986255774559021,279.3894376903059,8.345413705714236,17.438713155250298,0.4785567393315183,0.3594775357336175,0.30123343438966627,0.5934268402317614,3575.916384494721,3.7410662174224854,1,0.9184615384615384,0.345913827419281,0.8671875,0.8667891031527395,0.3363816648721695,0.8515625,0.8511423842681004,521.6755158901215
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2610,14.414364640883978,0.001,17,3146240,9218,0.950316019724242,0.035270730553110724,0.9395858718610034,0.17679173266541673,0.18603467582995947,0.9887088635353615,0.3244740389616525,0.014158729740180268,4.100162533710045,0.014158729740180268,4.105485202951272,289.58547899070516,0.9987035224880606,289.9614074347746,8.054962857710052,16.855008059596003,0.47789730086329735,-0.1399694756687353,0.3092809956178714,0.6265843028939201,3575.9290572191267,2.976883888244629,1,0.9187739463601533,0.41602015495300293,0.8046875,0.8026518655565834,0.3677413761615753,0.83671875,0.8364791176522723,531.2199432849884
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2620,14.469613259668508,0.001,17,3146240,9218,0.9469208761133907,0.04741521020730775,0.8804023569481889,0.34902815617281313,0.3685927356522005,0.9297528221806397,0.31258098545974816,0.015123069035436665,4.284846748991667,0.015123069035436665,4.290781126619562,283.33182497225476,0.998616947019022,283.72423061518276,6.364394282485591,18.4108031578362,0.3456880304418828,0.05840728182283783,0.3179491502920069,0.5811188574850137,3575.941205005531,1.8217716217041016,1,0.9190839694656489,0.24776704609394073,0.90625,0.9058823529411765,0.33553178757429125,0.84921875,0.8492031953979629,532.36048579216
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2630,14.524861878453038,0.001,17,3146240,9218,0.916907182121767,0.053372655544295655,0.8697904471417457,0.25454008264430583,0.2776072514289701,0.9486134083157786,0.30848409135455584,0.013552715152426831,2.7966554717501713,0.013552715152426831,2.801645459045145,206.35388852317058,0.9982189083637033,206.72207948998806,7.134603186201275,7.849217106879223,0.9089572996965971,0.07509256058278879,0.3955151900710929,0.5676775889378386,3575.9526291446355,10.017267227172852,1,0.9193916349809886,0.3183131515979767,0.8515625,0.848897173035104,0.35818099677562715,0.834375,0.8319423490912153,533.4952778816223
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2640,14.58011049723757,0.001,17,3146240,9218,0.9579521965721486,0.04225051505953307,0.9438762434009079,0.20048145547818205,0.20928127331986623,0.9853062050260871,0.3085347759038823,0.014477415431911292,3.5020076191626313,0.014477415431911292,3.507620202716437,241.8945312188434,0.9983998884629929,242.28220977792063,5.545988798072358,12.303399440366775,0.4507688159644947,0.029060504223139105,0.2837997523014301,0.5574054881895852,3575.963792672741,10.291675567626953,1,0.9196969696969697,0.30577313899993896,0.8671875,0.8661993482137367,0.3657207012176514,0.84375,0.8437038285235628,534.6501939296722
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,17,3146240,9218,0.9478846731828476,0.04036444309343974,0.9337861846157536,0.19362426950716521,0.20426986002105654,0.9851263671984973,0.43834478888749356,0.01862429401296924,6.111308903539627,0.01862429401296924,6.117880424420857,328.13640609861227,0.9989258500615674,328.48925280929313,19.78539003217884,37.42846263755928,0.5286188274354687,0.056742427491855096,0.3160454556235518,0.6097575788728113,3575.9760448339625,3.4624524116516113,1,0.92,0.40833064913749695,0.796875,0.7936507936507937,0.33661826252937316,0.85,0.8499868152474339,535.7816100120544
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2660,14.69060773480663,0.001,17,3146240,9218,0.9490693986262067,0.04321912907225951,0.920140204105839,0.23166599559907386,0.24409805640600588,0.9695183570745795,0.3926753521178558,0.019060908191217,4.933466358997108,0.019060908191217,4.941553487253511,258.82640583046197,0.9983634441522764,259.250684053476,13.232558130323014,24.41894984067767,0.5418971010899045,-1.010332785370565,0.3120863550880998,0.6248824898318832,3575.9886403117657,1.262601613998413,1,0.9203007518796993,0.2852011024951935,0.8984375,0.8979328957860517,0.34218129217624665,0.86015625,0.8600263061594657,536.9267416000366
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2670,14.74585635359116,0.001,17,3146240,9218,0.9556558272236735,0.039871346023183,0.9143344711747374,0.2783541205342724,0.29127025923436656,0.956761257691505,0.4790733153426083,0.021018246911552567,7.194294606566274,0.021018246911552567,7.202472749594149,342.2880431865118,0.9988645367622757,342.67714048193756,31.38389846562859,51.87561386248126,0.6049836547250348,1.6914027120222386,0.2917730539329051,0.6347357539447238,3576.0003657366005,3.653179168701172,1,0.9205992509363295,0.3579152226448059,0.8125,0.810229799851742,0.34239269196987154,0.840625,0.8406234435883163,538.0931804180145
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2680,14.80110497237569,0.001,17,3146240,9218,0.9553928207843972,0.03517360905791586,0.9466497687227857,0.19470878545679013,0.2037997159084053,0.9908487358587923,0.5596316999990465,0.024914772437235232,12.84640171274008,0.024914772437235232,12.855840824422303,515.6138489766448,0.9992657725145219,515.9927050029643,78.84006220019364,165.27264907909557,0.4770303050111011,-7.452190898208755,0.29323484102001285,0.672690731264121,3576.0107700356393,2.8723385334014893,1,0.9208955223880597,0.3081989884376526,0.8671875,0.8653382016213875,0.33012719452381134,0.853125,0.8521863690082777,539.3350887298584
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2690,14.856353591160222,0.001,17,3146240,9218,0.9561397986059379,0.05196894639348052,0.8114728452452988,0.45359564748753195,0.47440306129802284,0.8486968604679305,0.426759853974426,0.018763052871245585,7.945707555741396,0.018763052871245585,7.952470810882676,423.47626531065254,0.999149540400447,423.8367213189413,26.7803253614984,63.241795266396366,0.4234592843022622,0.8995308010962617,0.28826262631732263,0.6764022315063263,3576.024208048967,2.8507039546966553,1,0.9211895910780669,0.4001801311969757,0.8203125,0.8178105080759948,0.38195476233959197,0.83515625,0.8349143245197583,540.4715313911438
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,17,3146240,9218,0.9585047581449344,0.04468745111253061,0.8735124316569571,0.3842269317699432,0.40086074534837596,0.9113282164060726,0.3886365947477286,0.01674939268616207,5.508917391401835,0.01674939268616207,5.515530781765493,328.9025157284159,0.9988009512365478,329.29735931991655,13.502867831812182,30.4210801817826,0.44386549560782057,0.861165748622625,0.2815512393731785,0.6367802068180072,3576.038267086736,3.2794840335845947,1,0.9214814814814815,0.373056560754776,0.84375,0.8412698412698413,0.3772094279527664,0.82890625,0.8288977909674489,541.6250071525574
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2710,14.966850828729282,0.001,17,3146240,9218,0.9542944859961561,0.05175967817889624,0.8615484476057128,0.40250197819810246,0.42177963312650196,0.9028119309589966,0.31063752268282147,0.01374228580646205,3.4797051021481757,0.01374228580646205,3.484027985265701,253.2115218060674,0.9987592283598734,253.52608978830892,9.276124031486688,12.138451416249154,0.7641933648199302,0.033841297438982565,0.2943509272359299,0.6434970071149265,3576.0509656101945,5.147100448608398,1,0.9217712177121771,0.43310174345970154,0.8125,0.8113485630066323,0.35068711042404177,0.846875,0.8466938472218148,551.1001522541046
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2720,15.022099447513812,0.001,17,3146240,9218,0.9471575182964294,0.04276790755586924,0.8930006123281478,0.32799684167237714,0.3462959806963437,0.9428216480130053,0.49888509193576286,0.02316299609131423,9.628566461040254,0.02316299609131423,9.636533770510699,415.68743624883746,0.9991732183313853,416.03140338672563,38.199238636909286,92.86278309649788,0.4113514301764437,3.285575920227984,0.31790330266829786,0.6439977120464071,3576.06188785371,1.7937551736831665,1,0.9220588235294118,0.296802818775177,0.875,0.8742323753377549,0.31850341054684944,0.8627615062761507,0.8626806354331327,552.3317947387695
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2730,15.077348066298342,0.001,17,3146240,9218,0.9464305691888552,0.03819596300479738,0.928550552978178,0.24693633696820874,0.2609133147293068,0.9811079472781598,0.5429144587149362,0.02500030034082499,10.152995220421493,0.02500030034082499,10.16205374824108,406.11492990113624,0.9991085928057452,406.4772666609389,44.88904082445515,103.2673371055862,0.434687695864164,-2.9691309925365204,0.32063848824706465,0.5790370894335681,3576.073564968939,1.7612483501434326,1,0.9223443223443224,0.30373507738113403,0.890625,0.8903841448495229,0.3220820248126984,0.86015625,0.8601520675361995,553.5443215370178
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2740,15.132596685082873,0.001,17,3146240,9218,0.951688937700099,0.041305664704288904,0.9035489998107337,0.31035785812240685,0.32611270955027993,0.9494163103275081,0.3803135442710828,0.01884646681888577,6.302252170789319,0.01884646681888577,6.310128519822611,334.39966394517637,0.9987517926126941,334.81758572908336,12.895563201214827,39.817720622289926,0.32386492746638795,-0.13311918552790303,0.30427228345554896,0.6010176383078035,3576.085274842673,3.7561023235321045,1,0.9226277372262773,0.3970334231853485,0.8515625,0.851335656213705,0.35347157418727876,0.853125,0.8530959491501005,554.7848348617554
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,17,3146240,9218,0.9569240327833549,0.04235040522373473,0.9156385746189062,0.27637759896650077,0.28881874579178,0.9568560755608113,0.36417502287683323,0.016410976277729663,5.712957571793966,0.016410976277729663,5.719118255081946,348.1180811617328,0.9989227914141301,348.49348133194326,15.104942788064363,32.70831504045054,0.46180742631908744,-0.3877268596415888,0.28723183144557024,0.5530292300924903,3576.0994862861935,2.8804590702056885,1,0.9229090909090909,0.3100953698158264,0.8671875,0.8669845345069992,0.34218197464942934,0.8578125,0.8575774471539944,555.9856781959534
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2760,15.243093922651934,0.001,17,3146240,9218,0.9480449595059007,0.030341141234499023,0.9331797620271837,0.17615736022322462,0.1858111880211185,0.9843201555689253,0.3223095427114454,0.01633682957306624,5.109061778068966,0.01633682957306624,5.115560650352555,312.73275853302863,0.998729587482627,313.13056352049716,8.616801711032167,26.168959620623355,0.3292756699521749,-0.20334638378767522,0.31668436876231953,0.581177433460225,3576.1096400087426,1.6904481649398804,1,0.9231884057971015,0.29243260622024536,0.875,0.872478206724782,0.3649038583040237,0.83515625,0.8348052716984755,557.1719303131104
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2770,15.298342541436464,0.001,17,3146240,9218,0.9462298698613539,0.04128608348725353,0.9320675608842169,0.23622771009005278,0.2496515039465685,0.985032908568811,0.31220881217025886,0.013463584874887082,3.0906815817210185,0.013463584874887082,3.0951062756705596,229.55859159664857,0.998570422610583,229.8872331873288,8.86843605199465,9.579682989057515,0.9257546478442664,-0.055467357160523645,0.32084919140951945,0.5613511879980644,3576.1190583883395,4.993824005126953,1,0.9234657039711192,0.39071041345596313,0.84375,0.8370257193786605,0.3516879975795746,0.84296875,0.8419453111609537,558.3348140716553
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2780,15.353591160220994,0.001,17,3146240,9218,0.9405304868775749,0.0365408433174493,0.9299484201062279,0.20267565232766177,0.21549078435566252,0.988748831729551,0.34464349011500434,0.017435097951691403,3.589958591165654,0.017435097951691403,3.5966191080838654,205.9041251797147,0.9981481172406494,206.28614293130212,9.169337713246932,12.93566887176712,0.7088414062035528,-0.019324829509969277,0.33773738081989646,0.6275090227222401,3576.129533594888,1.993170142173767,1,0.9237410071942446,0.3894987106323242,0.8046875,0.801967943560864,0.3381023585796356,0.84609375,0.846059831298278,559.5350985527039
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2790,15.408839779005525,0.001,17,3146240,9218,0.9380679076945875,0.0499518954915586,0.9210060225447355,0.23580346352316925,0.25137142160921383,0.9818116737499489,0.2453387429104329,0.012171604731674855,3.1189778921055704,0.012171604731674855,3.1240065634358927,256.2503433905373,0.9983903134554264,256.6634911587388,3.9894050527418585,9.759416684973985,0.4087749484950383,-0.05582706600716847,0.342830774918125,0.5458251832698474,3576.1416741388734,3.9940402507781982,1,0.9240143369175627,0.3445475995540619,0.84375,0.8435972629521017,0.35982265174388883,0.8328125,0.8326147107421855,560.7341463565826
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,17,3146240,9218,0.9522302718606381,0.0512869314018963,0.8460105323496768,0.47307879591650187,0.4968113384928582,0.8884516249379364,0.3156761101438454,0.015165344464179161,3.5589168057065668,0.015165344464179161,3.564902183017963,234.67431380228768,0.9983210262149944,235.06898847159928,9.880227927511442,12.708527040289482,0.7774487079571406,-0.1424012910276815,0.3010415775351641,0.5929517854148764,3576.1524652176154,2.1555590629577637,1,0.9242857142857143,0.3329612612724304,0.8515625,0.8456754870232883,0.3240873456001282,0.86015625,0.8596215197171354,561.8879766464233
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2810,15.519337016574585,0.001,17,3146240,9218,0.9492320197700524,0.028742904494967848,0.9397478788509877,0.1587240885890001,0.16721316314998558,0.9900086167327539,0.27741865178582864,0.012772807750039599,2.649365117103875,0.012772807750039599,2.654704722965529,207.42229656558177,0.9979886253203749,207.8403413656092,4.152337496663677,7.047457298634072,0.5891965457482767,-0.052635171567089856,0.31325947312559094,0.5818998116828666,3576.1636332947824,2.3256068229675293,1,0.9245551601423487,0.3754151463508606,0.828125,0.8277465133349645,0.3402270495891571,0.85859375,0.8585833060180836,571.4218511581421
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2820,15.574585635359115,0.001,17,3146240,9218,0.9424718109972083,0.03850787612989542,0.9260091525696263,0.19649448813284828,0.20848845115584078,0.9825324659735306,0.256530873817499,0.011139915759345963,3.3874015407009326,0.011139915759345963,3.3919060893404813,304.0778416891557,0.998671971298467,304.48220279357156,4.633479445232297,11.50502742419485,0.4027351934414497,0.03852137215812945,0.3320599706081804,0.5883475046162068,3576.1760307567383,7.2269439697265625,1,0.924822695035461,0.4036652743816376,0.78125,0.7811965811965812,0.343871533870697,0.8515625,0.8514696685428393,572.5599012374878
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2830,15.629834254143645,0.001,17,3146240,9218,0.9413616436995257,0.04570242685729443,0.9417431466257911,0.22474708734474044,0.2387468077215155,1.0004052671242967,0.28103470972846495,0.012596474986651885,4.06477438643875,0.012596474986651885,4.0702664585115995,322.6914188887028,0.9986506848805035,323.127419601495,6.08762242312514,16.567069609765895,0.36745318070835115,-0.07668982317045447,0.3342892480212274,0.6297516205384788,3576.1876790892275,6.652135848999023,1,0.9250883392226148,0.4054487347602844,0.8125,0.8123167155425219,0.3637013643980026,0.840625,0.8405934767373431,573.6882116794586
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2840,15.685082872928177,0.001,17,3146240,9218,0.9453416266723561,0.03446978307137617,0.9350599011655688,0.17445118049408853,0.1845377116293549,0.9891237990407982,0.29534480186127365,0.012786654493275809,3.037690661903245,0.012786654493275809,3.042447795967,237.56727480989596,0.9984364122631584,237.93931380307097,7.51165639793544,9.256488226215879,0.8115017503788541,-0.17923882723800943,0.3242533599082098,0.6578844892997917,3576.1979255044284,2.0311896800994873,1,0.9253521126760563,0.3083392381668091,0.8828125,0.8801722523871934,0.32547236084938047,0.86484375,0.8645751982538616,574.8375434875488
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,17,3146240,9218,0.9465943571175812,0.043484996086869364,0.9179964980159458,0.21190625215103545,0.22386173185766575,0.9697886862660823,0.2556645949556721,0.011715094946967841,2.800945564569031,0.011715094946967841,2.806021985340752,239.08859273001332,0.9981908834648334,239.5219157884009,4.435725201297828,7.873759695328772,0.5633554201469203,0.023496539666894023,0.31948064411678856,0.5773089244542283,3576.2083444177906,8.477883338928223,1,0.9256140350877193,0.30605682730674744,0.890625,0.8896551724137931,0.33720781207084655,0.84609375,0.8460034236389875,575.9844810962677
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2860,15.795580110497237,0.001,17,3146240,9218,0.943619059412434,0.03576975226611911,0.9245596235383137,0.17148107705442905,0.18172701721519452,0.9798017688557625,0.25905028833128574,0.011875420338265111,2.56589586382786,0.011875420338265111,2.571044849783024,216.06779303297603,0.99799731772256,216.50137650273942,5.1318325974134495,6.610271571909834,0.7763421731750069,0.011344141130052776,0.3290948822258642,0.5938733056913886,3576.2185776794963,7.123178005218506,1,0.9258741258741259,0.3875621557235718,0.828125,0.8274509803921568,0.3431681007146835,0.84140625,0.8413945365838176,577.1219701766968
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2870,15.850828729281767,0.001,17,3146240,9218,0.9725783956524903,0.045009312583651526,0.9684129735736541,0.21945820616446726,0.22564577533848632,0.9957171348886054,0.2534245394756596,0.01118146525193134,2.6534561311902203,0.01118146525193134,2.658254299923316,237.30844494927862,0.9981949925809454,237.73756301430743,4.691399853873008,7.0663158450624906,0.6639102973512105,-0.011400131360005616,0.2281783133427788,0.5836696829785463,3576.2287980552496,7.615924835205078,1,0.9261324041811847,0.3216405510902405,0.8515625,0.8494956371062565,0.3338468760251999,0.8640625,0.864006389354983,578.2504098415375
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2880,15.9060773480663,0.001,17,3146240,9218,0.9360834158138971,0.04651845392570385,0.8981816692283469,0.27933583351612595,0.2984091255085976,0.9595102894194576,0.27826773397995613,0.014477330404053404,2.4489725179669257,0.014477330404053404,2.454143771334932,169.1591232373377,0.997892848239615,169.51631984912177,5.622631708400149,6.022821594919975,0.9335544179396961,-0.13654842635151,0.34868810595778327,0.6114509299432771,3576.2406504502983,3.6210532188415527,1,0.9263888888888889,0.33960986137390137,0.859375,0.8592375366568915,0.31871701031923294,0.85703125,0.8569766909373998,579.4138324260712
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2890,15.96132596685083,0.001,17,3146240,9218,0.9417215993470315,0.04164967977566549,0.9045738003477038,0.2719355612526953,0.2887642817593324,0.9605533110580823,0.24134871143933262,0.009689818016838348,1.8832232492641117,0.009689818016838348,1.8865691911317015,194.3507345536899,0.9982264409472399,194.69603947704093,3.6569686735665528,3.5591432426281244,1.0274856683953504,-0.057358106901119754,0.33380404208907954,0.5732685145405988,3576.249834301016,4.432981967926025,1,0.9266435986159169,0.36790770292282104,0.8515625,0.8514809160305343,0.3235111117362976,0.86484375,0.8648000971993521,580.550324678421
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,17,3146240,9218,0.9482102130295373,0.0320814468081003,0.9363793085251838,0.16588061688623626,0.1749407616653344,0.9875229096441034,0.2721418250678725,0.011406824146886275,2.349900080292422,0.011406824146886275,2.353226410644933,206.00826751010052,0.9985864809533566,206.2998763145914,4.928904845145553,5.537674440437513,0.89006764448871,0.05683299462191371,0.316017946535274,0.5883093126605495,3576.2615660683996,2.3344919681549072,1,0.926896551724138,0.25974103808403015,0.8828125,0.880708294501398,0.3049204261731902,0.8719665271966527,0.8719306540583136,581.7792410850525
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2910,16.07182320441989,0.001,17,3146240,9218,0.9584690204962265,0.05733175585954331,0.7480918348412722,0.5639674171015505,0.5884044293988434,0.7805070574466391,0.4002756108159642,0.020179563240436106,7.091498194483595,0.020179563240436106,7.101665680058991,351.4198057703026,0.9985682956599963,351.92365639651547,13.893983066518558,50.43365394882858,0.2754903120962798,-0.024864454757334897,0.2793727524438292,0.631262565097797,3576.2745210623066,2.1080589294433594,1,0.9271477663230241,0.3036162257194519,0.8828125,0.880708294501398,0.321675980091095,0.8640625,0.8639159837618139,591.2878215312958
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2920,16.12707182320442,0.001,17,3146240,9218,0.9580004584461583,0.056955444437442486,0.760782481539514,0.5741467760171106,0.5993178510043259,0.7941358219947778,0.3125751617682321,0.015172444581099927,3.3439129083842603,0.015172444581099927,3.349236822446479,220.39381264570375,0.9984104097905118,220.74470626958623,8.83244600402395,11.21738771290984,0.7873888493538371,-0.024506445713086578,0.28105231929181346,0.6240165262611759,3576.288152810007,2.3679096698760986,1,0.9273972602739726,0.44286248087882996,0.7890625,0.7806967447173043,0.36626041531562803,0.846875,0.8467668838609272,592.4090015888214
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2930,16.18232044198895,0.001,17,3146240,9218,0.9347886094782191,0.043313476800323915,0.9217581041718917,0.20770043381658726,0.22218973542320078,0.986060479156244,0.3263639034457757,0.014186439382741844,3.5531395240304144,0.014186439382741844,3.5584572012928852,250.46027605439156,0.998505622813016,250.8351183329227,10.235925890825456,12.66261801001383,0.8083577884708122,0.10872478195142321,0.3525531881826641,0.629599359131197,3576.302181347012,3.5138378143310547,1,0.9276450511945392,0.2620784044265747,0.921875,0.9217029606068021,0.34216206669807436,0.8609375,0.8605667901231546,593.5359909534454
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2940,16.23756906077348,0.001,17,3146240,9218,0.9513631298193049,0.03578068461200313,0.9464545071052791,0.1686992280013125,0.1773236976645858,0.994840432049371,0.2915601656586841,0.01287222530220793,3.756239565975134,0.01287222530220793,3.762021170083869,291.80965045187946,0.9984631654508722,292.2588038789674,6.368194299943752,14.152802830096334,0.4499599391296265,0.06424866570046106,0.30598622642440154,0.6076968398034528,3576.315349730968,3.9477615356445312,1,0.927891156462585,0.4754584729671478,0.8046875,0.8041016222834405,0.3388147115707397,0.8625,0.8624664224664225,594.6941323280334
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,17,3146240,9218,0.9326348976471689,0.037709505827392825,0.9161425272922281,0.18772417191349972,0.2012836667243379,0.9823163701073728,0.31852464067860803,0.015791009879487825,4.35197958615962,0.015791009879487825,4.359576953276467,275.5985601536952,0.9982573155151816,276.0796799284802,6.329498712504574,19.005910685053095,0.3330279099692029,0.17276749839049899,0.3588449539914261,0.634851511843579,3576.3268547605035,4.534297943115234,1,0.928135593220339,0.27893030643463135,0.90625,0.905114899925871,0.31118151247501374,0.86484375,0.8648199053666082,595.8587200641632
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2960,16.34806629834254,0.001,17,3146240,9218,0.9532017079771852,0.04656048199756819,0.849538198417983,0.41895554039720717,0.43952453808153985,0.8912470375455062,0.3187120188750836,0.01602396081494088,4.130208008647164,0.01602396081494088,4.137415372536189,257.75200378648725,0.9982580033088129,258.20179045111166,6.46102119256102,17.118206267186906,0.3774356431810178,0.04898975626201718,0.2987272904518959,0.5608543692292661,3576.3370594856146,3.620425224304199,1,0.9283783783783783,0.4212619662284851,0.8046875,0.8043890213338223,0.31134929209947587,0.86875,0.868687164756573,597.0055148601532
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2970,16.403314917127073,0.001,17,3146240,9218,0.9355990314034669,0.04973124234718015,0.9080901804056478,0.2353670216194509,0.25156826131637094,0.9705976063735832,0.26573700972728803,0.012845465123189861,2.698656737191863,0.012845465123189861,2.7027199358416394,210.0863387437789,0.9984966260854877,210.40265260324682,6.497035488500842,7.304695350016118,0.8894327794911401,-0.058263180355652366,0.34954378341368936,0.5671529999350594,3576.348439549594,4.676144599914551,1,0.9286195286195286,0.42137348651885986,0.8203125,0.8202137404580152,0.3359760373830795,0.86484375,0.8647743379017183,598.1650702953339
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2980,16.4585635359116,0.001,17,3146240,9218,0.9322733634675557,0.048243966906821624,0.8908060967639503,0.2694436212887724,0.2890178265810223,0.9555202708469869,0.26194492204076986,0.013032233089948065,3.7445401609973317,0.013032233089948065,3.749705517617531,287.3291273377811,0.9986224633918769,287.725479719184,6.805011440083035,14.060291652567685,0.4839879291437249,0.0067889368360738445,0.35852229450133505,0.6197235963279439,3576.3613086960636,2.647618293762207,1,0.9288590604026845,0.32269030809402466,0.875,0.8742323753377549,0.34457730650901797,0.85703125,0.8568697217501929,599.3521595001221
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2990,16.513812154696133,0.001,17,3146240,9218,0.9584534906371823,0.030277666200051782,0.9494756838900118,0.15840938327029522,0.16527602519866066,0.9906330282743275,0.25173450057383484,0.012858695974002497,3.6341321895084353,0.012858695974002497,3.639534024608427,282.6205858553515,0.9985157893665871,283.0406778390887,5.3508942264306825,13.246208623575512,0.4039566625054657,-0.08238796928344527,0.28363708475619154,0.5946218680164604,3576.3739855194167,11.804733276367188,1,0.9290969899665552,0.3835148811340332,0.84375,0.8437118437118437,0.3136673390865326,0.8671875,0.8671239167179607,600.5447680950165
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,17,3146240,9218,0.952725318218738,0.026428218720844963,0.9443068479750119,0.15605889347889246,0.16380260972875985,0.9911638012733138,0.27731257055620967,0.013464809903702194,3.9650939368869738,0.013464809903702194,3.9715550301207463,294.4782707847036,0.9983731578223717,294.9581210967378,6.458348528627539,15.773249618941918,0.4094494593474119,-0.18820645034793415,0.3026805084419064,0.5843419718167087,3576.383970227772,3.7949466705322266,1,0.9293333333333333,0.3580458462238312,0.8203125,0.8200378996271165,0.3252592459321022,0.85390625,0.8536553453766864,601.6966609954834


==> source_logs/step21_20260724_170611_adamw_lr0p001_bs128_steps3000_d256_L4_H4_seed42_baseline/seed42/logs/tensor_metrics.csv <==
family,mode,config_name,seed,global_step,epoch,lr,tensor_name,module,coordinate_role,numel,gradient_rms_original,gradient_rms_optimizer,update_rms,parameter_rms
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.00019548902372719975,0.00019548902372719975,0.0009970863943244712,0.03606356932432318
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0005717464440784547,0.0005717464440784547,0.0008157813871928868,0.03565478830513433
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0003170060130247546,0.0003170060130247546,0.000999470703273934,0.03617662274035141
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.0015883737765822515,0.0015883737765822515,0.0009999777727138206,0.035286511390958175
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00026123463982328154,0.00026123463982328154,0.0009989664491730078,0.03605931772028655
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,0.00028388617950948823,0.00028388617950948823,0.0009997237584106688,0.03610796009285129
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.0005319378178377775,0.0005319378178377775,0.0009995966133203972,0.01806544932846832
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,0.0016157123136491976,0.0016157123136491976,0.0009999657215685428,0.018453607386702497
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00020323395650400866,0.00020323395650400866,0.0009967207252067484,0.03608148060269344
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,0.0005541567655127406,0.0005541567655127406,0.0008154289058578765,0.03522669172358463
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,0.00033282751165953636,0.00033282751165953636,0.0009992700333440459,0.03612475208641654
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,0.0015397035658372398,0.0015397035658372398,0.0009999670858564305,0.03710134946473185
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,0.0002552776685215383,0.0002552776685215383,0.000998661349725873,0.03605960505024781
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,0.0002669937353431405,0.0002669937353431405,0.0009994591010081388,0.03589452643876516
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,0.0004977869338361889,0.0004977869338361889,0.000999585694920033,0.018076838078425278
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,0.0014981555741724454,0.0014981555741724454,0.000999977886403179,0.01849923584627866
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,0.00017030673179718034,0.00017030673179718034,0.000996414196502012,0.0360967739910938
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,0.000461795123985007,0.000461795123985007,0.0008144918505959422,0.036876037416877415
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,0.00030605412812414974,0.00030605412812414974,0.0009991716175463312,0.035978830066216154
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,0.001431916500554529,0.001431916500554529,0.0009999639025151305,0.03590435541747165
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,0.0002506654184659673,0.0002506654184659673,0.0009985737465971398,0.036092200524648045
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,0.0002554169124447073,0.0002554169124447073,0.0009994205395688152,0.03598084744471672
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,0.0004510768622876105,0.0004510768622876105,0.0009994482948551314,0.018081805071711025
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,0.0014288014681796619,0.0014288014681796619,0.0009999628792961319,0.017705804659480566
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,0.00017315729955500462,0.00017315729955500462,0.000995476799512681,0.036102423905491274
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,0.0004569677235407376,0.0004569677235407376,0.0008155360428443073,0.035820035761780264
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,0.00029786570677843837,0.00029786570677843837,0.0009988426791548723,0.03614429020942997
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,0.001391043836867941,0.001391043836867941,0.0009999521922795704,0.03539498386529397
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,0.0002391484235666373,0.0002391484235666373,0.0009971599338960805,0.03607620496089034
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,0.0002423099700067302,0.0002423099700067302,0.0009991572241345244,0.035639151728992215
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,0.00044779709360060437,0.00044779709360060437,0.000998855142209692,0.018044705180499932
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,0.0013632401584360249,0.0013632401584360249,0.0009993327185850464,0.017423719020671243
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,cls.weight,cls,shape_weight,512,0.034929426273422,0.034929426273422,0.0009999981229030371,0.03722946599483056
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,cls.bias,cls,raw_bias,2,0.03547656151534858,0.03547656151534858,0.0009999996008336098,0.04199273918587883
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,embed.weight,non_affine,weight,12750336,6.3884432986417815e-06,6.3884432986417815e-06,0.0002380464898771005,0.999983280757374
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.0.norm1.weight,non_affine,norm,256,0.00019088697142475452,0.00019088697142475452,0.0009996983989189587,0.9999691541205946
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.0.norm1.bias,non_affine,norm,256,0.0005901765753824141,0.0005901765753824141,0.0009999283734646765,0.0009999283734646765
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0003054329507537634,0.0003054329507537634,0.0009992419886736214,1.0000390998825723
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0003120784223739363,0.0003120784223739363,0.000999838038721559,0.000999838038721559
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.1.norm1.weight,non_affine,norm,256,0.00020106047952711255,0.00020106047952711255,0.0009995518584947562,0.9999691541205946
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0005317520342230455,0.0005317520342230455,0.0009999357067640797,0.0009999357067640797
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.1.norm2.weight,non_affine,norm,256,0.0002679909541659451,0.0002679909541659451,0.0009996088963782565,0.9999926686018179
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.1.norm2.bias,non_affine,norm,256,0.0002976063196484898,0.0002976063196484898,0.0009998022777797852,0.0009998022777797852
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00015652251216190547,0.00015652251216190547,0.0009994468161093162,1.0000316495655281
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0004398655435950593,0.0004398655435950593,0.0009995056230063207,0.0009995056230063207
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.2.norm2.weight,non_affine,norm,256,0.0002961790964497292,0.0002961790964497292,0.000999318498140182,1.000031589962768
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.2.norm2.bias,non_affine,norm,256,0.0003015738455598424,0.0003015738455598424,0.0009998973911022847,0.0009998973911022847
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00018501722431034495,0.00018501722431034495,0.0009987995978999631,0.999906446133862
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0004539557364304806,0.0004539557364304806,0.000999938264879126,0.000999938264879126
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.3.norm2.weight,non_affine,norm,256,0.00030637993399191404,0.00030637993399191404,0.0009960373803800924,0.9999443575160591
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,layers.3.norm2.bias,non_affine,norm,256,0.00028521698830634207,0.00028521698830634207,0.0009992787367024186,0.0009992787367024186
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,norm.weight,non_affine,norm,256,0.0017670755166145336,0.0017670755166145336,0.0009999205853281278,1.0000551923779628
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1,0.0,0.001,norm.bias,non_affine,norm,256,0.0018736686172943103,0.0018736686172943103,0.0009999743051821845,0.0009999743051821845
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.00020211311039338155,0.00020211311039338155,0.00041447220254437286,0.03731465343849868
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.00016812996485330415,0.00016812996485330415,0.00025153589470981583,0.036348575045427836
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,9.97338403356281e-05,9.97338403356281e-05,0.0002469121960177752,0.03733486289503172
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.00014634736819026578,0.00014634736819026578,3.7822650599378826e-05,0.035772419153674226
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,3.6229388752190624e-05,3.6229388752190624e-05,0.00014555217493398298,0.036511187934404325
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,3.239731601092144e-05,3.239731601092144e-05,6.925129940881787e-05,0.036509252473594885
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,7.313173849474238e-05,7.313173849474238e-05,6.689288767553376e-05,0.019145472676586162
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,0.0001020370937269287,0.0001020370937269287,3.051094354946103e-05,0.0199889838240306
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,3.2606299600549894e-05,3.2606299600549894e-05,0.00019680152179398286,0.03669266382850491
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,3.747458955907439e-05,3.747458955907439e-05,0.00010038199948183093,0.03525652756812485
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,8.030193599373251e-05,8.030193599373251e-05,7.532222593379821e-05,0.0367599255803747
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,0.00010384550278603415,0.00010384550278603415,3.331094009830484e-05,0.03754736273675389
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.5442314579679168e-05,2.5442314579679168e-05,7.83456434919287e-05,0.036514239185656994
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,2.4958969047620217e-05,2.4958969047620217e-05,5.436050827096661e-05,0.036181190361794034
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,6.178128174978927e-05,6.178128174978927e-05,5.1753753646819014e-05,0.019155321421382022
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,0.00010829102288177346,0.00010829102288177346,3.031628244338868e-05,0.01965022803200354
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,3.0373928227717195e-05,3.0373928227717195e-05,6.59827691469678e-05,0.0366052338907395
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,3.211477158747223e-05,3.211477158747223e-05,3.660612113401083e-05,0.03704350674069687
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,9.5540398340267e-05,9.5540398340267e-05,5.9364296195244116e-05,0.036545126322201464
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,0.00011604279638484808,0.00011604279638484808,3.0984498693398656e-05,0.0369935581221231
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,3.5265846605649214e-05,3.5265846605649214e-05,6.121029919423042e-05,0.03665250384842497
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,3.540368829166735e-05,3.540368829166735e-05,5.451739657109561e-05,0.03631438885202333
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,6.629720370948237e-05,6.629720370948237e-05,4.6551404055469654e-05,0.019195986471533873
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,0.00012092657992280113,0.00012092657992280113,2.9564113167665096e-05,0.01948892880890467
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,4.240000584935209e-05,4.240000584935209e-05,5.518774352976812e-05,0.036625655208063275
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,4.3638993794326276e-05,4.3638993794326276e-05,3.309530792617203e-05,0.03627699842141796
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,0.00011210798679126181,0.00011210798679126181,5.688767657609759e-05,0.03678100639617485
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,0.00013280142919347315,0.00013280142919347315,3.246691865023758e-05,0.03605368688234311
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,6.219968160015146e-05,6.219968160015146e-05,5.760753649553329e-05,0.03673320933238414
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,6.29912569667335e-05,6.29912569667335e-05,5.7867362081189474e-05,0.035875257917612646
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,7.283455290695496e-05,7.283455290695496e-05,5.013491420815609e-05,0.019287558290834395
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,0.00015631466677098614,0.00015631466677098614,3.607233201830993e-05,0.01935921466635343
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,cls.weight,cls,shape_weight,512,0.043674700727471885,0.043674700727471885,6.76355843956338e-05,0.03307603255998022
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,cls.bias,cls,raw_bias,2,0.04416753689106178,0.04416753689106178,7.065741600893453e-05,0.044999943669436215
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,embed.weight,non_affine,weight,12750336,1.7846349610585881e-06,1.7846349610585881e-06,0.00013030950190376153,1.0000147222388873
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.0.norm1.weight,non_affine,norm,256,0.000476961209135073,0.000476961209135073,0.00046571995270258974,1.0041096996963792
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.0.norm1.bias,non_affine,norm,256,0.00047068531638043534,0.00047068531638043534,9.568736309760577e-05,0.005890088374584515
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.0.norm2.weight,non_affine,norm,256,8.523023929929153e-05,8.523023929929153e-05,0.00015016738773283614,0.9967710697921796
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.0.norm2.bias,non_affine,norm,256,9.20069081684959e-05,9.20069081684959e-05,6.320956656028374e-05,0.005869263200523237
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.1.norm1.weight,non_affine,norm,256,4.714641215342026e-05,4.714641215342026e-05,0.00011981993602283846,0.9982890154491304
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.1.norm1.bias,non_affine,norm,256,5.494132900169002e-05,5.494132900169002e-05,5.82879829539122e-05,0.00553450130671096
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.1.norm2.weight,non_affine,norm,256,5.110009259167748e-05,5.110009259167748e-05,0.00010265482948677398,0.9963008291375641
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.1.norm2.bias,non_affine,norm,256,4.645863284889268e-05,4.645863284889268e-05,4.71798696364241e-05,0.005188723469982361
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.2.norm1.weight,non_affine,norm,256,3.321229828009206e-05,3.321229828009206e-05,6.575272752230038e-05,0.9977518679592509
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.2.norm1.bias,non_affine,norm,256,5.051308365816722e-05,5.051308365816722e-05,4.9885028414186606e-05,0.0056436286619385954
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.2.norm2.weight,non_affine,norm,256,7.385890082329521e-05,7.385890082329521e-05,8.027145303948687e-05,0.997979447388253
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.2.norm2.bias,non_affine,norm,256,0.00010582028750353636,0.00010582028750353636,6.25508753908207e-05,0.005236812807739907
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.3.norm1.weight,non_affine,norm,256,5.268693017140177e-05,5.268693017140177e-05,7.25519527761942e-05,0.9979736838779473
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.3.norm1.bias,non_affine,norm,256,8.358366955855884e-05,8.358366955855884e-05,5.718865129859617e-05,0.004918887382254338
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.3.norm2.weight,non_affine,norm,256,0.00013410958978588524,0.00013410958978588524,7.647664703865505e-05,0.9984172574231422
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.3.norm2.bias,non_affine,norm,256,0.0002626011677863241,0.0002626011677863241,6.990085002965944e-05,0.0059668849697219984
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,norm.weight,non_affine,norm,256,0.0011258771571635497,0.0011258771571635497,7.07121380746985e-05,0.9922196991268866
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,50,0.27071823204419887,0.001,norm.bias,non_affine,norm,256,0.0017860115106639782,0.0017860115106639782,7.057984667206806e-05,0.004187273006585926
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0003293697552249132,0.0003293697552249132,0.0003440895557451109,0.03894694342589227
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,9.276525187037854e-05,9.276525187037854e-05,0.00021401377019525196,0.03649912390806729
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,8.681050241144713e-05,8.681050241144713e-05,0.00022273249293355935,0.038157917741347885
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,5.291037456623526e-05,5.291037456623526e-05,7.277710956673462e-05,0.03580309272479813
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,2.2480494492580707e-05,2.2480494492580707e-05,0.00024364783637020662,0.036769312682151105
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,2.0575163794317145e-05,2.0575163794317145e-05,0.00014988539332827863,0.03654131464576131
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,4.807812493890396e-05,4.807812493890396e-05,0.0001548048754269973,0.019345290818940573
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,3.881486777896339e-05,3.881486777896339e-05,5.0288085473805304e-05,0.020155371669458008
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,3.263469630319872e-05,3.263469630319872e-05,0.00036255715665584087,0.03760890049431005
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,1.5737248014225258e-05,1.5737248014225258e-05,0.00023317293612463134,0.035660849389405835
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,4.323769831942917e-05,4.323769831942917e-05,0.00013854250583920943,0.037096130994266265
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,3.644213553198246e-05,3.644213553198246e-05,3.522884425888569e-05,0.03766739248598253
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.3979641137536138e-05,1.3979641137536138e-05,9.788069075652205e-05,0.036569570217960576
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.3224325121841361e-05,1.3224325121841361e-05,7.397512148192286e-05,0.036239346151792425
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,3.1109126423443135e-05,3.1109126423443135e-05,6.856594734827725e-05,0.01930923792001632
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,3.727663446560024e-05,3.727663446560024e-05,4.0045185802189945e-05,0.019753332698931706
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,1.2476962143667815e-05,1.2476962143667815e-05,0.00011573315476547023,0.036748966443257196
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,1.3003422883426467e-05,1.3003422883426467e-05,6.152889928244907e-05,0.03706955027625699
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,3.269376570526871e-05,3.269376570526871e-05,7.745510352669432e-05,0.03672418864787776
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,3.516650521828104e-05,3.516650521828104e-05,3.907036158141593e-05,0.037199522622463725
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.781071226293854e-05,1.781071226293854e-05,8.260005457881693e-05,0.03671306188131154
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,1.6670903428727144e-05,1.6670903428727144e-05,7.07487612316805e-05,0.03640148116771269
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,3.558832975623309e-05,3.558832975623309e-05,6.629653386003398e-05,0.019362666820230152
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,4.487431192027678e-05,4.487431192027678e-05,3.780833077249205e-05,0.019749649684645838
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,1.3842372715553825e-05,1.3842372715553825e-05,8.453636381851137e-05,0.03669648833570588
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,1.4184170860025941e-05,1.4184170860025941e-05,4.618488410283274e-05,0.03627708025253651
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,3.1313358775793095e-05,3.1313358775793095e-05,6.122045917276344e-05,0.0369298476069841
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,3.7752495510711496e-05,3.7752495510711496e-05,3.660191427522396e-05,0.036205580933983156
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,2.624877505396079e-05,2.624877505396079e-05,8.745096306484545e-05,0.03682045553842512
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,2.4732194155215383e-05,2.4732194155215383e-05,8.110500131818839e-05,0.03584324790680669
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,3.0477018631252407e-05,3.0477018631252407e-05,7.209109712637046e-05,0.019516065774854197
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,4.549977276102432e-05,4.549977276102432e-05,4.211577219254527e-05,0.019750001880941424
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,cls.weight,cls,shape_weight,512,0.009707283300019175,0.009707283300019175,0.0001051518428474173,0.03223522387776899
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,cls.bias,cls,raw_bias,2,0.006400166245393079,0.006400166245393079,4.2239720817654344e-05,0.0450241541609354
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,embed.weight,non_affine,weight,12750336,3.779092646046284e-06,3.779092646046284e-06,0.00014560057509096502,1.0000301594954588
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.0.norm1.weight,non_affine,norm,256,0.0009414925093204636,0.0009414925093204636,0.00034721896814609156,1.0031134892929254
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.0.norm1.bias,non_affine,norm,256,0.0002774447614847351,0.0002774447614847351,0.00021048227292711795,0.007881128545569925
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.0.norm2.weight,non_affine,norm,256,6.614517529587476e-05,6.614517529587476e-05,0.00026140799212693634,0.9950401867845301
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.0.norm2.bias,non_affine,norm,256,5.306261446295271e-05,5.306261446295271e-05,0.00014898685011165334,0.007217495687882182
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.1.norm1.weight,non_affine,norm,256,6.901300636287157e-05,6.901300636287157e-05,0.0003992951054930564,1.000633932880317
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.1.norm1.bias,non_affine,norm,256,2.161596670186133e-05,2.161596670186133e-05,9.541707683846201e-05,0.005738269060330009
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.1.norm2.weight,non_affine,norm,256,2.7240644211672983e-05,2.7240644211672983e-05,0.00011840225268834655,0.9949297817411792
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.1.norm2.bias,non_affine,norm,256,2.21778868449703e-05,2.21778868449703e-05,8.746437851121914e-05,0.005226693680436776
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.2.norm1.weight,non_affine,norm,256,2.324021688371341e-05,2.324021688371341e-05,0.00011166137589428617,0.9973694953063754
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.2.norm1.bias,non_affine,norm,256,1.8841637437697473e-05,1.8841637437697473e-05,8.637807664320127e-05,0.0060638407816161295
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.2.norm2.weight,non_affine,norm,256,3.9237135707943185e-05,3.9237135707943185e-05,0.0001171433498672338,0.9978388739402795
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.2.norm2.bias,non_affine,norm,256,3.5406287854433804e-05,3.5406287854433804e-05,6.884274544375425e-05,0.005628204138860379
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.3.norm1.weight,non_affine,norm,256,2.133011571425452e-05,2.133011571425452e-05,6.556165818863772e-05,0.9973285874820779
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.3.norm1.bias,non_affine,norm,256,2.2511058501750917e-05,2.2511058501750917e-05,5.3590927746018206e-05,0.005205464030640207
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.3.norm2.weight,non_affine,norm,256,6.207839491481307e-05,6.207839491481307e-05,0.0001308523018187341,0.9983168981363655
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.3.norm2.bias,non_affine,norm,256,5.7916115306379874e-05,5.7916115306379874e-05,5.789017507938509e-05,0.0070807193597265256
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,norm.weight,non_affine,norm,256,0.00030330558952591677,0.00030330558952591677,8.613052147643558e-05,0.9898910378689831
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,100,0.5469613259668509,0.001,norm.bias,non_affine,norm,256,0.0002413920707703454,0.0002413920707703454,4.496782349625384e-05,0.006304327960347356
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.00041144263834568624,0.00041144263834568624,0.00046786695435900604,0.040150817891459495
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0004840321563331153,0.0004840321563331153,0.00031896195860891727,0.03697755578107568
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00029907902619021666,0.00029907902619021666,0.000493395195887731,0.038961430271035546
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.0007976672954285067,0.0007976672954285067,0.0004259243318472938,0.036133220064596766
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00014491236377712818,0.00014491236377712818,0.0005456542942914653,0.03832300388147481
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,0.00016838816407341615,0.00016838816407341615,0.0004789920633221948,0.037320593119359424
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.0001584837964027151,0.0001584837964027151,0.00048610316541432855,0.0213542473447931
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,0.00034560847524440575,0.00034560847524440575,0.00035411692828821113,0.02048572773130451
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00016551979117936794,0.00016551979117936794,0.0005062862174418808,0.039906770231456355
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,0.00016369144712677613,0.00016369144712677613,0.0003594507806319819,0.036489994310143596
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,0.00010039918964468419,0.00010039918964468419,0.0002490453248556338,0.038774277891355416
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,0.00011165861177089469,0.00011165861177089469,4.8575367421248105e-05,0.037765980727130624
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.4231699339173755e-05,2.4231699339173755e-05,0.00017236725995559726,0.03670526051286957
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,2.9077942838490064e-05,2.9077942838490064e-05,0.000112369394739949,0.03636659244230809
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,5.497813864858367e-05,5.497813864858367e-05,9.723073791958763e-05,0.01945544971512926
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,0.00011152346011172693,0.00011152346011172693,4.98487741628378e-05,0.019885438376098536
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,2.3276421076017928e-05,2.3276421076017928e-05,0.00034344910078301633,0.03739602344288846
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,3.083796299117188e-05,3.083796299117188e-05,0.00018912740696555412,0.03741311946452279
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,8.097173076911127e-05,8.097173076911127e-05,0.00012413192828914342,0.036830868713585034
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,0.00010843438110710234,0.00010843438110710234,4.798646368287573e-05,0.03727253694331904
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,3.304450509152947e-05,3.304450509152947e-05,0.00011065257158503752,0.036774537958962156
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,3.4911709831869354e-05,3.4911709831869354e-05,7.912709100001486e-05,0.0364883002027024
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,6.362998580047403e-05,6.362998580047403e-05,7.87430090712193e-05,0.019455243276832013
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,0.00010916248564679361,0.00010916248564679361,4.4803834575666724e-05,0.01981647515214461
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.8604402311905425e-05,2.8604402311905425e-05,0.00038943808443447084,0.03720831074104134
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,3.369304783455233e-05,3.369304783455233e-05,0.00022433696544198035,0.03654639891627904
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,8.591442526917411e-05,8.591442526917411e-05,0.00012110121904688128,0.036982122064467625
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,0.00011486134796240064,0.00011486134796240064,4.014575817006947e-05,0.03628839042542194
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,5.605943590664971e-05,5.605943590664971e-05,8.588472439445403e-05,0.03686579962796
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,5.870616510210432e-05,5.870616510210432e-05,7.456018132612049e-05,0.03588837344506156
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,6.392146585872357e-05,6.392146585872357e-05,6.723523482357195e-05,0.01961046783377083
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,0.00013349114581588867,0.00013349114581588867,3.968588804858989e-05,0.019964876234236748
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,cls.weight,cls,shape_weight,512,0.042618360560082995,0.042618360560082995,0.0001077319864535718,0.032189298890247
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,cls.bias,cls,raw_bias,2,0.0443681297558201,0.0443681297558201,9.560793115724665e-05,0.044858094215710964
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,embed.weight,non_affine,weight,12750336,6.38447892953664e-06,6.38447892953664e-06,0.000264368095351847,1.0000623445150159
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.0.norm1.weight,non_affine,norm,256,0.0013067077430454065,0.0013067077430454065,0.0004152202275178326,1.00049531114081
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.0.norm1.bias,non_affine,norm,256,0.0016211473911608753,0.0016211473911608753,0.00031476526107511704,0.011180437119028505
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0005475219728900016,0.0005475219728900016,0.0005801033191305207,0.9921989740624378
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0006991880014645698,0.0006991880014645698,0.00046699625633824963,0.010526970728898733
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0006102736058220267,0.0006102736058220267,0.0006315219873955434,1.0059980278375
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0005878647023300984,0.0005878647023300984,0.0003008480898553018,0.006367915290540086
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.1.norm2.weight,non_affine,norm,256,5.778045873240682e-05,5.778045873240682e-05,0.0001641813591916505,0.9929553687561873
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.1.norm2.bias,non_affine,norm,256,6.551822834038403e-05,6.551822834038403e-05,8.008228957566677e-05,0.005693523847194242
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.2.norm1.weight,non_affine,norm,256,3.9351087653644105e-05,3.9351087653644105e-05,0.00019716163292020852,0.9962345397783473
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.2.norm1.bias,non_affine,norm,256,5.126520531666971e-05,5.126520531666971e-05,5.9567007460346835e-05,0.0061305896976611
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.2.norm2.weight,non_affine,norm,256,7.782427846105886e-05,7.782427846105886e-05,0.00010614138434868039,0.996373873946291
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.2.norm2.bias,non_affine,norm,256,9.841045448707364e-05,9.841045448707364e-05,6.644554597074633e-05,0.00642452922621697
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.3.norm1.weight,non_affine,norm,256,6.456124430478397e-05,6.456124430478397e-05,0.00018005341851775925,0.9967107918602962
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.3.norm1.bias,non_affine,norm,256,6.105963857519478e-05,6.105963857519478e-05,8.142795401610676e-05,0.005513712741697485
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.3.norm2.weight,non_affine,norm,256,0.00014465347339119914,0.00014465347339119914,0.00010683751415359484,0.9972708236134484
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.3.norm2.bias,non_affine,norm,256,0.0002610805641432304,0.0002610805641432304,7.14229863810318e-05,0.008147147197214055
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,norm.weight,non_affine,norm,256,0.0009885814137896112,0.0009885814137896112,8.827041395102001e-05,0.9888258929731132
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,150,0.8232044198895028,0.001,norm.bias,non_affine,norm,256,0.0016598117920026355,0.0016598117920026355,8.685259372823588e-05,0.007702535040678529
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0007211150342746749,0.0007211150342746749,0.0004849567963567161,0.04172285055785465
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0007115141838022606,0.0007115141838022606,0.00042034666146025353,0.03767058958914651
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00032415634113951565,0.00032415634113951565,0.0003904213976591598,0.04025119608103737
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.000749835414559751,0.000749835414559751,0.0003727237002042291,0.0365793594335782
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00017893216079159898,0.00017893216079159898,0.0004670915696506745,0.040248688448023616
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,0.00017577535057073927,0.00017577535057073927,0.00043401959386518447,0.038544362622019816
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00012647629505529802,0.00012647629505529802,0.0003468879512773558,0.02361085478539892
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,0.00025538352753677954,0.00025538352753677954,0.000267735571994091,0.022544118543045655
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00011800603907154528,0.00011800603907154528,0.0003267167587275097,0.04103833659655847
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,0.00010175684287131572,0.00010175684287131572,0.0002223949780286168,0.03696853803681096
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,6.533309405244313e-05,6.533309405244313e-05,0.000274043203870825,0.03900213643959891
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,7.592564961523391e-05,7.592564961523391e-05,0.00010801806011864848,0.03797109418567276
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.4242200404305408e-05,1.4242200404305408e-05,0.0002041610482442237,0.03686276010711052
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.6570699276141453e-05,1.6570699276141453e-05,0.00019275681349202007,0.03675753131955523
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,4.450432800746485e-05,4.450432800746485e-05,0.0001368709155450493,0.019669529053658798
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,7.691368557641705e-05,7.691368557641705e-05,9.937900226487612e-05,0.02013803652799917
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,2.417537407464646e-05,2.417537407464646e-05,0.00037538454467255135,0.038508830602850465
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,2.6795318856258522e-05,2.6795318856258522e-05,0.00021617550419285542,0.03754323265340942
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,8.132374216762657e-05,8.132374216762657e-05,0.00018617096459031454,0.037124335887135464
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,7.489914183931109e-05,7.489914183931109e-05,8.131008093606673e-05,0.037629657292263814
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,2.171130123274733e-05,2.171130123274733e-05,0.00017218707968201402,0.03685249019912411
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,2.256466484952076e-05,2.256466484952076e-05,0.00015990757050824079,0.036616347323228646
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,5.311483948542771e-05,5.311483948542771e-05,0.0001251566261264553,0.01966779927793447
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,8.257125367104233e-05,8.257125367104233e-05,8.977566138067066e-05,0.020215235841099834
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.237854036529211e-05,2.237854036529211e-05,0.0003232770871601891,0.037991329820981974
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,2.5673835884290807e-05,2.5673835884290807e-05,0.0001979752910664353,0.037026243203343044
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,8.255638414784384e-05,8.255638414784384e-05,0.00019215297829077905,0.037168335191160126
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,8.553598809516712e-05,8.553598809516712e-05,8.741307184831111e-05,0.0363768795191897
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,4.107367434916335e-05,4.107367434916335e-05,0.00016515843158565035,0.03696819479010276
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,4.267573417400214e-05,4.267573417400214e-05,0.00016362219760529865,0.03593031096078221
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,5.456391789718792e-05,5.456391789718792e-05,0.00014072847233765592,0.01992358207401124
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,9.243914178451e-05,9.243914178451e-05,9.763716129667125e-05,0.020363887333297668
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,cls.weight,cls,shape_weight,512,0.040994161712060925,0.040994161712060925,0.00020377871806684627,0.03158817005122331
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,cls.bias,cls,raw_bias,2,0.04248207461950167,0.04248207461950167,7.739570744366725e-05,0.045043898791777615
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,embed.weight,non_affine,weight,12750336,1.1540881404182653e-05,1.1540881404182653e-05,0.00029301986496393023,1.000086959395759
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.0.norm1.weight,non_affine,norm,256,0.0027395257111221118,0.0027395257111221118,0.0004620939107899722,0.9984722388108872
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.0.norm1.bias,non_affine,norm,256,0.0028244082055620704,0.0028244082055620704,0.0003860883032287667,0.01863521665256794
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0007693936367091885,0.0007693936367091885,0.0005201769711965992,0.9909152186453227
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0008087391206133313,0.0008087391206133313,0.00046762578570018324,0.013705504941158636
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0004380959556178625,0.0004380959556178625,0.00033492129410919697,1.0043114464146747
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0004709282677811514,0.0004709282677811514,0.00027138663068376783,0.0091037664327495
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.1.norm2.weight,non_affine,norm,256,3.889973316844469e-05,3.889973316844469e-05,0.000239049181854041,0.9900922503984219
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.1.norm2.bias,non_affine,norm,256,4.304710907197268e-05,4.304710907197268e-05,0.00028876257425390156,0.005681109223839429
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.2.norm1.weight,non_affine,norm,256,4.380265718210792e-05,4.380265718210792e-05,0.0003440090115672531,0.995561435056844
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.2.norm1.bias,non_affine,norm,256,5.373796735018348e-05,5.373796735018348e-05,0.0002256896640237461,0.006932934436714203
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.2.norm2.weight,non_affine,norm,256,4.6770014258570617e-05,4.6770014258570617e-05,0.0002394697441518149,0.9957152002619292
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.2.norm2.bias,non_affine,norm,256,7.324339554153329e-05,7.324339554153329e-05,0.00018651814359109964,0.006369510726665796
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.3.norm1.weight,non_affine,norm,256,3.4899384816076044e-05,3.4899384816076044e-05,0.000261123098440692,0.9952251162413862
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.3.norm1.bias,non_affine,norm,256,4.685944446745631e-05,4.685944446745631e-05,0.00017119329763499533,0.005956575574605049
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.3.norm2.weight,non_affine,norm,256,0.0001067438979892307,0.0001067438979892307,0.0002489720330722151,0.9971424043094577
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.3.norm2.bias,non_affine,norm,256,0.0002082199607083407,0.0002082199607083407,0.0001481833805727927,0.008730272024453629
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,norm.weight,non_affine,norm,256,0.0008572926422997714,0.0008572926422997714,0.00017320737495084182,0.9866080915992678
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,200,1.0994475138121547,0.001,norm.bias,non_affine,norm,256,0.0015131505930929651,0.0015131505930929651,6.954967535037051e-05,0.009556147099490035
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0008512436128049043,0.0008512436128049043,0.0003831333711647694,0.04291056627590743
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.000599648321526909,0.000599648321526909,0.00031036536316019425,0.03808997206225714
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00033958134067864576,0.00033958134067864576,0.000275323899978387,0.041068638872873736
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.00046691574593457657,0.00046691574593457657,0.0002085358941741996,0.03706038371968699
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00019914567441917702,0.00019914567441917702,0.0003274481074433807,0.04142902997086968
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,0.00014796410375832094,0.00014796410375832094,0.00028423130929654174,0.03897441080903522
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.0001305286809667733,0.0001305286809667733,0.0002647298947198907,0.02478089942517291
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,0.00012202902901153371,0.00012202902901153371,0.00015445366908357945,0.023192813515513874
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00013323290800245675,0.00013323290800245675,0.0003100490736354882,0.04169551572728712
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,5.2871921675135785e-05,5.2871921675135785e-05,0.00019845692962653944,0.03732559307368813
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,8.245033188685307e-05,8.245033188685307e-05,0.0002748535044685859,0.03945587834344135
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,3.490893350482859e-05,3.490893350482859e-05,7.515714375494554e-05,0.03811144433174643
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.2739768438144259e-05,1.2739768438144259e-05,0.00018792339717610962,0.037010228257878926
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.3635775702338799e-05,1.3635775702338799e-05,0.00014090312992879264,0.036925232297343236
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.929354732460272e-05,2.929354732460272e-05,0.00012419490595992706,0.019861186053230933
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,3.702020087497218e-05,3.702020087497218e-05,7.449958894540315e-05,0.020452939713318564
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,2.284826926709801e-05,2.284826926709801e-05,0.000281237807059431,0.039263605466136664
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,1.779702378629088e-05,1.779702378629088e-05,0.0001750053476480308,0.03771007593392493
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,4.545871237782711e-05,4.545871237782711e-05,0.00017657497508583587,0.037284597384669105
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,3.921311279379958e-05,3.921311279379958e-05,6.821115547657563e-05,0.03774118121933143
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.4942026076948823e-05,1.4942026076948823e-05,0.00012138946507722925,0.036901380489824574
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,1.5262352956038834e-05,1.5262352956038834e-05,0.0001070537253180688,0.03666661135819944
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.889375117066415e-05,2.889375117066415e-05,9.331003863641267e-05,0.019818321916579198
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,3.7573135379913735e-05,3.7573135379913735e-05,6.714399740017958e-05,0.020484125132395288
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.12799760034181e-05,2.12799760034181e-05,0.00025241180002369895,0.03832124498965108
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,2.0399018893401335e-05,2.0399018893401335e-05,0.00017559396839750017,0.03702173110187399
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,4.997830582468172e-05,4.997830582468172e-05,0.00014814268921467327,0.03730334858713495
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,3.840206031472914e-05,3.840206031472914e-05,6.552114285925706e-05,0.03657012571585811
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,3.170616436210789e-05,3.170616436210789e-05,0.00010941034098884817,0.03701818549346718
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,3.184753617516408e-05,3.184753617516408e-05,0.00010679619293404694,0.03589166901198873
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,3.218313971913736e-05,3.218313971913736e-05,9.32576575042332e-05,0.02009623142605207
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,4.225581661687001e-05,4.225581661687001e-05,6.45582554957818e-05,0.020661111760253825
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,cls.weight,cls,shape_weight,512,0.02056437310695886,0.02056437310695886,0.0001705606255870689,0.031227502324141482
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,cls.bias,cls,raw_bias,2,0.017641270323197983,0.017641270323197983,0.00015436310741657265,0.04474123626611682
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,embed.weight,non_affine,weight,12750336,1.0997916949566896e-05,1.0997916949566896e-05,0.0002865318089279913,1.000119082989882
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.0.norm1.weight,non_affine,norm,256,0.002789190715659647,0.002789190715659647,0.0003759047340677442,0.9963995968873363
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.0.norm1.bias,non_affine,norm,256,0.00177734230634708,0.00177734230634708,0.0002575032272612885,0.021771284402257608
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0009876586833583816,0.0009876586833583816,0.0003660545971560025,0.9902169491289854
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.0.norm2.bias,non_affine,norm,256,0.00046486655605710984,0.00046486655605710984,0.00018564830895609515,0.01503330763483389
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.1.norm1.weight,non_affine,norm,256,0.000607562631629171,0.000607562631629171,0.000306488288971983,1.0039153933572555
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00015962492222413885,0.00015962492222413885,0.0001459761741472986,0.00947012675508174
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.1.norm2.weight,non_affine,norm,256,3.3380455352482577e-05,3.3380455352482577e-05,0.00018420096794026858,0.9886544469098353
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.1.norm2.bias,non_affine,norm,256,3.726824950972492e-05,3.726824950972492e-05,0.0001403666099225619,0.006159210016067976
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.2.norm1.weight,non_affine,norm,256,6.333594784522665e-05,6.333594784522665e-05,0.00038732435541496025,0.9938241870946949
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.2.norm1.bias,non_affine,norm,256,4.770754706645001e-05,4.770754706645001e-05,0.00024913640659597266,0.0072305601812725296
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.2.norm2.weight,non_affine,norm,256,4.649988946873396e-05,4.649988946873396e-05,0.00015948877596710158,0.994580094905248
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.2.norm2.bias,non_affine,norm,256,3.761052790137731e-05,3.761052790137731e-05,0.00012025721592224235,0.007046315862526587
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.3.norm1.weight,non_affine,norm,256,4.322022145275812e-05,4.322022145275812e-05,0.0002359273817254371,0.9935736997632673
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.3.norm1.bias,non_affine,norm,256,5.12769807488885e-05,5.12769807488885e-05,0.00015230746783396063,0.00636879388662444
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.3.norm2.weight,non_affine,norm,256,0.00010444074102720522,0.00010444074102720522,0.00018066642735166264,0.9961794049703369
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.3.norm2.bias,non_affine,norm,256,8.277837937934795e-05,8.277837937934795e-05,0.00014234687996986765,0.009942515749043077
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,norm.weight,non_affine,norm,256,0.0005079819899755283,0.0005079819899755283,0.00012964898111917224,0.984625860068815
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,250,1.3756906077348066,0.001,norm.bias,non_affine,norm,256,0.0005982520779349444,0.0005982520779349444,0.0001338657292107676,0.011602001474886674
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0012642333046390564,0.0012642333046390564,0.0004764796048961941,0.0439378387665678
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.001087960692772145,0.001087960692772145,0.00032693792600190565,0.038217470258760586
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0002977830395825633,0.0002977830395825633,0.0003603944263613518,0.04184491925746158
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.0005222057325184647,0.0005222057325184647,0.0003118524812032609,0.03766853135954785
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.0002152901122127563,0.0002152901122127563,0.00033771732944018126,0.04231359052186026
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,0.00015669715926698601,0.00015669715926698601,0.00033609311381736675,0.039619246727883854
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.000136223908721358,0.000136223908721358,0.00028725486301458826,0.025702031755097377
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,0.00013144398668484537,0.00013144398668484537,0.00023105778025886176,0.023989987831025926
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.0001359927223685834,0.0001359927223685834,0.0003256079051994991,0.04238177899230016
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,4.817738530624278e-05,4.817738530624278e-05,0.00033794311374782534,0.03838559855529526
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,6.822931086462853e-05,6.822931086462853e-05,0.0003178976053394807,0.040098901553728396
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,2.129714286082319e-05,2.129714286082319e-05,0.00011706446314159794,0.038136949366761444
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,8.03091287893835e-06,8.03091287893835e-06,0.00019637801121892982,0.03742526213761014
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,6.841715465333235e-06,6.841715465333235e-06,0.00020807593912160896,0.03692177674255825
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.2067278985315773e-05,2.2067278985315773e-05,0.00014339517412351594,0.02018710617032446
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,2.4856616446498137e-05,2.4856616446498137e-05,0.00010996845758291499,0.02063490874109497
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,2.2759675026564932e-05,2.2759675026564932e-05,0.0004976668747363837,0.04027272145858533
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,1.542797303045182e-05,1.542797303045182e-05,0.00043716227755545854,0.038007628189494706
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,2.4975695319680082e-05,2.4975695319680082e-05,0.0002151201407039967,0.037615360079949
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,2.1996731060473704e-05,2.1996731060473704e-05,7.389377209100939e-05,0.03801046437189233
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,8.300817032707923e-06,8.300817032707923e-06,0.00011206039399900525,0.03704590765873885
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,7.983243655072762e-06,7.983243655072762e-06,0.00011671804003498604,0.03693346000840832
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.0917102637564795e-05,2.0917102637564795e-05,9.045257694443222e-05,0.02002715628487676
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,2.12937593460083e-05,2.12937593460083e-05,7.462697309334328e-05,0.02079903087056835
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,1.2988883199399273e-05,1.2988883199399273e-05,0.00027154760184981615,0.039389017515471934
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,1.1991241341100276e-05,1.1991241341100276e-05,0.00020776488078837595,0.03778284310568427
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,3.036463807013431e-05,3.036463807013431e-05,0.0001343603521147323,0.03749933329128625
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,2.522810267833879e-05,2.522810267833879e-05,8.041151764602218e-05,0.03673239483591199
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.6116590083755414e-05,1.6116590083755414e-05,0.00012123499764976363,0.03709452733604857
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,1.584477596083202e-05,1.584477596083202e-05,0.0001344014890742036,0.0359777331601848
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,2.190224229601516e-05,2.190224229601516e-05,0.00010081851246087661,0.02034097527347829
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,2.8574122809381023e-05,2.8574122809381023e-05,8.601374650385633e-05,0.02114528639761201
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,cls.weight,cls,shape_weight,512,0.015145354153444392,0.015145354153444392,0.00019505943977938107,0.030768448608173925
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,cls.bias,cls,raw_bias,2,0.013314548203765512,0.013314548203765512,3.035897895760911e-06,0.04576024089320402
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,embed.weight,non_affine,weight,12750336,2.26483802426995e-05,2.26483802426995e-05,0.00029916609733532124,1.0001538873521514
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.0.norm1.weight,non_affine,norm,256,0.005311143013510508,0.005311143013510508,0.00047427781025011727,0.9946290860295309
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.0.norm1.bias,non_affine,norm,256,0.005203807953000532,0.005203807953000532,0.00031485895070270655,0.022755484874139573
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0010706711845827387,0.0010706711845827387,0.00038044206209430934,0.9896074526340422
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0005252720320124205,0.0005252720320124205,0.00032384482134153173,0.01566325752973675
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.1.norm1.weight,non_affine,norm,256,0.000511466981008273,0.000511466981008273,0.0002759294655921986,1.0027185680301145
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0001660103425878521,0.0001660103425878521,0.00039961098286801826,0.0099238980945297
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.1.norm2.weight,non_affine,norm,256,2.284805060600562e-05,2.284805060600562e-05,0.0002958952750835517,0.9860948947832755
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.1.norm2.bias,non_affine,norm,256,1.059859820747075e-05,1.059859820747075e-05,0.00042736357391944,0.00783433693553973
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.2.norm1.weight,non_affine,norm,256,7.101375961281153e-05,7.101375961281153e-05,0.0005300959247841466,0.9927615810228888
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.2.norm1.bias,non_affine,norm,256,4.108432685771341e-05,4.108432685771341e-05,0.00023799746546266512,0.009645369063282516
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.2.norm2.weight,non_affine,norm,256,2.5508601002865998e-05,2.5508601002865998e-05,0.00014867450610503096,0.993647634884036
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.2.norm2.bias,non_affine,norm,256,1.9416011474317758e-05,1.9416011474317758e-05,0.0001601713665905839,0.0070018547492119425
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.3.norm1.weight,non_affine,norm,256,2.6175867264076603e-05,2.6175867264076603e-05,0.00023454295179823863,0.99358053861792
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.3.norm1.bias,non_affine,norm,256,2.8297720986916505e-05,2.8297720986916505e-05,0.00020528557880588314,0.007436281949059114
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.3.norm2.weight,non_affine,norm,256,4.2948732099846284e-05,4.2948732099846284e-05,0.00014366887006209844,0.9954096820043876
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.3.norm2.bias,non_affine,norm,256,4.141046368997436e-05,4.141046368997436e-05,0.00010870162898103883,0.010465866490630873
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,norm.weight,non_affine,norm,256,0.00029871957012010404,0.00029871957012010404,0.00017515996991856626,0.9820355362901032
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,300,1.6519337016574585,0.001,norm.bias,non_affine,norm,256,0.0004338648255622154,0.0004338648255622154,2.8270958825922334e-05,0.013945057747087397
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0007847764741463536,0.0007847764741463536,0.00031108442419394575,0.045080271083877785
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0005881667957421052,0.0005881667957421052,0.00022654772819746406,0.03867631240152893
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00029813061209896664,0.00029813061209896664,0.00024948821191021883,0.04236500218608165
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.000378276904168365,0.000378276904168365,0.00018383632076092896,0.038072912422043824
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00015516347253408835,0.00015516347253408835,0.0002441680974702506,0.043175497956806
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,0.00010779638430576987,0.00010779638430576987,0.0002240901127022614,0.040593650303469335
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,9.472018259230048e-05,9.472018259230048e-05,0.0002022953632460903,0.02663702883003569
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,9.678962508381378e-05,9.678962508381378e-05,0.00014020924383061382,0.024802794346690697
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,9.726364941877472e-05,9.726364941877472e-05,0.00021433463944793866,0.04300712638172561
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,3.455337184728041e-05,3.455337184728041e-05,0.00014299219501222595,0.03873008611935407
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,8.902939902893422e-05,8.902939902893422e-05,0.00019782742989891188,0.04092255887526675
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,2.5063895982118045e-05,2.5063895982118045e-05,7.180992491970967e-05,0.038484568779512104
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.4555763242496432e-05,1.4555763242496432e-05,0.0001366436318976789,0.03756894216539099
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.7891420189457456e-05,1.7891420189457456e-05,0.000130099832460437,0.03724514130873349
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.1495843089660646e-05,2.1495843089660646e-05,0.00011097130351788,0.020386681563611533
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,2.145110787794415e-05,2.145110787794415e-05,6.257917528633086e-05,0.021198205087968186
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,2.8435865838097184e-05,2.8435865838097184e-05,0.0002759212251866236,0.04110157849892133
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,1.8757815856929836e-05,1.8757815856929836e-05,0.00020064249706006616,0.03846952711692818
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,4.536063015032126e-05,4.536063015032126e-05,0.000122389767421865,0.03781804908574321
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,1.7973227389172564e-05,1.7973227389172564e-05,5.328575652790074e-05,0.03823472115970283
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.464743879074997e-05,1.464743879074997e-05,9.247162157294936e-05,0.03708470930223811
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,1.606612801651217e-05,1.606612801651217e-05,7.61566641808459e-05,0.037026320234447775
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.835892906946371e-05,1.835892906946371e-05,7.848900334932205e-05,0.020148863350325348
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,1.712835734532403e-05,1.712835734532403e-05,5.451149052755597e-05,0.021053381600248756
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,1.9150822855576975e-05,1.9150822855576975e-05,0.0002818305901951047,0.0407013990302616
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,1.7264003309029052e-05,1.7264003309029052e-05,0.00016807120579433684,0.038437240980601424
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,2.5861440702349588e-05,2.5861440702349588e-05,0.00010963170636163026,0.03772677506943674
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,1.6962292772557223e-05,1.6962292772557223e-05,4.59632905227485e-05,0.036891541031685994
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,2.2072152308435627e-05,2.2072152308435627e-05,7.68149410699302e-05,0.03712571875903153
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,2.254201448479675e-05,2.254201448479675e-05,7.192076285190037e-05,0.036036905385807116
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,2.0865431772593012e-05,2.0865431772593012e-05,6.156112812336493e-05,0.02046161654025788
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,1.9977925043865247e-05,1.9977925043865247e-05,5.017439153735105e-05,0.021471294571819077
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,cls.weight,cls,shape_weight,512,0.01279973563647648,0.01279973563647648,0.00013742971222082285,0.030660313594254966
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,cls.bias,cls,raw_bias,2,0.00016972247552764447,0.00016972247552764447,2.7074735351094875e-05,0.04499949094034057
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,embed.weight,non_affine,weight,12750336,1.174705070219394e-05,1.174705070219394e-05,0.0002741913949127386,1.0001939347087634
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.0.norm1.weight,non_affine,norm,256,0.002743477358058464,0.002743477358058464,0.00033687933567323064,0.9915215066778953
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.0.norm1.bias,non_affine,norm,256,0.002225535770478701,0.002225535770478701,0.0002668224009552719,0.024261162713883073
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0007549059634603534,0.0007549059634603534,0.00026426883330980854,0.9889196512679738
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0003188525611359975,0.0003188525611359975,0.00018885661858782733,0.01616794712687777
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.1.norm1.weight,non_affine,norm,256,0.00044423840386378997,0.00044423840386378997,0.00019396706846174324,1.0017616728561196
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00011220864482817421,0.00011220864482817421,0.00013437650040149692,0.010479756920693748
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.1.norm2.weight,non_affine,norm,256,6.908623164306509e-05,6.908623164306509e-05,0.00015644530931844625,0.9828882039665457
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.1.norm2.bias,non_affine,norm,256,6.356357504190563e-05,6.356357504190563e-05,0.00017992797163409623,0.008590710946542889
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00011571353358924078,0.00011571353358924078,0.00022642796473394528,0.9888791774661035
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.2.norm1.bias,non_affine,norm,256,5.1497794356343505e-05,5.1497794356343505e-05,0.00017123553443292808,0.014214150687377948
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.2.norm2.weight,non_affine,norm,256,5.7609960885225354e-05,5.7609960885225354e-05,9.675637793558885e-05,0.9923040967300639
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.2.norm2.bias,non_affine,norm,256,5.392472681510558e-05,5.392472681510558e-05,8.54198508487494e-05,0.00767925326415714
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.3.norm1.weight,non_affine,norm,256,5.871507175406267e-05,5.871507175406267e-05,0.0002697558589668229,0.9945015842181553
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.3.norm1.bias,non_affine,norm,256,4.6454933442421224e-05,4.6454933442421224e-05,6.316613654636797e-05,0.00800460480055634
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.3.norm2.weight,non_affine,norm,256,8.251710378469024e-05,8.251710378469024e-05,7.825621701137724e-05,0.9941859206876983
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.3.norm2.bias,non_affine,norm,256,6.409095271537472e-05,6.409095271537472e-05,5.6364797954881564e-05,0.011540713911967442
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,norm.weight,non_affine,norm,256,0.0005076073209614332,0.0005076073209614332,0.00011427970112954398,0.9802927413958102
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,350,1.9281767955801103,0.001,norm.bias,non_affine,norm,256,5.433302376421883e-06,5.433302376421883e-06,4.2050150176562564e-05,0.015668014461271855
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0017020533875201753,0.0017020533875201753,0.0003386432109742387,0.045958631692717945
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0014436333756051715,0.0014436333756051715,0.0002826124926099052,0.0387222491769858
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0006388215500027443,0.0006388215500027443,0.00035793166370327796,0.043113799627501746
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.0009669934851436221,0.0009669934851436221,0.00021483338092810028,0.03896376678823677
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00029878813809601555,0.00029878813809601555,0.00030484297792648344,0.04393524213482985
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,0.0002320822173811016,0.0002320822173811016,0.0002825385907750935,0.04134027819336267
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00018641602076547315,0.00018641602076547315,0.0002605706608584621,0.027483879086507974
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,0.00018800364171487886,0.00018800364171487886,0.00015653097820520458,0.025105579680314512
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.0002067449805245233,0.0002067449805245233,0.00032775375273656044,0.04378120058070177
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,0.00012100568664493958,0.00012100568664493958,0.00025702576115846777,0.03849804727396496
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,9.09639624496415e-05,9.09639624496415e-05,0.0002906830834537941,0.041716447940365296
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,3.2591111759575756e-05,3.2591111759575756e-05,9.247113172299745e-05,0.03865914111053919
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.2302291651274513e-05,1.2302291651274513e-05,0.00015429678608150948,0.03771505666422788
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.0429508902587984e-05,1.0429508902587984e-05,0.00011801863408176613,0.037632996806167954
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.1558706532069445e-05,2.1558706532069445e-05,0.00013113463459381625,0.02053992632236136
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,3.080903635660703e-05,3.080903635660703e-05,9.3232263277489e-05,0.021539296857961895
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,5.378353831077188e-05,5.378353831077188e-05,0.000463225073460369,0.04269860429891399
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,3.938141370191705e-05,3.938141370191705e-05,0.00034280346964456464,0.039257041961547605
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,3.406153827712141e-05,3.406153827712141e-05,0.00017097610795199122,0.03852278866218574
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,2.1074142056735873e-05,2.1074142056735873e-05,6.008549535635576e-05,0.03871895700777303
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,9.9450198680512e-06,9.9450198680512e-06,0.00011362043853297075,0.03718879163776934
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,9.802442234912788e-06,9.802442234912788e-06,0.00010537043396745337,0.037141466068234014
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.837052189958464e-05,1.837052189958464e-05,8.233933226464558e-05,0.020367741489539896
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,2.0367803181171592e-05,2.0367803181171592e-05,5.624590496161882e-05,0.02138815677938023
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.0839915889648663e-05,2.0839915889648663e-05,0.0002649308254042299,0.041776205627415075
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,1.0889392496653478e-05,1.0889392496653478e-05,0.00014315067122375175,0.039021992542103257
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,3.361643179208715e-05,3.361643179208715e-05,0.00013949335390456708,0.03774684714943498
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,2.1915185945491886e-05,2.1915185945491886e-05,5.0588123296614533e-05,0.03715920083539927
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.3612521697641622e-05,1.3612521697641622e-05,7.408766835159317e-05,0.03720110610781458
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,1.366433739301921e-05,1.366433739301921e-05,6.581466564241306e-05,0.036074147735529936
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.637942914792823e-05,1.637942914792823e-05,6.146765297002217e-05,0.020610069743147646
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,2.017302862591969e-05,2.017302862591969e-05,4.8447449457753424e-05,0.02173693766944539
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,cls.weight,cls,shape_weight,512,0.015044362238214284,0.015044362238214284,0.00013513607337699784,0.030553604795348563
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,cls.bias,cls,raw_bias,2,0.01338980476224705,0.01338980476224705,0.00015181719572435586,0.044983176718430586
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,embed.weight,non_affine,weight,12750336,2.608708311418292e-05,2.608708311418292e-05,0.00025468893835073466,1.0002324311025153
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.0.norm1.weight,non_affine,norm,256,0.006063167604507383,0.006063167604507383,0.000364057714751922,0.9885380829617841
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.0.norm1.bias,non_affine,norm,256,0.004833432564041892,0.004833432564041892,0.0003401027451109358,0.026528460196651622
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.0.norm2.weight,non_affine,norm,256,0.001612871290288406,0.001612871290288406,0.00033796137391260526,0.9875033487190736
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0008564296034269159,0.0008564296034269159,0.0002214849090649314,0.017845338100412982
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0009045931742684964,0.0009045931742684964,0.0003016693709040111,1.0012843705467962
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00043531522600613436,0.00043531522600613436,0.00028723921730836564,0.010634558754367878
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.1.norm2.weight,non_affine,norm,256,3.829615821130933e-05,3.829615821130933e-05,0.00020313551516229256,0.979509256505141
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.1.norm2.bias,non_affine,norm,256,2.4039464267966605e-05,2.4039464267966605e-05,0.00010748699132996821,0.009316905895966131
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00019340874216101136,0.00019340874216101136,0.0004322295575809808,0.9877497634829482
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00014515246130093783,0.00014515246130093783,0.0003584733743429405,0.01931764653884353
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.2.norm2.weight,non_affine,norm,256,3.548737113908729e-05,3.548737113908729e-05,0.00010023885647355591,0.9915586866899965
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.2.norm2.bias,non_affine,norm,256,3.056597034969678e-05,3.056597034969678e-05,7.138045995677216e-05,0.007751171977600611
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.3.norm1.weight,non_affine,norm,256,6.0314522161133544e-05,6.0314522161133544e-05,0.0002703126827379437,0.9918978410962117
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.3.norm1.bias,non_affine,norm,256,2.3407919617334754e-05,2.3407919617334754e-05,0.00010958314347208787,0.008990751049989485
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.3.norm2.weight,non_affine,norm,256,4.691648527256987e-05,4.691648527256987e-05,7.193531206330668e-05,0.9936686296557727
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.3.norm2.bias,non_affine,norm,256,4.566332171876847e-05,4.566332171876847e-05,6.398328883387094e-05,0.012217084797775614
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,norm.weight,non_affine,norm,256,0.0003781437420994575,0.0003781437420994575,0.00013030499650641024,0.978942716974165
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,400,2.2044198895027622,0.001,norm.bias,non_affine,norm,256,0.0004220532294584831,0.0004220532294584831,0.00014759383450943414,0.01701082455828485
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0019329002253016818,0.0019329002253016818,0.0004066829411980652,0.046687244358250134
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0024325291356089283,0.0024325291356089283,0.0002856074215650542,0.03905612625336192
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0006690415531084453,0.0006690415531084453,0.00033168704337212875,0.04371762498752034
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.0019546994646959144,0.0019546994646959144,0.00028182626635595443,0.038873788857682404
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00030355874915408046,0.00030355874915408046,0.0003053759964925338,0.04446981337201419
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,0.0003318396084925791,0.0003318396084925791,0.0002989820196809726,0.04166785843207766
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00018759147048707413,0.00018759147048707413,0.000261659041026356,0.02812242429912992
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,0.0002773269293516798,0.0002773269293516798,0.00018366318978402157,0.02593629474812689
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00016538195649421107,0.00016538195649421107,0.0002948175035850184,0.04431944111687426
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,0.00012626306703514324,0.00012626306703514324,0.00020509904569263445,0.03901419633266966
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,7.25092310448515e-05,7.25092310448515e-05,0.000267862597198549,0.04222256099821822
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,2.624578665843443e-05,2.624578665843443e-05,0.0001228341537708666,0.03887466928940884
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.1511089153514695e-05,1.1511089153514695e-05,0.0002302408076423877,0.03783122191796772
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.2603814366230576e-05,1.2603814366230576e-05,0.00021740833196480814,0.03806660846364864
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,1.688058974526562e-05,1.688058974526562e-05,0.00016654007071542675,0.020666606793539013
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,2.3186589877732443e-05,2.3186589877732443e-05,0.00010608434610144986,0.021934588888272648
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,4.05345384594401e-05,4.05345384594401e-05,0.0004260859867015851,0.04412339209590008
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,2.620478399642045e-05,2.620478399642045e-05,0.00028521693848162426,0.03966058981748724
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,3.581016910905616e-05,3.581016910905616e-05,0.00021167574828579732,0.039005025662293136
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,2.052840139406917e-05,2.052840139406917e-05,7.461819516649758e-05,0.03894196330910045
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,9.645335935599344e-06,9.645335935599344e-06,0.00018191860973883233,0.0372915470736955
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,1.0041724366670535e-05,1.0041724366670535e-05,0.0001416344891240488,0.03722609184423934
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.6511142213961573e-05,1.6511142213961573e-05,0.00011502760641548024,0.020570183322905108
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,1.7932897455132803e-05,1.7932897455132803e-05,7.307118015118275e-05,0.021586660982472083
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,1.7556592447656024e-05,1.7556592447656024e-05,0.00042866472059648763,0.0424102992919466
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,1.2195007356208305e-05,1.2195007356208305e-05,0.00026876594213924706,0.03930503830102044
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,2.4070337641261658e-05,2.4070337641261658e-05,0.00010673380456579393,0.03802219583299647
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,1.7103024005847063e-05,1.7103024005847063e-05,7.094117803214471e-05,0.03732989692713867
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.4322462721662057e-05,1.4322462721662057e-05,0.0001378644095067864,0.037260517901521774
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,1.4453077381914272e-05,1.4453077381914272e-05,0.00011217682824914332,0.03615660142068366
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.6350808803694494e-05,1.6350808803694494e-05,0.00010248542028870552,0.020843110702142363
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,1.7446977033285394e-05,1.7446977033285394e-05,7.175909728444251e-05,0.022088182254682148
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,cls.weight,cls,shape_weight,512,0.01605863226566043,0.01605863226566043,0.00020531353507151608,0.03012159553384932
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,cls.bias,cls,raw_bias,2,0.014893244021021235,0.014893244021021235,0.00013449911911641937,0.04455528259114042
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,embed.weight,non_affine,weight,12750336,2.7767802114890947e-05,2.7767802114890947e-05,0.00029242015643058213,1.0002710451916905
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.0.norm1.weight,non_affine,norm,256,0.006839081986159113,0.006839081986159113,0.0004353343228976882,0.9874171524061681
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.0.norm1.bias,non_affine,norm,256,0.011499354130956629,0.011499354130956629,0.00035126076642190467,0.028409615662182423
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0016185960424529415,0.0016185960424529415,0.00033145029842116333,0.9866933316470247
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.0.norm2.bias,non_affine,norm,256,0.002305646860600987,0.002305646860600987,0.0003103102301107797,0.017621476142772544
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0006629520445677394,0.0006629520445677394,0.00025860929834272355,1.000789807273378
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0007184055432890343,0.0007184055432890343,0.0002874818216182733,0.011474977142446531
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.1.norm2.weight,non_affine,norm,256,4.493483887020699e-05,4.493483887020699e-05,0.00029585653906600597,0.9758368886290518
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.1.norm2.bias,non_affine,norm,256,4.414420653231326e-05,4.414420653231326e-05,0.00031913392197370694,0.01010000445069555
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00014673009917940484,0.00014673009917940484,0.0003976584974613775,0.9860990050442849
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.2.norm1.bias,non_affine,norm,256,6.160774403608288e-05,6.160774403608288e-05,0.00022316945329655787,0.021242744472871795
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.2.norm2.weight,non_affine,norm,256,3.696953767364351e-05,3.696953767364351e-05,0.0002457302813901336,0.9910693739350572
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.2.norm2.bias,non_affine,norm,256,3.7745138398303314e-05,3.7745138398303314e-05,0.00020425223797470397,0.007954814650897242
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.3.norm1.weight,non_affine,norm,256,6.094800991829945e-05,6.094800991829945e-05,0.0002832976599799017,0.9918239858737374
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.3.norm1.bias,non_affine,norm,256,3.9124536049330236e-05,3.9124536049330236e-05,0.00014151773920130669,0.009814919171844958
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.3.norm2.weight,non_affine,norm,256,4.718107209149756e-05,4.718107209149756e-05,0.00019512283064694865,0.9935324256762113
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.3.norm2.bias,non_affine,norm,256,5.529934754545269e-05,5.529934754545269e-05,0.00013848429570467298,0.012467668511557289
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,norm.weight,non_affine,norm,256,0.0003728394359556977,0.0003728394359556977,0.0001660954040572857,0.9756238164411913
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,450,2.4806629834254146,0.001,norm.bias,non_affine,norm,256,0.0004470070035535482,0.0004470070035535482,0.00011411115825171565,0.02037986082336959
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0009635655534521746,0.0009635655534521746,0.00034515471377881716,0.047615987056123785
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0009286908942739393,0.0009286908942739393,0.0002578677697090916,0.03886905694424164
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0003444754106066545,0.0003444754106066545,0.00025887405439638993,0.044678833953167116
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.000565610279894472,0.000565610279894472,0.00020656670518354888,0.039490603949118665
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00013754024598865717,0.00013754024598865717,0.00024089489840838438,0.045011736304622275
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,0.00014449780095845044,0.00014449780095845044,0.00022698387859854786,0.042488348164356225
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00014009942109632613,0.00014009942109632613,0.00022121946531249745,0.028775944231337294
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,0.00017999791528095017,0.00017999791528095017,0.00012987986131092892,0.02725559098150179
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00014410130161434168,0.00014410130161434168,0.0002926029348164346,0.04482519069773081
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,0.00015148442196592194,0.00015148442196592194,0.00026632482520625047,0.03867159244886887
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,0.00010954657542580535,0.00010954657542580535,0.0003004913411511271,0.04239443859050498
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,7.232412406048902e-05,7.232412406048902e-05,0.00013838121696183156,0.0388974831869733
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.363581586265858e-05,2.363581586265858e-05,0.0003549558638459948,0.038263180540745866
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,2.8626299024854506e-05,2.8626299024854506e-05,0.00033679113886810166,0.03825045625554386
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,3.728123124213681e-05,3.728123124213681e-05,0.00023380959557980468,0.021265846190241203
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,6.65388490422984e-05,6.65388490422984e-05,0.00011161402635365944,0.02222843048973328
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,5.688252215245976e-05,5.688252215245976e-05,0.00038210986488502574,0.04537645494263692
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,5.7288067986081165e-05,5.7288067986081165e-05,0.00019369413189061912,0.040822385662309925
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,7.991537621107344e-05,7.991537621107344e-05,0.00023565205701142237,0.040095580149927514
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,4.87873848330766e-05,4.87873848330766e-05,6.496282520776709e-05,0.038880289807035194
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.296923422690546e-05,1.296923422690546e-05,0.00010324540061447263,0.03746142414918543
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,1.4911024826311942e-05,1.4911024826311942e-05,8.439515455083552e-05,0.037323581319822434
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,3.229998124912041e-05,3.229998124912041e-05,8.751103727180758e-05,0.020588677070654367
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,4.712619857511008e-05,4.712619857511008e-05,6.399777938756069e-05,0.021427669658177204
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,3.222079191006799e-05,3.222079191006799e-05,0.0002938213004628951,0.043706382142511845
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,3.5343598991471587e-05,3.5343598991471587e-05,0.00020714168867580704,0.03948755272930908
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,4.321396864275562e-05,4.321396864275562e-05,0.0001121347577708557,0.03822961324360342
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,4.766079977843278e-05,4.766079977843278e-05,5.938574896815717e-05,0.03719078877125456
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,2.0066316218834413e-05,2.0066316218834413e-05,7.076355768643758e-05,0.03728911826403093
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,2.1648071888324984e-05,2.1648071888324984e-05,6.986519987758156e-05,0.036327536511525586
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,2.9356673629709124e-05,2.9356673629709124e-05,6.590450897235113e-05,0.020680327785744742
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,5.0721565259756426e-05,5.0721565259756426e-05,5.8367694324862706e-05,0.02192266658688099
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,cls.weight,cls,shape_weight,512,0.03887342949206352,0.03887342949206352,0.0001552596598957703,0.030715570954504154
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,cls.bias,cls,raw_bias,2,0.04186700025250731,0.04186700025250731,0.00012937382778649268,0.04520053317794797
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,embed.weight,non_affine,weight,12750336,1.4829016266441768e-05,1.4829016266441768e-05,0.0002840667323783591,1.0003180594082726
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.0.norm1.weight,non_affine,norm,256,0.003945181554610644,0.003945181554610644,0.00038675326117452964,0.9855088561137684
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.0.norm1.bias,non_affine,norm,256,0.004900548804503237,0.004900548804503237,0.0003157352947405777,0.029682963190887507
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0007011842986915735,0.0007011842986915735,0.00025342582837335596,0.9862041735427542
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0008122707201218787,0.0008122707201218787,0.00023433443859258925,0.01841582708305742
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0005869484826337887,0.0005869484826337887,0.0002232512240005286,0.9989781523254386
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0007880441328037812,0.0007880441328037812,0.00020294150029431858,0.012547977999453131
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00011010853082189556,0.00011010853082189556,0.0003910761355350225,0.975258406606045
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00013304932999052513,0.00013304932999052513,0.0004887589884959028,0.010983887043601271
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00029011543078025464,0.00029011543078025464,0.0004655370937672423,0.9867570303334741
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.2.norm1.bias,non_affine,norm,256,0.000363306147087009,0.000363306147087009,0.000310645730763405,0.021345341623264208
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.2.norm2.weight,non_affine,norm,256,4.949878213324016e-05,4.949878213324016e-05,9.770607650693785e-05,0.9895851670633024
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.2.norm2.bias,non_affine,norm,256,5.468316462369397e-05,5.468316462369397e-05,8.888628461420374e-05,0.008769649683231195
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.3.norm1.weight,non_affine,norm,256,8.943866128233166e-05,8.943866128233166e-05,0.00036977564863095036,0.9922269077434835
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0001440369025750106,0.0001440369025750106,0.0001333750323056469,0.01102866419892591
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.3.norm2.weight,non_affine,norm,256,4.880429442533224e-05,4.880429442533224e-05,9.810050881133612e-05,0.9922042004238568
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.3.norm2.bias,non_affine,norm,256,9.564513885016557e-05,9.564513885016557e-05,7.302524725488138e-05,0.013373513640289955
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,norm.weight,non_affine,norm,256,0.000742848055943016,0.000742848055943016,0.00016314820223015862,0.9749836480163301
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,500,2.7569060773480665,0.001,norm.bias,non_affine,norm,256,0.0013378713205151683,0.0013378713205151683,0.00012172537403809285,0.021854678628478157
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0019902655188266468,0.0019902655188266468,0.0003816763869422601,0.04872677058939548
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0012147178357239082,0.0012147178357239082,0.00033565373349397746,0.03981728598196234
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0006596883107383648,0.0006596883107383648,0.0003420296608813258,0.045277671439076274
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.0007714808565378121,0.0007714808565378121,0.00028280835590551297,0.039952810356913705
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.0002850336491721641,0.0002850336491721641,0.0003336124522412197,0.04552948051128572
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,0.0002477981368332279,0.0002477981368332279,0.0003377258082804128,0.04332051640867601
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.000267832342143643,0.000267832342143643,0.00037217770222298783,0.02948631392341712
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,0.0001592974583091656,0.0001592974583091656,0.00022453021427170524,0.028453934047020096
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.0002879901406295809,0.0002879901406295809,0.0003864736486301451,0.04555106348650837
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,0.00010374879735237293,0.00010374879735237293,0.00021940264095927182,0.039996512703853355
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,0.00021306688877737264,0.00021306688877737264,0.0004837690399961987,0.04314050565644032
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,6.437398906476188e-05,6.437398906476188e-05,0.00019520056151173018,0.03913970113375861
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,4.582620704364142e-05,4.582620704364142e-05,0.00040152886502891163,0.03892945789759014
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,4.048553082885983e-05,4.048553082885983e-05,0.0004084340251608622,0.039048731880907
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,5.159538198882525e-05,5.159538198882525e-05,0.00030418069383461024,0.02225941196976403
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,5.3127506867094766e-05,5.3127506867094766e-05,0.0001454902251221465,0.022753290037070845
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,0.0001308622996316568,0.0001308622996316568,0.00041072530962593917,0.04632316803667405
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,5.3319349059595114e-05,5.3319349059595114e-05,0.0002605917932564645,0.04112481161700528
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,5.257530270462305e-05,5.257530270462305e-05,0.00027270111863460906,0.040600807753626234
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,2.281820803069046e-05,2.281820803069046e-05,4.345932794981022e-05,0.03900920838806175
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,6.264435638218898e-06,6.264435638218898e-06,0.00011668504772553254,0.03757128161990819
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,5.5798531733084614e-06,5.5798531733084614e-06,8.18584789321134e-05,0.037379445942847395
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.6550708066074647e-05,1.6550708066074647e-05,8.933057601098896e-05,0.020789237748206253
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,2.3830243817168543e-05,2.3830243817168543e-05,4.3813372168812724e-05,0.021653249929904937
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.5010470465210066e-05,2.5010470465210066e-05,0.0002937701735350935,0.04439079140947833
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,1.55007435774875e-05,1.55007435774875e-05,0.00017811242223536797,0.03974493081268393
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,2.4621013727414103e-05,2.4621013727414103e-05,9.906403585262977e-05,0.03846692754922303
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,2.047494716722869e-05,2.047494716722869e-05,3.3790849740990876e-05,0.03719400493244077
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,9.978513944549348e-06,9.978513944549348e-06,6.0070719019815874e-05,0.037320292102603715
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,9.939732494162059e-06,9.939732494162059e-06,4.852845634304902e-05,0.03629810313028545
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.6084311770546768e-05,1.6084311770546768e-05,4.508588816700702e-05,0.020770265409394986
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,2.38621311681256e-05,2.38621311681256e-05,2.907525191263482e-05,0.02205204529471616
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,cls.weight,cls,shape_weight,512,0.013064097881619968,0.013064097881619968,0.00012594553118460994,0.030699765929201907
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,cls.bias,cls,raw_bias,2,0.012522209635288481,0.012522209635288481,3.965480935356413e-05,0.04599968922486748
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,embed.weight,non_affine,weight,12750336,3.210284082766227e-05,3.210284082766227e-05,0.0002632227225467223,1.000355418940129
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.0.norm1.weight,non_affine,norm,256,0.008512162525292822,0.008512162525292822,0.00044559450174428143,0.9857300408606812
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.0.norm1.bias,non_affine,norm,256,0.004649013321274897,0.004649013321274897,0.00036959253713727544,0.029175476042552703
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0015613316817914694,0.0015613316817914694,0.0003440703507685349,0.9858298979017086
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0011093919564605288,0.0011093919564605288,0.0003850375165682716,0.018502669134916317
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.1.norm1.weight,non_affine,norm,256,0.001522113505260703,0.001522113505260703,0.00048024176554643214,0.998234800200575
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00043780007191786415,0.00043780007191786415,0.00027029065420900675,0.01441882499983082
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.1.norm2.weight,non_affine,norm,256,0.000202380968724704,0.000202380968724704,0.0007769287453578096,0.9733468786586096
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.1.norm2.bias,non_affine,norm,256,0.0001664283683582699,0.0001664283683582699,0.0006762385653094438,0.01228185372394459
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00085239687016709,0.00085239687016709,0.0005977415775997976,0.9859881126604152
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00033136751834394215,0.00033136751834394215,0.00028755329167442524,0.022723207362883836
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.2.norm2.weight,non_affine,norm,256,1.3996618153833707e-05,1.3996618153833707e-05,0.000103306336322747,0.9896266660070375
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.2.norm2.bias,non_affine,norm,256,8.31761057776265e-06,8.31761057776265e-06,5.177127055446925e-05,0.008849817715525359
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00011877205504924319,0.00011877205504924319,0.0003737383097783511,0.9925944477467126
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.3.norm1.bias,non_affine,norm,256,6.192325226139843e-05,6.192325226139843e-05,0.00012863047616039342,0.01159837233588236
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.3.norm2.weight,non_affine,norm,256,2.3910736821370325e-05,2.3910736821370325e-05,8.724074408124695e-05,0.9920669842915907
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.3.norm2.bias,non_affine,norm,256,3.57927908055966e-05,3.57927908055966e-05,4.608067430181148e-05,0.013585526294357305
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,norm.weight,non_affine,norm,256,0.00024374798235291307,0.00024374798235291307,0.0001415082054956885,0.9734324227042986
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,550,3.0331491712707184,0.001,norm.bias,non_affine,norm,256,0.0004008031715343763,0.0004008031715343763,6.222166809635448e-05,0.023488357123210048
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0013233881065672789,0.0013233881065672789,0.00034073825016500263,0.04969865132500919
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0011900441207214332,0.0011900441207214332,0.0002594093434146168,0.03973283634467476
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0003730055050712529,0.0003730055050712529,0.0002671635768756377,0.046270317293980415
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.000440833132086478,0.000440833132086478,0.00018107471216342907,0.039942413949262956
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00014568703667138254,0.00014568703667138254,0.00025290959477749673,0.04624693035558304
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,0.00012895260680410755,0.00012895260680410755,0.00023531030541225833,0.043681569204905284
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00011946839991631982,0.00011946839991631982,0.0002443153600754773,0.030647389889152093
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,0.00010211925691989973,0.00010211925691989973,0.0001359954849844717,0.028559280807533047
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00011328514671107555,0.00011328514671107555,0.0002620491753745851,0.046241016945264134
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,7.325643631950897e-05,7.325643631950897e-05,0.0001663376090227718,0.040912115809649124
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,0.0001252958891181149,0.0001252958891181149,0.0002994678887474269,0.04390661867333113
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,6.616436407111244e-05,6.616436407111244e-05,0.0001538414471908212,0.039270908984782596
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.8943826065264293e-05,1.8943826065264293e-05,0.00023972072997616232,0.03927811778352477
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,2.158136518383221e-05,2.158136518383221e-05,0.0002254950770786823,0.03986718047517793
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,3.224368199715926e-05,3.224368199715926e-05,0.00018217623147890965,0.022572249350063724
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,5.840849003183763e-05,5.840849003183763e-05,0.0001368934830122583,0.02342531513334322
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,5.152578066136598e-05,5.152578066136598e-05,0.0003077105474201142,0.046877473527495904
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,4.757074061494764e-05,4.757074061494764e-05,0.0001912737847253937,0.04061923324250473
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,6.883562986881589e-05,6.883562986881589e-05,0.00027246701161492905,0.0405031370349656
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,3.672730283666613e-05,3.672730283666613e-05,6.7508473673484e-05,0.03912437723714569
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.1887477225530965e-05,1.1887477225530965e-05,0.0001998878531880656,0.03767236958892628
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,1.181747225741708e-05,1.181747225741708e-05,0.00013905191327977001,0.03755521856328882
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.8268945144200565e-05,2.8268945144200565e-05,0.00016126995235747973,0.02092227462053226
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,3.698860078486233e-05,3.698860078486233e-05,7.475831040336423e-05,0.021750657180180027
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,4.2753534923434285e-05,4.2753534923434285e-05,0.0003567909142814895,0.04526224453022258
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,3.2153598420482596e-05,3.2153598420482596e-05,0.00020768057934617394,0.04028288812225175
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,3.748644401820473e-05,3.748644401820473e-05,0.00010259510839503197,0.03899937237542504
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,3.326624080679008e-05,3.326624080679008e-05,2.7331477756214543e-05,0.03739896203731693
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.6455940185333498e-05,1.6455940185333498e-05,5.645373700780647e-05,0.03735438202495197
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,1.6855625847682483e-05,1.6855625847682483e-05,4.621087701006076e-05,0.036316161595657336
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,2.309823464351676e-05,2.309823464351676e-05,4.718768151751391e-05,0.020962989847500547
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,3.4617122942959006e-05,3.4617122942959006e-05,2.8812028084995258e-05,0.022383050790403744
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,cls.weight,cls,shape_weight,512,0.03427426672163446,0.03427426672163446,9.62357783789356e-05,0.03030752466389549
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,cls.bias,cls,raw_bias,2,0.03631565831195743,0.03631565831195743,6.565997456654338e-05,0.045120732056729555
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,embed.weight,non_affine,weight,12750336,2.2143207008964723e-05,2.2143207008964723e-05,0.0002617550445227469,1.000395160323665
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.0.norm1.weight,non_affine,norm,256,0.005789252425576856,0.005789252425576856,0.0003826206881857263,0.9845019667350533
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.0.norm1.bias,non_affine,norm,256,0.0064415277807723485,0.0064415277807723485,0.000301072990770678,0.03154798643457973
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0008051642514933772,0.0008051642514933772,0.00025512620601604553,0.9853850737998838
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0006457467194582394,0.0006457467194582394,0.00021721739921472865,0.0188487947878601
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0006024886554900185,0.0006024886554900185,0.00028659799965144407,0.9972227392900757
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00037517599045558707,0.00037517599045558707,0.00019863618776059331,0.013817912985867164
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.1.norm2.weight,non_affine,norm,256,6.283741052512013e-05,6.283741052512013e-05,0.0003411077637260417,0.9694835285304374
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.1.norm2.bias,non_affine,norm,256,8.277579618923743e-05,8.277579618923743e-05,0.00028608796461297156,0.014489841219839652
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00029737987218566805,0.00029737987218566805,0.0003523380140921412,0.9833461592263448
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00031358938854890976,0.00031358938854890976,0.00036735301478755953,0.024928299149132926
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.2.norm2.weight,non_affine,norm,256,4.073746370487528e-05,4.073746370487528e-05,0.00015619253012969683,0.988951082869356
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.2.norm2.bias,non_affine,norm,256,3.7923878265018765e-05,3.7923878265018765e-05,8.851945977978968e-05,0.009233941805317527
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.3.norm1.weight,non_affine,norm,256,0.000227816352107737,0.000227816352107737,0.00046733106785103206,0.9939966903243813
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00017253147956945342,0.00017253147956945342,0.00010926914920915233,0.011431826058240578
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.3.norm2.weight,non_affine,norm,256,3.464045831834339e-05,3.464045831834339e-05,4.8204788927260754e-05,0.9924423010747397
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.3.norm2.bias,non_affine,norm,256,7.455648844174297e-05,7.455648844174297e-05,3.260705378473822e-05,0.013249634201280773
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,norm.weight,non_affine,norm,256,0.0005427438582571532,0.0005427438582571532,9.15784052051289e-05,0.9716532794680137
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,600,3.3093922651933703,0.001,norm.bias,non_affine,norm,256,0.0011077621994856008,0.0011077621994856008,7.353688475972988e-05,0.025041569667572497
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0020810569957592138,0.0020810569957592138,0.00037351165875978086,0.05078444562540536
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.001372885768424266,0.001372885768424266,0.00018173257769436347,0.03990250945932091
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0003141803061332214,0.0003141803061332214,0.00022014234612551472,0.047018801631433904
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.000727072614510861,0.000727072614510861,0.0001479298065785921,0.040506581652857615
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00016818374987872313,0.00016818374987872313,0.00022910010372520801,0.046928442352037546
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,0.00014327008287286108,0.00014327008287286108,0.00019780613877298263,0.044099225615021845
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00010142150667577376,0.00010142150667577376,0.00020352023196677435,0.03171120735978407
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,8.35682308923428e-05,8.35682308923428e-05,9.958628303086027e-05,0.029294072454238727
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00010291041838111437,0.00010291041838111437,0.00025528599078553495,0.046961453801142396
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,6.160410732412868e-05,6.160410732412868e-05,0.00016992866088823389,0.040492115738566106
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,0.00010005609907315306,0.00010005609907315306,0.0002927891786602874,0.04434864076462226
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,3.410404285170852e-05,3.410404285170852e-05,0.00011337833622225728,0.03884289374054142
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.1205032370861953e-05,2.1205032370861953e-05,0.0002582812522636012,0.03983895083583574
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,2.361793387977578e-05,2.361793387977578e-05,0.00023674188320959037,0.04041000119581017
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.3159079645717467e-05,2.3159079645717467e-05,0.00024224937231313357,0.02320802124780691
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,3.230849069726602e-05,3.230849069726602e-05,0.00010086770690340096,0.023142316768631103
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,5.499432167752743e-05,5.499432167752743e-05,0.0002955760018572005,0.048008188028162715
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,3.1475942218350934e-05,3.1475942218350934e-05,0.0001612344477374392,0.041289567060103435
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,4.889413643359704e-05,4.889413643359704e-05,0.00020494956349045734,0.041430124449039755
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,1.7746111556800018e-05,1.7746111556800018e-05,6.059225519097867e-05,0.03908490641034719
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.1612656664071618e-05,1.1612656664071618e-05,0.0001766730938802339,0.03805508953767848
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,1.2922112771245563e-05,1.2922112771245563e-05,0.00013031151258301798,0.037803478221330254
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.4003993045799743e-05,1.4003993045799743e-05,0.0001590697331226688,0.021389624292671522
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,1.849307047564156e-05,1.849307047564156e-05,7.439899238615401e-05,0.02178797929904487
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,3.262815025376303e-05,3.262815025376303e-05,0.0002664902137625861,0.04677836570340155
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,1.996170727142737e-05,1.996170727142737e-05,0.00014447469997485888,0.041177095454571114
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,3.186355406153902e-05,3.186355406153902e-05,0.00013557126572286328,0.03949562099805048
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,1.3704150640509662e-05,1.3704150640509662e-05,3.617014938856248e-05,0.03742597134952663
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.4021272151790417e-05,1.4021272151790417e-05,6.612288489364183e-05,0.03737129928763213
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,1.4328694638079724e-05,1.4328694638079724e-05,5.3636658823365464e-05,0.03638148759576091
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.369136122775955e-05,1.369136122775955e-05,5.2901006886664545e-05,0.020889728755929378
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,1.461041947726068e-05,1.461041947726068e-05,3.517696769351235e-05,0.022295389703110596
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,cls.weight,cls,shape_weight,512,0.013216646140749659,0.013216646140749659,0.0001023387276840619,0.03068436061658424
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,cls.bias,cls,raw_bias,2,0.009896942218235161,0.009896942218235161,4.130037944074036e-05,0.045216014612086526
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,embed.weight,non_affine,weight,12750336,3.119835589690878e-05,3.119835589690878e-05,0.00025390000361429814,1.0004389514742171
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.0.norm1.weight,non_affine,norm,256,0.00805110587756451,0.00805110587756451,0.00041333947022327273,0.9838829627332153
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.0.norm1.bias,non_affine,norm,256,0.0051741453922365295,0.0051741453922365295,0.00016846563524453094,0.03263966619536006
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.0.norm2.weight,non_affine,norm,256,0.001065711313530058,0.001065711313530058,0.00024774432374758066,0.9851580336189308
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0007523260390751966,0.0007523260390751966,0.0001658532845130127,0.019687358038727273
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.1.norm1.weight,non_affine,norm,256,0.00047331171339286856,0.00047331171339286856,0.0001978740809724304,0.9962788727715411
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.1.norm1.bias,non_affine,norm,256,0.000299037566144139,0.000299037566144139,0.00016993453567876036,0.013607632040911538
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.1.norm2.weight,non_affine,norm,256,9.64217560814401e-05,9.64217560814401e-05,0.0003046006015452847,0.9671420011156379
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.1.norm2.bias,non_affine,norm,256,9.402648299305568e-05,9.402648299305568e-05,0.00031416997055950445,0.016219130996223866
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00026420570826059654,0.00026420570826059654,0.0003956838439981419,0.9830719937284402
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00018048424228913227,0.00018048424228913227,0.00024608412650741336,0.026602470166101847
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.2.norm2.weight,non_affine,norm,256,4.160694666421438e-05,4.160694666421438e-05,0.00014306743846954648,0.9882173479853931
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.2.norm2.bias,non_affine,norm,256,4.9872942139796225e-05,4.9872942139796225e-05,8.69929280008112e-05,0.010310334948964788
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00018145983862178855,0.00018145983862178855,0.00037381657304731854,0.9950929887728742
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.3.norm1.bias,non_affine,norm,256,8.701198246330826e-05,8.701198246330826e-05,0.00015962721464111377,0.011451862240303264
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.3.norm2.weight,non_affine,norm,256,5.37366533621201e-05,5.37366533621201e-05,6.488853295513257e-05,0.9915162466606222
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,layers.3.norm2.bias,non_affine,norm,256,4.112835755927073e-05,4.112835755927073e-05,4.501904925682552e-05,0.01372197298455645
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,norm.weight,non_affine,norm,256,0.0004473741673998184,0.0004473741673998184,9.85174943387576e-05,0.971101276248851
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,650,3.585635359116022,0.001,norm.bias,non_affine,norm,256,0.00031634091442363704,0.00031634091442363704,4.566561683037689e-05,0.025899604401400184
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0016062931882198633,0.0016062931882198633,0.00031109544470062377,0.05162899162589627
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0011216268704355818,0.0011216268704355818,0.0002873643714697575,0.040660246703008524
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00037273336528579335,0.00037273336528579335,0.0001922024761749093,0.04735010248865332
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.0003512703343033456,0.0003512703343033456,0.00023522377799544677,0.04043980992336438
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00013214308074469065,0.00013214308074469065,0.00018546128653664816,0.047293931784103384
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,0.00010987242852648484,0.00010987242852648484,0.00018829276154181404,0.04418263461792196
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,9.691586022905641e-05,9.691586022905641e-05,0.00017849337136207602,0.032240268653642955
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,7.646642628144952e-05,7.646642628144952e-05,0.00011208439498833197,0.029248350409332186
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00010341967116057653,0.00010341967116057653,0.0002107563937738406,0.04748096298688645
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,8.19062328767763e-05,8.19062328767763e-05,0.00013457485429586898,0.04021581156725393
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,9.57329829619632e-05,9.57329829619632e-05,0.00020733597986944362,0.04526705394895162
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,4.3953156761650363e-05,4.3953156761650363e-05,0.00010349278586444824,0.03912553469685578
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.5826367851884208e-05,1.5826367851884208e-05,0.00022634937427205295,0.04027805439961494
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.6231351889673075e-05,1.6231351889673075e-05,0.00019988387187666132,0.041655845776776605
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,3.077207045249056e-05,3.077207045249056e-05,0.00021684949629120358,0.023970887425485855
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,4.4229939818823865e-05,4.4229939818823865e-05,0.00010419402097048576,0.02374584059228129
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,5.1898951818485225e-05,5.1898951818485225e-05,0.0002668667358901006,0.04869678476024522
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,5.018297618924682e-05,5.018297618924682e-05,0.0002155207936054391,0.041338950415511694
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,4.428455635450364e-05,4.428455635450364e-05,0.00018950012390039127,0.041889790786961964
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,3.24034324467532e-05,3.24034324467532e-05,7.245767736688149e-05,0.039325111503694596
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,9.969827605480318e-06,9.969827605480318e-06,0.0001825844480002696,0.03828653364795104
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,8.785285457247656e-06,8.785285457247656e-06,0.0001231879347380328,0.03817276044861691
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.0800622661475532e-05,2.0800622661475532e-05,0.00015141337303963662,0.02175487970887359
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,3.098664134679601e-05,3.098664134679601e-05,6.690695715493367e-05,0.022103837279301583
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,3.8972972266379656e-05,3.8972972266379656e-05,0.00021995686362432095,0.04746035822762088
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,3.6586382319873194e-05,3.6586382319873194e-05,0.00015188815516287957,0.04169512484061339
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,2.5158639294535047e-05,2.5158639294535047e-05,0.00013539970764817812,0.03956839087020063
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,2.902104339337874e-05,2.902104339337874e-05,4.5375616456361176e-05,0.03746825404312196
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.1946956618547213e-05,1.1946956618547213e-05,6.152267020321501e-05,0.037395561153571164
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,1.2782811874473903e-05,1.2782811874473903e-05,4.9502106043869223e-05,0.03639009737473338
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.7454320456128412e-05,1.7454320456128412e-05,5.460758179840593e-05,0.020949360908295907
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,3.006681222932432e-05,3.006681222932432e-05,4.3603425393280974e-05,0.02240472996216404
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,cls.weight,cls,shape_weight,512,0.029218084960779222,0.029218084960779222,0.00013905826219776747,0.030519593172304717
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,cls.bias,cls,raw_bias,2,0.03245594650188543,0.03245594650188543,0.00010143837620858845,0.0449283973478434
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,embed.weight,non_affine,weight,12750336,2.814288351457679e-05,2.814288351457679e-05,0.0002596273646727165,1.00047475750758
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.0.norm1.weight,non_affine,norm,256,0.007460071850690101,0.007460071850690101,0.0004102535005339398,0.9828814120005284
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.0.norm1.bias,non_affine,norm,256,0.005249954504229439,0.005249954504229439,0.0005107083460661456,0.03406143508895738
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0007629176971194595,0.0007629176971194595,0.00020085083200562634,0.9845777938488915
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.0.norm2.bias,non_affine,norm,256,0.00043741889413466466,0.00043741889413466466,0.0002583550521937879,0.01976648913301991
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.1.norm1.weight,non_affine,norm,256,0.000439935160252053,0.000439935160252053,0.0001966670044822993,0.99632383195025
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0003682254932555623,0.0003682254932555623,0.00016213526147481326,0.01428769589711031
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.1.norm2.weight,non_affine,norm,256,6.388763339560836e-05,6.388763339560836e-05,0.00023031678223881444,0.9624400603221115
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.1.norm2.bias,non_affine,norm,256,7.328930987519753e-05,7.328930987519753e-05,0.00024036285257694734,0.02156162192363941
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0002720607767648123,0.0002720607767648123,0.00027888959150634775,0.9822055889506595
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00029656831134605726,0.00029656831134605726,0.0002947322818139485,0.027085895762894135
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.2.norm2.weight,non_affine,norm,256,3.3225952511240774e-05,3.3225952511240774e-05,0.00015529556395091001,0.9868403247348717
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.2.norm2.bias,non_affine,norm,256,2.3170455172621762e-05,2.3170455172621762e-05,0.00010915449551058414,0.009458120890174285
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00021013238590263792,0.00021013238590263792,0.00028902837403384327,0.9942257887779805
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0002239378630519619,0.0002239378630519619,0.00024725719436719836,0.011804677920018871
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.3.norm2.weight,non_affine,norm,256,3.0549819052284886e-05,3.0549819052284886e-05,9.58353721702806e-05,0.9912123506282261
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,layers.3.norm2.bias,non_affine,norm,256,5.125124799188956e-05,5.125124799188956e-05,6.741635446179361e-05,0.013997129111558046
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,norm.weight,non_affine,norm,256,0.0004876907545765474,0.0004876907545765474,0.00012595809737075807,0.9690958451700505
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,700,3.861878453038674,0.001,norm.bias,non_affine,norm,256,0.0010131552564617964,0.0010131552564617964,0.00010453580803343704,0.02744200203544074
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0018754498266499535,0.0018754498266499535,0.0003347073764234215,0.05253653147957618
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0015821572597096798,0.0015821572597096798,0.00021927178948737285,0.041561409440289056
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00024994748506059497,0.00024994748506059497,0.00023274778846877622,0.04789648088681443
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.00038459449830682726,0.00038459449830682726,0.00014974039200427766,0.04007719131780126
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.0001004231695611171,0.0001004231695611171,0.000236573170330587,0.04782454058560598
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,8.35380467166335e-05,8.35380467166335e-05,0.00019378009952601683,0.044579026877301774
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,7.936884703344332e-05,7.936884703344332e-05,0.0002150053224077449,0.03288665004176602
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,6.611600051256589e-05,6.611600051256589e-05,9.329868228769054e-05,0.029421002961057697
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,7.218808444533042e-05,7.218808444533042e-05,0.00019339501089054694,0.047902663835098315
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,7.128233952148786e-05,7.128233952148786e-05,0.0001054341387416586,0.04019285966332767
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,7.38799902593501e-05,7.38799902593501e-05,0.00023825085223809858,0.04564854131719773
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,4.392401815556286e-05,4.392401815556286e-05,0.00011229147286223559,0.03918715346666447
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.5475711419480726e-05,1.5475711419480726e-05,0.00032635179787788275,0.04111019369841241
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.649881657049118e-05,1.649881657049118e-05,0.00025951543364888583,0.041180776286671654
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.6249352390525877e-05,2.6249352390525877e-05,0.0002706308184586251,0.025437291523919145
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,3.992446570238964e-05,3.992446570238964e-05,0.00010946149999261471,0.02446741473457041
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,4.118076426003769e-05,4.118076426003769e-05,0.00020232660365393574,0.04928209036253901
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,5.116521954221185e-05,5.116521954221185e-05,0.00014690509412369372,0.04105682659429163
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,3.4880071112470037e-05,3.4880071112470037e-05,0.0001802474319214436,0.042239147709572974
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,2.8024409873757237e-05,2.8024409873757237e-05,7.190961974062262e-05,0.039441009351364145
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,8.029049829125749e-06,8.029049829125749e-06,0.00024699700208017365,0.038860115649125296
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,8.184110511840303e-06,8.184110511840303e-06,0.00019868238965655723,0.038488859484440696
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.7895590465972646e-05,1.7895590465972646e-05,0.00017734987203748482,0.022517362758600182
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,2.814912570760115e-05,2.814912570760115e-05,8.226630016523815e-05,0.022003577251148588
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,3.073425996771941e-05,3.073425996771941e-05,0.00024069626443023675,0.04817955820497101
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,3.3534824072633775e-05,3.3534824072633775e-05,0.00013702260016471704,0.041947666952873434
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,2.0076442781397392e-05,2.0076442781397392e-05,9.801602801992106e-05,0.04019818003104549
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,2.1765488611040882e-05,2.1765488611040882e-05,3.8183480493905924e-05,0.03760864666905917
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,8.133332130741334e-06,8.133332130741334e-06,4.425147639544072e-05,0.037410507170329926
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,8.959856774574781e-06,8.959856774574781e-06,3.791727909700881e-05,0.03638196757017208
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.3027945772323077e-05,1.3027945772323077e-05,3.8059574142253044e-05,0.021002194715841728
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,2.2636573155167314e-05,2.2636573155167314e-05,3.51544479681232e-05,0.022551586871192464
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,cls.weight,cls,shape_weight,512,0.02144380146576421,0.02144380146576421,0.0001282134425721053,0.03051151024575393
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,cls.bias,cls,raw_bias,2,0.024657806544372367,0.024657806544372367,0.00010855348962569176,0.04395638962055934
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,embed.weight,non_affine,weight,12750336,3.728840894232214e-05,3.728840894232214e-05,0.00024299606786132782,1.000511158001632
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.0.norm1.weight,non_affine,norm,256,0.00933389228675397,0.00933389228675397,0.0004001439110911997,0.982629712304954
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.0.norm1.bias,non_affine,norm,256,0.008511102969537726,0.008511102969537726,0.0001782335658019025,0.03665905891873534
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0005665510500239209,0.0005665510500239209,0.00024550052664694253,0.9843878669503345
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0004638871394316488,0.0004638871394316488,0.0001353437682821022,0.020829735168284163
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0003974698542427103,0.0003974698542427103,0.00022913949651926676,0.9958176174014373
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.1.norm1.bias,non_affine,norm,256,0.000384001858851873,0.000384001858851873,0.00015494646722766204,0.015699245589893725
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.1.norm2.weight,non_affine,norm,256,6.676044839391181e-05,6.676044839391181e-05,0.0003552843837015994,0.9611821057137083
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.1.norm2.bias,non_affine,norm,256,5.966937752149719e-05,5.966937752149719e-05,0.00024556947274709267,0.022650482567915273
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00021123063669383044,0.00021123063669383044,0.00021905820357642625,0.9810886323263461
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00029801344855489204,0.00029801344855489204,0.00021964840513820187,0.028573309919123893
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.2.norm2.weight,non_affine,norm,256,2.9234994072623413e-05,2.9234994072623413e-05,0.00021298918964870079,0.9874183596893957
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.2.norm2.bias,non_affine,norm,256,2.109152119063221e-05,2.109152119063221e-05,8.234325587191726e-05,0.009466541543605936
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00015613886941289316,0.00015613886941289316,0.0003068048333439976,0.9958014564253742
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00023398399838901762,0.00023398399838901762,0.000285271640780827,0.011655441531873744
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.3.norm2.weight,non_affine,norm,256,1.995872872465125e-05,1.995872872465125e-05,5.830020426263842e-05,0.9911330018621977
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,layers.3.norm2.bias,non_affine,norm,256,4.038369190772298e-05,4.038369190772298e-05,4.6754800522711453e-05,0.014032239318394257
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,norm.weight,non_affine,norm,256,0.0003621470699007641,0.0003621470699007641,0.00014470560523496852,0.968501274419211
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,750,4.138121546961326,0.001,norm.bias,non_affine,norm,256,0.0007731070856229146,0.0007731070856229146,0.00011387628445213855,0.02774875085278283
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0021272092031985406,0.0021272092031985406,0.0003538687351006367,0.05359188236452332
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.001803073193119804,0.001803073193119804,0.00030487843972071174,0.042480515337512896
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0002924171190782898,0.0002924171190782898,0.0002871886010119051,0.04858610733224593
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.00018876701602597629,0.00018876701602597629,0.00019760774545936924,0.04053753701675759
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,9.006441308308987e-05,9.006441308308987e-05,0.0002307081375786718,0.048367015831232464
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,6.527829495835676e-05,6.527829495835676e-05,0.00023027998216058624,0.04502837886466053
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,6.1060311327713e-05,6.1060311327713e-05,0.00020132827368818355,0.03356991854075406
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,2.740989821572888e-05,2.740989821572888e-05,0.000114161832822035,0.02924154739573605
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,7.214859424048211e-05,7.214859424048211e-05,0.00023982434537347502,0.0483672878119233
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,3.3917553590642505e-05,3.3917553590642505e-05,0.0001093867113899808,0.039699580651754156
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,4.8888507126027e-05,4.8888507126027e-05,0.0001794831746048678,0.046115546912050734
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,1.5744358474659323e-05,1.5744358474659323e-05,9.767971560013753e-05,0.03912100285325749
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.783280317947319e-05,1.783280317947319e-05,0.0002590840929850717,0.042033269658188245
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.6552197177133972e-05,1.6552197177133972e-05,0.00023573202214770638,0.041373036723452376
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.0344739745296987e-05,2.0344739745296987e-05,0.0002394153352690996,0.02661587518813714
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,1.546699528062219e-05,1.546699528062219e-05,9.009341135436112e-05,0.024703897024845222
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,2.8239733080566762e-05,2.8239733080566762e-05,0.00026130876129231855,0.04977849664365574
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,1.729588136861135e-05,1.729588136861135e-05,0.0001897359933783479,0.04083455797703858
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,4.148511911761313e-05,4.148511911761313e-05,0.0002029469096063362,0.04241703767665366
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,1.3469429363529015e-05,1.3469429363529015e-05,6.181817077983119e-05,0.039487151778552325
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.2626464118063713e-05,1.2626464118063713e-05,0.0002568973604286733,0.03960043974498508
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,1.0863704061796954e-05,1.0863704061796954e-05,0.00021965465651205618,0.03872496838787299
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.263646199942265e-05,1.263646199942265e-05,0.00018941511160236915,0.02337686822209544
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,1.168332822438073e-05,1.168332822438073e-05,5.561963760725478e-05,0.021971206484756232
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.662328695063182e-05,2.662328695063182e-05,0.00037514278906306464,0.04884224687449002
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,8.69153857579453e-06,8.69153857579453e-06,0.0002708814382015045,0.041623838431297105
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.0772557616478256e-05,1.0772557616478256e-05,0.00012779520793573934,0.03994750685141766
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,4.5864284861571534e-06,4.5864284861571534e-06,3.0233582102823985e-05,0.03764481806747235
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,4.1146168628089935e-06,4.1146168628089935e-06,0.00020201149367170666,0.03760401096145548
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,3.55863961688472e-06,3.55863961688472e-06,9.510807817438833e-05,0.03641836158569619
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,5.375457556682654e-06,5.375457556682654e-06,9.313368319373783e-05,0.02136051374830001
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,3.730501012923156e-06,3.730501012923156e-06,3.301563027666606e-05,0.022739915629384797
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,cls.weight,cls,shape_weight,512,0.009242459641631414,0.009242459641631414,8.902583744094479e-05,0.030044950886573316
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,cls.bias,cls,raw_bias,2,0.007952803972213665,0.007952803972213665,3.588299243952214e-05,0.045604704374650765
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,embed.weight,non_affine,weight,12750336,3.514658650455009e-05,3.514658650455009e-05,0.00020100422844406332,1.0005376681662799
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.0.norm1.weight,non_affine,norm,256,0.008854113276156452,0.008854113276156452,0.00034401229566016707,0.9825866743008376
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.0.norm1.bias,non_affine,norm,256,0.00823572776086831,0.00823572776086831,0.0003071009922459783,0.03653927245578308
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0006069088818753813,0.0006069088818753813,0.0002583320590238714,0.9843077560950914
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0001899110429789277,0.0001899110429789277,0.00028284443243124004,0.020943588487620065
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0004283600334166027,0.0004283600334166027,0.0002129085420347516,0.9960644586781657
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00013724910093435008,0.00013724910093435008,0.00017776237679024363,0.016055921670424723
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00011122627985100138,0.00011122627985100138,0.0003254557919009827,0.9597263922802403
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.1.norm2.bias,non_affine,norm,256,8.95664560834772e-05,8.95664560834772e-05,0.0002289009350144385,0.028286949187419592
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0001221906411887276,0.0001221906411887276,0.0002982931107143814,0.9798016349344343
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.2.norm1.bias,non_affine,norm,256,7.745004641034606e-05,7.745004641034606e-05,0.00032205527478952774,0.030267999529805065
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.2.norm2.weight,non_affine,norm,256,4.566311505581209e-05,4.566311505581209e-05,0.0002607773030572477,0.9870615432436073
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.2.norm2.bias,non_affine,norm,256,3.121498255856153e-05,3.121498255856153e-05,0.00013759324612754422,0.010457014135147926
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.3.norm1.weight,non_affine,norm,256,0.0001761653165364625,0.0001761653165364625,0.0002788760753312322,0.9946166811656654
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.3.norm1.bias,non_affine,norm,256,2.3415836612846605e-05,2.3415836612846605e-05,0.00016865306711553646,0.014158012375827382
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.3.norm2.weight,non_affine,norm,256,1.3584390473146713e-05,1.3584390473146713e-05,8.700461230622785e-05,0.9915773212564674
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,layers.3.norm2.bias,non_affine,norm,256,1.3526920474895985e-05,1.3526920474895985e-05,3.663172189676403e-05,0.013702336292108762
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,norm.weight,non_affine,norm,256,0.00014067002395149573,0.00014067002395149573,0.00010889412173862307,0.966908827956178
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,800,4.414364640883978,0.001,norm.bias,non_affine,norm,256,0.00023380861550663024,0.00023380861550663024,3.6295007650535245e-05,0.028768759399556417
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0019718883333244464,0.0019718883333244464,0.0002909769949470736,0.05451881414451442
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0013739895368659416,0.0013739895368659416,0.00023482683900582572,0.042929975939954026
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00031714192584345985,0.00031714192584345985,0.00029942891487291524,0.04942790259793405
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.000286325675464655,0.000286325675464655,0.00022604141117599612,0.04133534281219419
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00010137671633903786,0.00010137671633903786,0.0002189377670970182,0.048806068684052704
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,9.407257312095849e-05,9.407257312095849e-05,0.00024328636639584672,0.04594114528355164
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,9.50588228646421e-05,9.50588228646421e-05,0.00024065313877995694,0.03409989443585061
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,6.789544652997342e-05,6.789544652997342e-05,0.0001589144338176421,0.030666379552515714
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,9.317751261770326e-05,9.317751261770326e-05,0.0002319449712305113,0.04872896377517637
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,7.814876731569995e-05,7.814876731569995e-05,0.00020872868335440161,0.04049096140476299
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,8.407247294681213e-05,8.407247294681213e-05,0.00022448027963469522,0.046571594044663975
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,3.447757278146726e-05,3.447757278146726e-05,0.00010677392298575848,0.039961766437610124
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.3285981233991732e-05,2.3285981233991732e-05,0.00025605485250718385,0.04227601100002053
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,2.3389894257082375e-05,2.3389894257082375e-05,0.00024282552617128976,0.042501195148359865
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,3.273894480337865e-05,3.273894480337865e-05,0.0002188555778985066,0.02701174823941423
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,3.5250796794171065e-05,3.5250796794171065e-05,0.00010963250030320836,0.02497641099665204
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,6.450449177192805e-05,6.450449177192805e-05,0.0002618361557776572,0.050641635936326174
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,4.328551107468094e-05,4.328551107468094e-05,0.00016165565361561597,0.04115946841563487
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,4.5700841075439567e-05,4.5700841075439567e-05,0.00018932199215793317,0.04331807358204294
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,2.289386904848829e-05,2.289386904848829e-05,6.986973182392838e-05,0.03967895900959253
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.0573524010825149e-05,1.0573524010825149e-05,0.0001606340089835922,0.039846968403961715
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,1.1208782561629776e-05,1.1208782561629776e-05,0.00015272714130101816,0.039160909966518984
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.71718677682414e-05,1.71718677682414e-05,0.0001352024719212466,0.023822268563664695
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,2.2232793419821142e-05,2.2232793419821142e-05,7.003217927889262e-05,0.022129959393244164
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,3.38092849904189e-05,3.38092849904189e-05,0.00022807315243477018,0.04971231046570484
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,2.1673665961640628e-05,2.1673665961640628e-05,0.00014587918690631165,0.04224294268901535
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,2.05824841050901e-05,2.05824841050901e-05,0.00010562383268382254,0.04038388645676129
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,1.653786898751032e-05,1.653786898751032e-05,4.70499109128142e-05,0.03760414098575178
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,7.28793875876814e-06,7.28793875876814e-06,6.797513188248056e-05,0.037704719409851664
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,7.492204343531245e-06,7.492204343531245e-06,6.082594679130146e-05,0.03667763160391745
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.0160206676457796e-05,1.0160206676457796e-05,4.9138711359039595e-05,0.02149555744326691
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,1.5727070014143883e-05,1.5727070014143883e-05,4.7668528187043905e-05,0.022682132201212693
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,cls.weight,cls,shape_weight,512,0.01801619608419345,0.01801619608419345,0.00012290904112172174,0.030333102557981016
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,cls.bias,cls,raw_bias,2,0.01835500168581582,0.01835500168581582,0.00013929138738919336,0.04612865439756558
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,embed.weight,non_affine,weight,12750336,3.6891396156653254e-05,3.6891396156653254e-05,0.0001955014085538973,1.0005640584864557
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.0.norm1.weight,non_affine,norm,256,0.00960047104910532,0.00960047104910532,0.00035285192558825714,0.9825789399987985
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.0.norm1.bias,non_affine,norm,256,0.006272674049781304,0.006272674049781304,0.0003214728981637201,0.03666397127716857
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0006458091498892937,0.0006458091498892937,0.00023425818975872815,0.9840222286683196
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0006350939092262473,0.0006350939092262473,0.000339992396544751,0.022410250048501765
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0005346108821351011,0.0005346108821351011,0.00025436333661566396,0.9949198069436754
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00046311104435034386,0.00046311104435034386,0.00039260518523868553,0.019712895377685887
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.1.norm2.weight,non_affine,norm,256,0.0001307431789304969,0.0001307431789304969,0.00026392334999679256,0.9531383200793442
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00013167932130243707,0.00013167932130243707,0.00016983096010742717,0.02562460584490011
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0003716086844475716,0.0003716086844475716,0.0003491393645834013,0.9801027747194456
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0003130451832082366,0.0003130451832082366,0.0002554082327884442,0.03093390394363104
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.2.norm2.weight,non_affine,norm,256,3.989455106856356e-05,3.989455106856356e-05,0.00018359767087818682,0.9843240149479227
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.2.norm2.bias,non_affine,norm,256,5.229917841842485e-05,5.229917841842485e-05,0.0001048456968476836,0.010309403388739004
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00017495773626294593,0.00017495773626294593,0.0003124670023903386,0.9951110779759091
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0001630032894284861,0.0001630032894284861,0.0002844809996294446,0.014517268368585377
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.3.norm2.weight,non_affine,norm,256,2.1858836588906653e-05,2.1858836588906653e-05,7.462963899823319e-05,0.9907140228511986
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,layers.3.norm2.bias,non_affine,norm,256,3.4105870709847545e-05,3.4105870709847545e-05,6.634976244269485e-05,0.013143599630042758
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,norm.weight,non_affine,norm,256,0.0004063231278394039,0.0004063231278394039,0.00012724230590771917,0.9657440309707914
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,850,4.69060773480663,0.001,norm.bias,non_affine,norm,256,0.0005606522514436217,0.0005606522514436217,0.0001501010764608006,0.029194760181517357
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0018321141019347533,0.0018321141019347533,0.0002775383511324256,0.05531296933912521
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0017016986747812612,0.0017016986747812612,0.00025390588042585935,0.04362440292457382
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00022726451464287825,0.00022726451464287825,0.00020006451514893302,0.05024474341028152
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.00028167692082688275,0.00028167692082688275,0.00011703291936566034,0.041006619452518066
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,7.354956556531903e-05,7.354956556531903e-05,0.00018558397904158878,0.04920831959573095
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,7.776995257786997e-05,7.776995257786997e-05,0.00017219131452656197,0.0457911403977282
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,7.494136336595943e-05,7.494136336595943e-05,0.0002165229931470315,0.03480946517138656
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,6.163386150330432e-05,6.163386150330432e-05,9.666527866584814e-05,0.030220460298808035
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,6.580385851820147e-05,6.580385851820147e-05,0.00019876384049087316,0.04906734755054793
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,5.5899900394428186e-05,5.5899900394428186e-05,0.0001134869110366511,0.04038273623624048
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,7.501791256182872e-05,7.501791256182872e-05,0.00019687716430933074,0.04673194663387708
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,3.785259388147596e-05,3.785259388147596e-05,0.00013224243854995598,0.03992818972816783
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.5582831876040388e-05,1.5582831876040388e-05,0.000294804332037371,0.0432797093151628
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.582903684231381e-05,1.582903684231381e-05,0.0003194676848427178,0.04288967670458938
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,3.294834768242965e-05,3.294834768242965e-05,0.0002347505230975853,0.028458962908385836
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,3.639514897119765e-05,3.639514897119765e-05,0.00010079255581428154,0.02569715084054061
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,4.418855122362591e-05,4.418855122362591e-05,0.00021753512723731824,0.05136493480297225
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,4.143303977173251e-05,4.143303977173251e-05,0.0001666849512705948,0.04125786669723427
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,3.221627603956033e-05,3.221627603956033e-05,0.00018820822321884365,0.04328336733758544
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,2.2051239095793755e-05,2.2051239095793755e-05,7.14055372848589e-05,0.0398219432246182
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,8.028000593185425e-06,8.028000593185425e-06,0.00020670578001662855,0.040473018279848214
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,7.569660178528391e-06,7.569660178528391e-06,0.00017653183222951282,0.03931363854992125
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.567631902974543e-05,1.567631902974543e-05,0.00016483392673986258,0.024435789454056982
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,2.326486114358644e-05,2.326486114358644e-05,6.991735668982725e-05,0.0224979978591997
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,3.511228692102768e-05,3.511228692102768e-05,0.0003695003416225876,0.0507389130537958
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,3.0298350992194422e-05,3.0298350992194422e-05,0.00023742955677946037,0.042921321876441924
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,2.8073103524586124e-05,2.8073103524586124e-05,0.00011173728499105573,0.040333059554118686
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,1.7814550100372222e-05,1.7814550100372222e-05,3.65288130480949e-05,0.03775687995878281
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,9.066268320080192e-06,9.066268320080192e-06,9.665642085010645e-05,0.03778895719070698
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,9.732332490555925e-06,9.732332490555925e-06,7.902933356851557e-05,0.036762310185152365
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.2186848657776032e-05,1.2186848657776032e-05,5.6330544139374324e-05,0.021692693171828828
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,1.887855099153472e-05,1.887855099153472e-05,3.34978352211244e-05,0.022968104383419202
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,cls.weight,cls,shape_weight,512,0.022780668141756753,0.022780668141756753,0.00011342949087086551,0.02989648606646817
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,cls.bias,cls,raw_bias,2,0.02638262720525872,0.02638262720525872,8.734549227928851e-05,0.0461016377472825
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,embed.weight,non_affine,weight,12750336,3.546484972989429e-05,3.546484972989429e-05,0.00020569366013638242,1.0005862782388584
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.0.norm1.weight,non_affine,norm,256,0.008465408022365048,0.008465408022365048,0.0003232443252461263,0.9826569475028022
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.0.norm1.bias,non_affine,norm,256,0.01029739601749674,0.01029739601749674,0.00038357626161364665,0.038128170720441064
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0004406274967512601,0.0004406274967512601,0.0001757532881464966,0.984179643894807
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0005058012928939221,0.0005058012928939221,0.000144760325919623,0.022865026839635674
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.1.norm1.weight,non_affine,norm,256,0.00040033912142308837,0.00040033912142308837,0.00023292984994701107,0.9940465796454059
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0003875414065144122,0.0003875414065144122,0.00011730973196760094,0.023267733385270436
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.1.norm2.weight,non_affine,norm,256,6.513238750649159e-05,6.513238750649159e-05,0.000424371559083345,0.9545051088311309
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.1.norm2.bias,non_affine,norm,256,6.447186072476104e-05,6.447186072476104e-05,0.0005502572194485619,0.02604563777169975
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00025725190676470977,0.00025725190676470977,0.0002882493686015368,0.9790557771482972
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0003814873654042606,0.0003814873654042606,0.00021522483697608387,0.032050104814047825
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.2.norm2.weight,non_affine,norm,256,2.45001906570464e-05,2.45001906570464e-05,0.0001925236761742729,0.9847195340257212
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.2.norm2.bias,non_affine,norm,256,2.6643897089081828e-05,2.6643897089081828e-05,0.00013548757225850358,0.012038120856148964
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.3.norm1.weight,non_affine,norm,256,0.0001439333697591028,0.0001439333697591028,0.00025524370864536477,0.9943949855519961
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00017317554869789264,0.00017317554869789264,0.00016667126715699075,0.015633046417854936
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.3.norm2.weight,non_affine,norm,256,2.7687175526149656e-05,2.7687175526149656e-05,7.542664291658007e-05,0.9914766904367663
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,layers.3.norm2.bias,non_affine,norm,256,5.123870394988194e-05,5.123870394988194e-05,6.320595526555401e-05,0.01270045350592195
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,norm.weight,non_affine,norm,256,0.0003302803893529832,0.0003302803893529832,0.00013605675099893338,0.9633860213205009
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,900,4.966850828729282,0.001,norm.bias,non_affine,norm,256,0.0007602064534615971,0.0007602064534615971,0.00011286853241895946,0.030738799321662208
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0016643408621483757,0.0016643408621483757,0.00028257847351267586,0.055939911092442715
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0014174933959180604,0.0014174933959180604,0.00024250532645413302,0.04312519696050737
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0003077526745586694,0.0003077526745586694,0.0001794623301733094,0.050808408700625515
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.00042502839706888736,0.00042502839706888736,0.0001877584438088219,0.04118482425669206
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00011051918725801197,0.00011051918725801197,0.0001657861809237137,0.04947758999412217
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,9.932468895085691e-05,9.932468895085691e-05,0.00018170003525481531,0.04610389521046014
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.0001067256076375407,0.0001067256076375407,0.00016714522980536622,0.03521538271467746
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,4.940955870978646e-05,4.940955870978646e-05,0.00011570911999719686,0.030468239000510315
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00013510913011735603,0.00013510913011735603,0.00017806985138582243,0.04957469963608181
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,6.813891244132011e-05,6.813891244132011e-05,0.00015579215266413923,0.040692880376839616
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,7.215279504391479e-05,7.215279504391479e-05,0.0002194062114130671,0.04743114996615669
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,3.8773923821761294e-05,3.8773923821761294e-05,0.00012778836893946523,0.04022211008255864
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.5648593134245457e-05,2.5648593134245457e-05,0.0002057874163746163,0.044118422382619434
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,2.60537748422156e-05,2.60537748422156e-05,0.00019723715534159913,0.04363334042640425
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,3.6652625210907325e-05,3.6652625210907325e-05,0.00016474861828989147,0.029512446752388698
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,3.842069150782481e-05,3.842069150782481e-05,8.295411258835125e-05,0.026082663873976186
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,4.767721474557181e-05,4.767721474557181e-05,0.00018993412632463763,0.052000909893335084
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,4.590362143139469e-05,4.590362143139469e-05,9.900002248721915e-05,0.0419292838223072
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,6.044432094276626e-05,6.044432094276626e-05,0.00017513453359051324,0.04362889658620165
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,2.783562636933001e-05,2.783562636933001e-05,6.63652017537526e-05,0.03997140494671102
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.4789173054026545e-05,1.4789173054026545e-05,0.00017470895149108827,0.04116295992378628
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,1.4939769446456007e-05,1.4939769446456007e-05,0.00014271718271580778,0.03963531185268707
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.139126825819087e-05,2.139126825819087e-05,0.00013853917855613165,0.025139333115518313
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,2.9971632733359693e-05,2.9971632733359693e-05,6.125446705362132e-05,0.022888613378940093
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,4.717355094908321e-05,4.717355094908321e-05,0.000261109492573345,0.05177964793560338
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,3.562281767619118e-05,3.562281767619118e-05,0.00015933937013330688,0.043025216746127186
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,4.125343888094637e-05,4.125343888094637e-05,0.00012991532073129504,0.040875228647152505
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,2.627429685288203e-05,2.627429685288203e-05,2.107467611137376e-05,0.03762338736256823
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.2419594917890468e-05,1.2419594917890468e-05,7.265064769457307e-05,0.03794336992221332
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,1.3343495838580492e-05,1.3343495838580492e-05,5.438555580893189e-05,0.03691926369531661
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.4217635700698997e-05,1.4217635700698997e-05,3.6250485783354305e-05,0.02161244266056248
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,2.720049225572523e-05,2.720049225572523e-05,1.9514928161642145e-05,0.022721479501169064
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,cls.weight,cls,shape_weight,512,0.027785181258364777,0.027785181258364777,0.00012387468573075769,0.030425188403157964
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,cls.bias,cls,raw_bias,2,0.03526355507017074,0.03526355507017074,2.5137108417920773e-05,0.04792885474155443
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,embed.weight,non_affine,weight,12750336,2.8538244711267533e-05,2.8538244711267533e-05,0.00020910827483468564,1.0006147521600386
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.0.norm1.weight,non_affine,norm,256,0.0076407960099218976,0.0076407960099218976,0.00028934480380524705,0.9820654281216167
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.0.norm1.bias,non_affine,norm,256,0.006705312534858564,0.006705312534858564,0.0003159517801814762,0.03831959082860083
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0005571344828412751,0.0005571344828412751,0.00019567521311660574,0.9835819804219911
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0006398686958282024,0.0006398686958282024,0.0001924385872623725,0.02288428972818448
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0007530774171773348,0.0007530774171773348,0.00019228293964489304,0.9941076786600044
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.1.norm1.bias,non_affine,norm,256,0.000245025915479474,0.000245025915479474,0.00020080490787809942,0.024132670971723093
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00014125077228831375,0.00014125077228831375,0.00036391138358595853,0.9552940951375397
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00018952464445883387,0.00018952464445883387,0.0004228653109378317,0.027599840614306318
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0002147845745040038,0.0002147845745040038,0.00017837884740640932,0.978505726533876
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0003754039268497961,0.0003754039268497961,9.319560280884195e-05,0.03420890172675601
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.2.norm2.weight,non_affine,norm,256,6.097742696690704e-05,6.097742696690704e-05,0.00023126092148102224,0.9843892595984015
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.2.norm2.bias,non_affine,norm,256,8.216315434465548e-05,8.216315434465548e-05,0.0001745318859028981,0.013355996035890334
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.3.norm1.weight,non_affine,norm,256,0.0002976850378976788,0.0002976850378976788,0.00028717211044338467,0.9943983422206463
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.3.norm1.bias,non_affine,norm,256,0.000258189585011422,0.000258189585011422,5.738183916202022e-05,0.017455724566345844
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.3.norm2.weight,non_affine,norm,256,3.9535824792933354e-05,3.9535824792933354e-05,8.20158558441725e-05,0.9906024436909759
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.3.norm2.bias,non_affine,norm,256,6.755883459734008e-05,6.755883459734008e-05,2.151778240679654e-05,0.013607840571074508
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,norm.weight,non_affine,norm,256,0.0005140196192205859,0.0005140196192205859,0.00011981645575204185,0.9622930874056643
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,950,5.2430939226519335,0.001,norm.bias,non_affine,norm,256,0.0010930853016947071,0.0010930853016947071,3.188816116627635e-05,0.03244359993393326
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0021076476410340234,0.0021076476410340234,0.0002846899288391229,0.05661937709704884
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0017619689189303442,0.0017619689189303442,0.00018231715347225385,0.044303451937911194
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00024498558950083744,0.00024498558950083744,0.00017832328118455265,0.05113645722008581
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.0002711526072757458,0.0002711526072757458,0.00021432519117846143,0.04151513564841116
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,8.083975946278287e-05,8.083975946278287e-05,0.00017178668723433682,0.04975201589097957
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,6.981869707364889e-05,6.981869707364889e-05,0.0001920829292446,0.04663383264699157
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,6.406931311360288e-05,6.406931311360288e-05,0.0001796163990526483,0.03560061231232073
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,4.039249109523025e-05,4.039249109523025e-05,0.00011311972704142464,0.0311433875279885
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,7.899909316122879e-05,7.899909316122879e-05,0.00019358515049031113,0.04984734148581248
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,2.9147893987501662e-05,2.9147893987501662e-05,0.00015299214284633227,0.041402438894807304
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,3.701345858672788e-05,3.701345858672788e-05,0.0001864006403373007,0.047701417612688396
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,1.8385276474806483e-05,1.8385276474806483e-05,0.00014344372005486162,0.040543369204128224
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.2028984870820201e-05,1.2028984870820201e-05,0.00018418222951048762,0.044146137188759385
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.2502240746353244e-05,1.2502240746353244e-05,0.00018539758158580356,0.04439737342315856
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,1.7484108596210502e-05,1.7484108596210502e-05,0.00019633437039783837,0.029580958215712917
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,1.7968057962944457e-05,1.7968057962944457e-05,0.00013950853878744044,0.026439518970081472
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,3.0129598900021517e-05,3.0129598900021517e-05,0.00022918173487854315,0.052421700293254096
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,2.0408920536940628e-05,2.0408920536940628e-05,0.00016290657111483152,0.04207997101190036
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,2.071942164576654e-05,2.071942164576654e-05,0.00018244151254162604,0.04414998446882915
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,1.110016243055809e-05,1.110016243055809e-05,0.0001136525269645543,0.040355155725754106
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,7.524341307945659e-06,7.524341307945659e-06,0.00017496453868261232,0.04139141095769948
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,6.7055437506565345e-06,6.7055437506565345e-06,0.00015708866041915813,0.040441516974632975
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.0365710458647914e-05,1.0365710458647914e-05,0.0001624913409450373,0.025421638300757395
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,1.208194118880237e-05,1.208194118880237e-05,0.0001001014891936765,0.02315241059849876
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.340728879813188e-05,2.340728879813188e-05,0.0002424249063536448,0.05236863311699788
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,1.0636116120468287e-05,1.0636116120468287e-05,0.00017834185830431395,0.04364673991364713
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.22377617750079e-05,1.22377617750079e-05,0.00017581349596206702,0.04160419296849377
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,7.341069482293449e-06,7.341069482293449e-06,6.211596184909459e-05,0.037758060839487705
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,5.0839734968453215e-06,5.0839734968453215e-06,5.3633019822854e-05,0.03794887222057219
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,5.131378468139475e-06,5.131378468139475e-06,5.021131060472539e-05,0.036984043795928186
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,6.573431225745612e-06,6.573431225745612e-06,5.76030825217038e-05,0.021649790648215685
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,8.426693940427326e-06,8.426693940427326e-06,5.8882675214708937e-05,0.022904011657674757
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,cls.weight,cls,shape_weight,512,0.0082591446598907,0.0082591446598907,0.0001529831326221874,0.030395105658019433
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,cls.bias,cls,raw_bias,2,0.008168298405834346,0.008168298405834346,0.0001858931272171623,0.04744743706559898
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,embed.weight,non_affine,weight,12750336,4.249037307506659e-05,4.249037307506659e-05,0.0002161155267642919,1.0006423913420053
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.0.norm1.weight,non_affine,norm,256,0.011766371724507575,0.011766371724507575,0.00029212437680377454,0.9819765389800039
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.0.norm1.bias,non_affine,norm,256,0.009259047473652554,0.009259047473652554,0.00020889190786676538,0.038261485836611174
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0005006605099482231,0.0005006605099482231,0.00019560782394195027,0.9837265906644788
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0005167332885321685,0.0005167332885321685,0.00023212568801885,0.023912338450788946
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.1.norm1.weight,non_affine,norm,256,0.00032163700217220653,0.00032163700217220653,0.0002420186250741209,0.9934695213895403
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0001440496169769498,0.0001440496169769498,0.00019239061818930443,0.02795139553682161
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.1.norm2.weight,non_affine,norm,256,6.178486850093861e-05,6.178486850093861e-05,0.00022472665636589034,0.9509600456340602
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.1.norm2.bias,non_affine,norm,256,5.696621741485232e-05,5.696621741485232e-05,0.0001937102170476642,0.023869490822549404
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00016248675490244767,0.00016248675490244767,0.00023714164673696185,0.9785075539505431
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00016029915410279227,0.00016029915410279227,0.0002929208518509823,0.034900761807544124
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.2.norm2.weight,non_affine,norm,256,3.079905827673955e-05,3.079905827673955e-05,0.00023264959591853108,0.9831761522802812
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.2.norm2.bias,non_affine,norm,256,2.483096656691405e-05,2.483096656691405e-05,0.00017871384998659627,0.01140129543196094
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.3.norm1.weight,non_affine,norm,256,0.0001552351852396592,0.0001552351852396592,0.0003117019755280531,0.9946192280706264
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.3.norm1.bias,non_affine,norm,256,8.19488381030723e-05,8.19488381030723e-05,0.0004213138621055408,0.017817769397923015
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.3.norm2.weight,non_affine,norm,256,2.0641249631056604e-05,2.0641249631056604e-05,9.734637445890731e-05,0.9902735294222973
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.3.norm2.bias,non_affine,norm,256,2.0209615749522465e-05,2.0209615749522465e-05,9.985254662470086e-05,0.013159657312193334
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,norm.weight,non_affine,norm,256,0.00015752543491343837,0.00015752543491343837,0.00017113166156093297,0.9612419452503385
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1000,5.519337016574585,0.001,norm.bias,non_affine,norm,256,0.0002517286710579632,0.0002517286710579632,0.00018531782853959224,0.03283469997443327
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0020228398941587616,0.0020228398941587616,0.00028517756177678715,0.05733005251923039
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.001417610086084705,0.001417610086084705,0.00018343526738823178,0.04468502964847721
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0003754905098062654,0.0003754905098062654,0.0002071330100230816,0.05160417110150552
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.00020855899433620665,0.00020855899433620665,0.0001745037215593782,0.042581052745112764
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00010300062469066482,0.00010300062469066482,0.0001724421606124456,0.05009526680198573
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,8.110583632533694e-05,8.110583632533694e-05,0.00017365221750713548,0.04791702930340859
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,8.424549095059507e-05,8.424549095059507e-05,0.00017470015636450722,0.03611144677810698
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,4.454488485668277e-05,4.454488485668277e-05,9.695446227638206e-05,0.032539132442719755
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00010582876436838374,0.00010582876436838374,0.00018413259190828448,0.05013105104819744
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,6.437101570746877e-05,6.437101570746877e-05,0.00012075533277592516,0.042790930907087105
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,6.461606732703158e-05,6.461606732703158e-05,0.00018778578371123373,0.04798147996394185
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,2.0839106111051937e-05,2.0839106111051937e-05,0.00011098718567747014,0.0407590961480833
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.7793826395404087e-05,1.7793826395404087e-05,0.00022493200897742114,0.04444130631467707
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.8305579208035556e-05,1.8305579208035556e-05,0.00018311536378499103,0.04468789792800675
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.1403309088904653e-05,2.1403309088904653e-05,0.0002142648284545903,0.03001186011925444
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,1.908472146325773e-05,1.908472146325773e-05,9.938255924046399e-05,0.02673876830389563
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,4.707086484317764e-05,4.707086484317764e-05,0.00028968485287740435,0.0530150985981143
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,3.0023209801859666e-05,3.0023209801859666e-05,0.0002337547203523461,0.04198765591632979
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,2.3652737362480935e-05,2.3652737362480935e-05,0.00016048872423354474,0.04431706386009319
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,1.2293124397585222e-05,1.2293124397585222e-05,7.851990115440984e-05,0.040907458888004795
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,7.543009385596251e-06,7.543009385596251e-06,0.00014631538119990522,0.041484101563071564
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,6.941504460880555e-06,6.941504460880555e-06,0.00011244054069242303,0.041078918871059016
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.0909649863960701e-05,1.0909649863960701e-05,0.00013197638049316422,0.025650950272715193
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,1.2026795534043581e-05,1.2026795534043581e-05,6.677756839694353e-05,0.023383995914719242
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.329636074920371e-05,2.329636074920371e-05,0.0002308747503258517,0.053182365758436
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,1.788555130450816e-05,1.788555130450816e-05,0.00011765734944381009,0.043640851635178834
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,2.3818706796445865e-05,2.3818706796445865e-05,0.00011471853446316532,0.04165266808905239
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,1.0139433379040927e-05,1.0139433379040927e-05,3.538185572017479e-05,0.03777101110497897
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,4.608412030431421e-06,4.608412030431421e-06,4.4899300517511996e-05,0.037965786753510936
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,4.750954965354881e-06,4.750954965354881e-06,3.473356153629005e-05,0.036962179582778955
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,6.96807957305839e-06,6.96807957305839e-06,3.842623056516321e-05,0.021678074409425967
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,1.0650835266884766e-05,1.0650835266884766e-05,3.33475469775316e-05,0.022955071940600147
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,cls.weight,cls,shape_weight,512,0.014691094040564396,0.014691094040564396,9.941977026347435e-05,0.030560727132688738
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,cls.bias,cls,raw_bias,2,0.01645084292642137,0.01645084292642137,9.853626720099147e-05,0.04705976787554879
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,embed.weight,non_affine,weight,12750336,3.9903288398598054e-05,3.9903288398598054e-05,0.0002152427793235341,1.0006684810762605
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.0.norm1.weight,non_affine,norm,256,0.010627162585948665,0.010627162585948665,0.0003277371243959583,0.9819575097705975
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.0.norm1.bias,non_affine,norm,256,0.007920086920085077,0.007920086920085077,0.00023634366824050432,0.03885386900131536
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0006731981527939894,0.0006731981527939894,0.0001968482355176926,0.9843226222075456
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.0.norm2.bias,non_affine,norm,256,0.00032898690677937785,0.00032898690677937785,0.0001836274199199491,0.02650523253392465
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0006063771018709775,0.0006063771018709775,0.00020628954866454188,0.992716430492275
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00023345744686868418,0.00023345744686868418,0.00017106843012649927,0.03434569372112459
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.1.norm2.weight,non_affine,norm,256,0.0001209146550939829,0.0001209146550939829,0.00023232130463031678,0.9489770275386447
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00013973270074293118,0.00013973270074293118,0.0001913647198439316,0.021814084066055586
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0002034145065061963,0.0002034145065061963,0.00032290582921170967,0.9780335904634665
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00016689873157623195,0.00016689873157623195,0.0003255207144926706,0.03431610065491313
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.2.norm2.weight,non_affine,norm,256,3.3640363966121845e-05,3.3640363966121845e-05,0.00018078272506039165,0.9806720781179149
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.2.norm2.bias,non_affine,norm,256,3.573340864552236e-05,3.573340864552236e-05,8.876425481943275e-05,0.010683092213632086
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.3.norm1.weight,non_affine,norm,256,0.0001422623403567024,0.0001422623403567024,0.000229200235448156,0.9945156986192374
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0001248636647125235,0.0001248636647125235,0.00018184706043513239,0.018927499173499666
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.3.norm2.weight,non_affine,norm,256,1.296960767055912e-05,1.296960767055912e-05,6.731737735559526e-05,0.9900080856802227
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.3.norm2.bias,non_affine,norm,256,2.3075318970565474e-05,2.3075318970565474e-05,5.486165598195614e-05,0.013370542757490235
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,norm.weight,non_affine,norm,256,0.00028306968104010305,0.00028306968104010305,0.00010949230478692278,0.9607906074210935
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1050,5.795580110497237,0.001,norm.bias,non_affine,norm,256,0.0005182299437906173,0.0005182299437906173,0.00010313642994731647,0.033399702976746534
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0020805506291302687,0.0020805506291302687,0.0002803696811640456,0.05798023817585408
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.001237798175916027,0.001237798175916027,0.0001838263775646457,0.044536110754920394
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00043531661341536537,0.00043531661341536537,0.0002416032570004541,0.05217949463925315
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.0004323468997673769,0.0004323468997673769,0.0001415855988717326,0.04257521531898429
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00017071755668167295,0.00017071755668167295,0.0001812069625641934,0.05037587008955385
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,0.00014266168457142644,0.00014266168457142644,0.00016706820960233257,0.04814788485563773
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.0001585811566718201,0.0001585811566718201,0.00018689522771493026,0.03657317523308972
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,7.892124273356963e-05,7.892124273356963e-05,8.803365916552714e-05,0.0323301100332342
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00019764427462976386,0.00019764427462976386,0.00021141491070250377,0.050519080793242084
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,8.332975556865816e-05,8.332975556865816e-05,0.0001426218652338035,0.04269572235113132
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,8.485094882224263e-05,8.485094882224263e-05,0.00023798688907452362,0.048212109003652484
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,3.1224573502784357e-05,3.1224573502784357e-05,8.828854887406094e-05,0.04089142523388125
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.1502662161604894e-05,2.1502662161604894e-05,0.00023646788995530766,0.04527102969220366
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,2.008454809413305e-05,2.008454809413305e-05,0.0002043896893704204,0.044299875520240395
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.965929777992127e-05,2.965929777992127e-05,0.00023777033925071074,0.031085907864298837
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,2.8832502231975695e-05,2.8832502231975695e-05,9.315993374627525e-05,0.02735382771407597
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,6.114049397709647e-05,6.114049397709647e-05,0.000279463520024359,0.0536084910373807
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,5.210607526238047e-05,5.210607526238047e-05,0.00017767830685642004,0.043385261570762786
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,3.0360970577231386e-05,3.0360970577231386e-05,0.0001907010160156688,0.04452788126902417
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,1.4385835425301255e-05,1.4385835425301255e-05,7.017692648898999e-05,0.04106239365846256
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,6.905910058040751e-06,6.905910058040751e-06,0.00014741245729069785,0.04170603897369901
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,6.070560576649311e-06,6.070560576649311e-06,0.0001225389812883722,0.041277516231662044
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.0529428083363534e-05,1.0529428083363534e-05,0.00013015075798708414,0.02588529890205215
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,1.423456821689857e-05,1.423456821689857e-05,6.722269735097121e-05,0.023231870902071544
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.6107577545427572e-05,2.6107577545427572e-05,0.00023384675935430132,0.05382193237347145
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,1.9500439055197966e-05,1.9500439055197966e-05,0.0002143393302761303,0.04401470639316689
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.8872533902715297e-05,1.8872533902715297e-05,0.00012787914348444648,0.042016565654236136
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,9.968482167269243e-06,9.968482167269243e-06,4.280697479329661e-05,0.03775948833004052
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,4.482665205563952e-06,4.482665205563952e-06,6.726250136945402e-05,0.03796901851920165
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,4.9727755859114726e-06,4.9727755859114726e-06,6.046914162705056e-05,0.03694657642233694
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,6.00580402306449e-06,6.00580402306449e-06,5.403027692946525e-05,0.021610182234244525
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,1.023678729460792e-05,1.023678729460792e-05,4.273908389597877e-05,0.02291489631775819
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,cls.weight,cls,shape_weight,512,0.010582021095687117,0.010582021095687117,0.0001754766613559126,0.031113008588049943
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,cls.bias,cls,raw_bias,2,0.013153692394788252,0.013153692394788252,8.558833697974079e-05,0.04605892965485297
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,embed.weight,non_affine,weight,12750336,4.042781149554316e-05,4.042781149554316e-05,0.0002156322729548589,1.0006955827054578
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.0.norm1.weight,non_affine,norm,256,0.010020757010769158,0.010020757010769158,0.0002890778079090117,0.9820339885664381
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.0.norm1.bias,non_affine,norm,256,0.004950689729303361,0.004950689729303361,0.00020722821519742772,0.039930261220544036
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0011185104688107065,0.0011185104688107065,0.00021496924783730506,0.9842913758619093
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0008268847857893877,0.0008268847857893877,0.0001649520880270035,0.025972630715927765
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0011288388328263555,0.0011288388328263555,0.00021069171209256598,0.99259108497779
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0004644851948381142,0.0004644851948381142,0.0001285119613861402,0.033667704634842636
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.1.norm2.weight,non_affine,norm,256,0.0001133942298027301,0.0001133942298027301,0.00031504008917932613,0.9490833578370717
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00011040550991312016,0.00011040550991312016,0.0002398419213218899,0.022588874724951996
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00039754444648170843,0.00039754444648170843,0.00030690333777786874,0.977220420465862
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0003401763814477208,0.0003401763814477208,0.00023065905520492944,0.03192102202285546
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.2.norm2.weight,non_affine,norm,256,2.386499470645578e-05,2.386499470645578e-05,0.00021132877869531547,0.9790616824636447
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.2.norm2.bias,non_affine,norm,256,1.4771388603114104e-05,1.4771388603114104e-05,0.00019525944888128705,0.011832860109487699
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00016217283078576235,0.00016217283078576235,0.00023268945657071101,0.9950559108686806
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00013931607464499023,0.00013931607464499023,0.0002503121735772156,0.018000914135190737
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.3.norm2.weight,non_affine,norm,256,1.2060331471921495e-05,1.2060331471921495e-05,0.00011528634260998817,0.9891746011515943
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.3.norm2.bias,non_affine,norm,256,2.1890387783386584e-05,2.1890387783386584e-05,8.312779151263581e-05,0.013877304510275747
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,norm.weight,non_affine,norm,256,0.00019433607924350017,0.00019433607924350017,0.00017003115834172885,0.9609717696367187
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1100,6.071823204419889,0.001,norm.bias,non_affine,norm,256,0.0004391342098018329,0.0004391342098018329,0.0001007868014501846,0.033460837068124236
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0018362918478156156,0.0018362918478156156,0.0002827804160466845,0.05860519297442801
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0013755605739127431,0.0013755605739127431,0.00019766620327031574,0.04419897830373486
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00035554535828734643,0.00035554535828734643,0.000227932362275839,0.05261705293050548
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.0003461970562857485,0.0003461970562857485,0.00012085551303981996,0.04324039564495045
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00011487412539565551,0.00011487412539565551,0.00018550695861709046,0.05064986269656651
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,0.00010011455794446764,0.00010011455794446764,0.0001916068418088538,0.048993094237119526
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,9.78907715539237e-05,9.78907715539237e-05,0.00020964444901645085,0.036963663004939896
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,7.535634933098728e-05,7.535634933098728e-05,0.0001084917556788329,0.033226117419704555
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,9.650611393684504e-05,9.650611393684504e-05,0.00022128932994516519,0.05078822784899845
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,7.381483284235096e-05,7.381483284235096e-05,0.00015883876261606807,0.04242149457796071
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,8.798513750849268e-05,8.798513750849268e-05,0.00023378403635914994,0.04843190126210098
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,4.5984338817200674e-05,4.5984338817200674e-05,0.0001608559196471326,0.041139741275066935
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.6175043359315578e-05,2.6175043359315578e-05,0.0002727008841329171,0.045870166045908004
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,2.5741000110898805e-05,2.5741000110898805e-05,0.0002987363865467737,0.04513890509549078
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,3.8885147597345334e-05,3.8885147597345334e-05,0.0002851249970502964,0.031849444557638856
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,4.649198351240317e-05,4.649198351240317e-05,0.00016017735526872008,0.027145262445059385
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,7.977630814816653e-05,7.977630814816653e-05,0.00026881912858590267,0.054214668649368296
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,6.709084955281965e-05,6.709084955281965e-05,0.00021467192676896934,0.04344292476024881
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,4.600553434241314e-05,4.600553434241314e-05,0.00020969925490616178,0.0447339267373485
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,2.7876468525656354e-05,2.7876468525656354e-05,0.0001178015800751352,0.041160254702523165
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,9.047402644113397e-06,9.047402644113397e-06,0.00015969101631172397,0.04187862571145196
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,8.576950011574818e-06,8.576950011574818e-06,0.00015068994923542534,0.04151805047638987
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.8614230020777553e-05,1.8614230020777553e-05,0.00015011462624225973,0.026050131633962748
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,2.835847186422988e-05,2.835847186422988e-05,0.00011948846373468556,0.023340673411957922
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,3.543042112428731e-05,3.543042112428731e-05,0.00023252745963413528,0.05436977622752173
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,3.278838926649855e-05,3.278838926649855e-05,0.0001490887442278334,0.044377393603410635
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,3.377290739183754e-05,3.377290739183754e-05,0.00025906863843635196,0.04247985351599304
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,2.201303006046689e-05,2.201303006046689e-05,7.687453747197446e-05,0.037839412614097595
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,8.781097958174242e-06,8.781097958174242e-06,7.540618039429408e-05,0.037989745565400475
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,9.68437202147649e-06,9.68437202147649e-06,8.157729667907333e-05,0.03698560345706238
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.262218898175674e-05,1.262218898175674e-05,7.383492140834717e-05,0.021653732451408836
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,2.2099816164367382e-05,2.2099816164367382e-05,7.658475533892663e-05,0.023027000353908283
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,cls.weight,cls,shape_weight,512,0.023027819346676408,0.023027819346676408,0.0001807563503635412,0.03111425454682156
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,cls.bias,cls,raw_bias,2,0.026906676671793764,0.026906676671793764,0.00015612206501142918,0.04630303363169926
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,embed.weight,non_affine,weight,12750336,3.449448559166154e-05,3.449448559166154e-05,0.0002208205928032575,1.000718156908805
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.0.norm1.weight,non_affine,norm,256,0.008861712939759602,0.008861712939759602,0.00032425843823661525,0.981918600414653
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.0.norm1.bias,non_affine,norm,256,0.005407038685675615,0.005407038685675615,0.00027596090562904664,0.040723731292055206
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0007487425300754432,0.0007487425300754432,0.00023219945467378212,0.9840358573769127
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0005689074722738185,0.0005689074722738185,0.00014710274178538827,0.02697250914827048
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.1.norm1.weight,non_affine,norm,256,0.00046773377706450634,0.00046773377706450634,0.0002250859221908393,0.9917737744027355
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0005039896671219314,0.0005039896671219314,0.0001848486397399988,0.03165283070721313
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.1.norm2.weight,non_affine,norm,256,0.0001236926784304785,0.0001236926784304785,0.0003151336632791846,0.948504049363891
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.1.norm2.bias,non_affine,norm,256,9.697667462146728e-05,9.697667462146728e-05,0.00035478190677216157,0.024638314299345508
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0004600334519389797,0.0004600334519389797,0.0003851530941833364,0.9767187985273906
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0005019239434092669,0.0005019239434092669,0.00036126280298912425,0.03520299532333512
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.2.norm2.weight,non_affine,norm,256,3.54684777804333e-05,3.54684777804333e-05,0.00021275899451648767,0.97678305614844
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.2.norm2.bias,non_affine,norm,256,3.308210820447165e-05,3.308210820447165e-05,0.00019814088327624733,0.01275073617046987
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.3.norm1.weight,non_affine,norm,256,0.0002346748787607449,0.0002346748787607449,0.0002935352477478796,0.9956226506418023
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00028435104058881087,0.00028435104058881087,0.00028740300355198324,0.01865202381698486
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.3.norm2.weight,non_affine,norm,256,2.283621305863341e-05,2.283621305863341e-05,0.00011299686417390801,0.9889218512112267
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.3.norm2.bias,non_affine,norm,256,4.465829780885877e-05,4.465829780885877e-05,0.00010894816045257839,0.013910334247177641
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,norm.weight,non_affine,norm,256,0.00043976310146762876,0.00043976310146762876,0.0002013010258454338,0.9598464354238897
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1150,6.348066298342541,0.001,norm.bias,non_affine,norm,256,0.0009103379911847463,0.0009103379911847463,0.000175174856773321,0.03431189207468275
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.002094472465270255,0.002094472465270255,0.00029165704437604653,0.059185447900372924
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.001720187255925842,0.001720187255925842,0.00029674258453002623,0.04317551817926435
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00029944659314931995,0.00029944659314931995,0.00023206996300669577,0.05313694684600052
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.0004913935319536038,0.0004913935319536038,0.00025697596803932394,0.043972964329100764
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00010095895540011735,0.00010095895540011735,0.0001941877065202217,0.05095072124184094
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,0.0001002543303520908,0.0001002543303520908,0.00024600216851327733,0.04974550115039903
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,9.031562207402278e-05,9.031562207402278e-05,0.0002131230566551565,0.03737604951272065
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,5.583084901973341e-05,5.583084901973341e-05,0.0001640165823884861,0.03416246934172982
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00010997711138922858,0.00010997711138922858,0.00022175536207372985,0.05119425833717145
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,6.453029362679965e-05,6.453029362679965e-05,0.00024802418758894856,0.043631423400446366
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,6.727902167073406e-05,6.727902167073406e-05,0.00019346323513079838,0.048998364271625426
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,2.0342727357849555e-05,2.0342727357849555e-05,0.00013136206526509955,0.04143620466905468
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.243842017558572e-05,2.243842017558572e-05,0.0002596197699997369,0.0460630847265884
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.8918068772635225e-05,1.8918068772635225e-05,0.0002612617290283749,0.04597826620314371
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.664223652996348e-05,2.664223652996348e-05,0.00023411927530795653,0.032170420207571875
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,1.9005788548680185e-05,1.9005788548680185e-05,0.00010986001930893258,0.027191000487321402
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,5.03910433401856e-05,5.03910433401856e-05,0.00020345842722031382,0.05466393831720622
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,2.444504723962727e-05,2.444504723962727e-05,0.00010620599400929969,0.04377274938248806
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,4.044195874517019e-05,4.044195874517019e-05,0.00018092708881179778,0.045132500869456936
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,1.58656908052658e-05,1.58656908052658e-05,5.978059317597153e-05,0.04129084426712965
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.0503195870388369e-05,1.0503195870388369e-05,0.00013581299909852184,0.04201230964262835
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,8.865189095004697e-06,8.865189095004697e-06,0.00010841912852280888,0.041571777610611683
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.3028244566538922e-05,1.3028244566538922e-05,0.00012283515883575668,0.02620838167034982
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,1.6715682679893954e-05,1.6715682679893954e-05,5.819600954268713e-05,0.023443485777146365
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,3.463721631983442e-05,3.463721631983442e-05,0.0001853634688852368,0.05462907752922956
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,1.1053790701135607e-05,1.1053790701135607e-05,9.0729038273564e-05,0.04472539787775185
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.4461933917219352e-05,1.4461933917219352e-05,8.100970200724026e-05,0.04220084535598935
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,9.49607662441608e-06,9.49607662441608e-06,1.762507084628397e-05,0.03780274991562607
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,4.2934611095531344e-06,4.2934611095531344e-06,4.0093020389979856e-05,0.03803198306071478
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,4.591696469863424e-06,4.591696469863424e-06,3.6766778597861063e-05,0.03702982105041267
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,6.486830678463743e-06,6.486830678463743e-06,2.5240520708697866e-05,0.021615503993041376
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,1.0833914070979467e-05,1.0833914070979467e-05,1.4137640123308381e-05,0.022964115076594717
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,cls.weight,cls,shape_weight,512,0.010005152834478106,0.010005152834478106,8.175875938093338e-05,0.031518388994462486
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,cls.bias,cls,raw_bias,2,0.011550411984917604,0.011550411984917604,5.805773500267812e-06,0.045021281446251366
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,embed.weight,non_affine,weight,12750336,4.056431913994858e-05,4.056431913994858e-05,0.00022349122211811075,1.0007458527951023
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.0.norm1.weight,non_affine,norm,256,0.010375036168959994,0.010375036168959994,0.00031883163542912023,0.9816321958945801
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.0.norm1.bias,non_affine,norm,256,0.008814886355514768,0.008814886355514768,0.0003123978999621344,0.044021931718123734
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0006121217679532581,0.0006121217679532581,0.00025326693208812845,0.984285441366352
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0009360818052559073,0.0009360818052559073,0.00038396144480272465,0.02854081749160421
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0006864421389337431,0.0006864421389337431,0.000284845128269299,0.9913639946387908
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0004579892757416185,0.0004579892757416185,0.00042813786901421886,0.03609795757948539
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00010777987126681435,0.00010777987126681435,0.00030512730205937126,0.944507634551583
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.1.norm2.bias,non_affine,norm,256,7.62120555725099e-05,7.62120555725099e-05,0.00041060917757701807,0.024417588456170036
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0003104710913877309,0.0003104710913877309,0.00027499585870778906,0.9764788782557283
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.2.norm1.bias,non_affine,norm,256,9.80872713217359e-05,9.80872713217359e-05,0.0002143881054907979,0.03724070261949333
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.2.norm2.weight,non_affine,norm,256,4.085253962978291e-05,4.085253962978291e-05,0.00017310100129469506,0.9751951486964425
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.2.norm2.bias,non_affine,norm,256,2.1119420806647576e-05,2.1119420806647576e-05,7.408548047122641e-05,0.013545829387412075
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00023486382668975935,0.00023486382668975935,0.00024257705711051036,0.9951717522722854
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.3.norm1.bias,non_affine,norm,256,7.683684902302743e-05,7.683684902302743e-05,5.2684011607966466e-05,0.018461094893326573
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.3.norm2.weight,non_affine,norm,256,1.2393978678669623e-05,1.2393978678669623e-05,4.349075380764701e-05,0.9885193911026726
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.3.norm2.bias,non_affine,norm,256,1.997673228370862e-05,1.997673228370862e-05,1.2995094668367814e-05,0.014488107722017942
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,norm.weight,non_affine,norm,256,0.00018961623105827197,0.00018961623105827197,9.138047652199439e-05,0.9600096774606891
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1200,6.624309392265193,0.001,norm.bias,non_affine,norm,256,0.0004050306265016794,0.0004050306265016794,1.705384109738534e-05,0.034160441702232945
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0020480284174205724,0.0020480284174205724,0.00026639531659682905,0.05971019377738763
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0013317754945452855,0.0013317754945452855,0.0001719169434127168,0.04463814716952899
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0003382650712441539,0.0003382650712441539,0.00021644899673917186,0.05364011950911668
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.00021945221730133445,0.00021945221730133445,0.00011468367360215432,0.04514125454543873
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.0001238298078969398,0.0001238298078969398,0.00021846069949421986,0.05133301120156794
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,0.00010282113927425918,0.00010282113927425918,0.0002016737931566495,0.05086152902046884
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00011790125683705157,0.00011790125683705157,0.00026264998916823647,0.03803110760898781
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,5.419501521895307e-05,5.419501521895307e-05,0.00010679869203523243,0.03576862928351636
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.0001263541079234102,0.0001263541079234102,0.00024916985857871077,0.05166251703575748
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,5.3627254461644166e-05,5.3627254461644166e-05,0.00012808507006989992,0.04477356706273362
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,0.00010215340614576106,0.00010215340614576106,0.0002953682657386039,0.04979736844681028
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,2.864983470557703e-05,2.864983470557703e-05,0.00014668680070504842,0.04214413177639634
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.6731112242566436e-05,2.6731112242566436e-05,0.0002629981313463458,0.04625186391244908
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,2.5104954373413457e-05,2.5104954373413457e-05,0.00026017811833542963,0.04808897852481444
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,3.1984305513525296e-05,3.1984305513525296e-05,0.00023145462117862394,0.032420113598994174
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,2.5296308851413286e-05,2.5296308851413286e-05,0.00015067133458516996,0.027441495084109705
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,6.79765560861693e-05,6.79765560861693e-05,0.0003579187799441185,0.05534539273805645
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,4.3020778842513396e-05,4.3020778842513396e-05,0.00023314624806109268,0.04452272007209061
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,5.565386017642275e-05,5.565386017642275e-05,0.00032163733354376747,0.045599149351919936
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,1.9852191888917322e-05,1.9852191888917322e-05,0.00010764241575678563,0.04137496272259009
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.1906954417959252e-05,1.1906954417959252e-05,0.00021909933699266085,0.04217020271818711
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,1.0444587979160837e-05,1.0444587979160837e-05,0.00018844504044821057,0.04178877984960648
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.51135495709095e-05,1.51135495709095e-05,0.00018979738111885014,0.026375845308918962
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,1.744862269309348e-05,1.744862269309348e-05,9.632176525738956e-05,0.023577979411275457
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,4.8573068085480224e-05,4.8573068085480224e-05,0.0003173486526152583,0.05511910135121712
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,2.7441069934783723e-05,2.7441069934783723e-05,0.00018134101688494796,0.04495650231867851
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,3.269869946652252e-05,3.269869946652252e-05,0.0002626246529643284,0.0427169070794229
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,1.5012400386828145e-05,1.5012400386828145e-05,5.3253723092127726e-05,0.037747138596437114
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,6.3491740150986594e-06,6.3491740150986594e-06,6.359572593636972e-05,0.038061682913044216
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,6.725377912640583e-06,6.725377912640583e-06,5.702129635285819e-05,0.03708321502573808
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,9.6336532921492e-06,9.6336532921492e-06,5.6754387754714716e-05,0.021616189989829917
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,1.5188104031649553e-05,1.5188104031649553e-05,5.381826624746053e-05,0.02298246294033985
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,cls.weight,cls,shape_weight,512,0.013576409494164228,0.013576409494164228,0.00013742958942788937,0.03199902314738416
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,cls.bias,cls,raw_bias,2,0.015485108450141779,0.015485108450141779,0.0001241409505632832,0.04531946149328563
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,embed.weight,non_affine,weight,12750336,4.0856208272668083e-05,4.0856208272668083e-05,0.00024603198901916866,1.0007705104230793
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.0.norm1.weight,non_affine,norm,256,0.010372122932520954,0.010372122932520954,0.00030447074728096925,0.9809741659077811
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.0.norm1.bias,non_affine,norm,256,0.005743489457426233,0.005743489457426233,0.00020991913081574502,0.0450800825682354
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0007900551394184221,0.0007900551394184221,0.00023587108631699095,0.9846033104026697
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0005710380803312163,0.0005710380803312163,0.00016783628136052349,0.031910834382634035
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0007273475258636177,0.0007273475258636177,0.00031489510098898517,0.9921655727576744
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00031331109947234224,0.00031331109947234224,0.0001133284477107613,0.04271089606233369
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00012824245792634665,0.00012824245792634665,0.00032361853222214403,0.9369005830108037
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00011287552393438318,0.00011287552393438318,0.00019336160171477937,0.026921691308166996
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00038634498538877736,0.00038634498538877736,0.0003534802690320231,0.9758963792622919
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00022144694612854604,0.00022144694612854604,0.0003114735713142666,0.03522401147138784
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.2.norm2.weight,non_affine,norm,256,3.371349437901982e-05,3.371349437901982e-05,0.0002063169383992324,0.9729209447817031
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.2.norm2.bias,non_affine,norm,256,1.7755354172793038e-05,1.7755354172793038e-05,0.0001730318834068247,0.014780705553240271
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00037115183896616386,0.00037115183896616386,0.0004558199885234791,0.9958443123652486
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00022207966769415796,0.00022207966769415796,0.0002496184170304164,0.0188719840127963
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.3.norm2.weight,non_affine,norm,256,1.940809460834503e-05,1.940809460834503e-05,7.681257070574302e-05,0.9883978854022067
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.3.norm2.bias,non_affine,norm,256,2.941339185150862e-05,2.941339185150862e-05,5.9996903029673844e-05,0.01467517161632493
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,norm.weight,non_affine,norm,256,0.000273947901427823,0.000273947901427823,0.00017794892578548819,0.9597819443752569
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1250,6.900552486187845,0.001,norm.bias,non_affine,norm,256,0.0005680249970242356,0.0005680249970242356,0.0001627860466346996,0.0347995159559501
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0018053810478633118,0.0018053810478633118,0.0002385480275999613,0.06024252244566574
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0013183726945702036,0.0013183726945702036,0.00014018399158673812,0.045032174037728745
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00034562393540307486,0.00034562393540307486,0.00018250392309720654,0.054163313046971674
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.00016072467342328193,0.00016072467342328193,7.793971417706155e-05,0.045189918173064635
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00012833647548873175,0.00012833647548873175,0.00018490112096967255,0.051682773211071245
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,0.00010159599462811189,0.00010159599462811189,0.0001616376589079506,0.050998897610552915
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00011826160108362116,0.00011826160108362116,0.00020874892852588232,0.03868075489194457
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,5.827016538200055e-05,5.827016538200055e-05,9.31568161055535e-05,0.03560098509459449
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00012859279069207935,0.00012859279069207935,0.0002301951290510737,0.05239621991444042
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,7.785930444970709e-05,7.785930444970709e-05,0.00014815879804649717,0.04427642851187753
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,0.0001136355791802132,0.0001136355791802132,0.00023686615856457842,0.050809788020983494
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,3.90615956857716e-05,3.90615956857716e-05,0.00010259425999352058,0.04218617670094248
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.1645722904376067e-05,2.1645722904376067e-05,0.00021769537180285845,0.04664482786261422
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,2.044583896476888e-05,2.044583896476888e-05,0.00021222702292592876,0.049032980818283466
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,3.755975647352935e-05,3.755975647352935e-05,0.00019527914379815004,0.03288301613772493
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,3.9642065787121936e-05,3.9642065787121936e-05,0.00011056739123733315,0.027849256890220764
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,6.257400176949978e-05,6.257400176949978e-05,0.00030781719905967445,0.056083288439179584
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,5.91714547637462e-05,5.91714547637462e-05,0.00022798015388545643,0.04450325169362775
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,5.923717817529356e-05,5.923717817529356e-05,0.0002787432991823927,0.04628415061546529
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,2.776362364100903e-05,2.776362364100903e-05,0.00010705813070457678,0.041129252872062545
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.75259543520974e-05,1.75259543520974e-05,0.0002695253758111877,0.042796193508012496
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,1.7426759099517733e-05,1.7426759099517733e-05,0.0002647662339795027,0.04199070844706918
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.4167950514190856e-05,2.4167950514190856e-05,0.0002395777018362894,0.027066722022125105
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,2.7325099566309326e-05,2.7325099566309326e-05,0.00011584707452313432,0.024035865924100373
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,5.113118887222087e-05,5.113118887222087e-05,0.00027316280017983144,0.05595558773795235
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,3.881952121382518e-05,3.881952121382518e-05,0.0001436767953233515,0.04534064633439735
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,3.871172835757214e-05,3.871172835757214e-05,0.00015815277356691677,0.04416900630653966
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,1.8822783400217862e-05,1.8822783400217862e-05,4.6540370015645705e-05,0.037891808656019564
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,7.748671430942723e-06,7.748671430942723e-06,8.643223276409752e-05,0.038140796924412204
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,8.337357819871143e-06,8.337357819871143e-06,8.329245011681458e-05,0.03713727673837347
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.177547115805534e-05,1.177547115805534e-05,5.835804978452964e-05,0.021780823046889775
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,1.96824118550577e-05,1.96824118550577e-05,4.331599680659427e-05,0.02328884521504261
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,cls.weight,cls,shape_weight,512,0.023497741239933503,0.023497741239933503,0.00015019694594094538,0.03155569227375147
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,cls.bias,cls,raw_bias,2,0.027417456112585677,0.027417456112585677,0.00010972334434274856,0.0465172136741514
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,embed.weight,non_affine,weight,12750336,3.6877620900116254e-05,3.6877620900116254e-05,0.00022328964389798538,1.0007965968174022
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.0.norm1.weight,non_affine,norm,256,0.009303289212923943,0.009303289212923943,0.0002463501574651592,0.9805983499536824
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.0.norm1.bias,non_affine,norm,256,0.0065056851946190255,0.0065056851946190255,0.0001573943515126165,0.04507154430736761
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0007026435801342801,0.0007026435801342801,0.00018753938219549888,0.984018170305288
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0005427106305634649,0.0005427106305634649,0.00012131858881516513,0.03198698972157687
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0009102090078827857,0.0009102090078827857,0.0002807373706950749,0.9932463695287905
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0006024749277432894,0.0006024749277432894,0.00019074847873132707,0.04020869271016069
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.1.norm2.weight,non_affine,norm,256,9.986535445932586e-05,9.986535445932586e-05,0.00027574234773306965,0.9345647000549867
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.1.norm2.bias,non_affine,norm,256,7.568790738743263e-05,7.568790738743263e-05,0.00027143044261698735,0.027322192294170794
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00033934563280254334,0.00033934563280254334,0.0002848687002049528,0.9744184226685747
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0004642535952761504,0.0004642535952761504,0.00014469933837473313,0.03716374166769963
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.2.norm2.weight,non_affine,norm,256,7.571859339687994e-05,7.571859339687994e-05,0.0004392290175146802,0.9747954288471755
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.2.norm2.bias,non_affine,norm,256,9.279756966248946e-05,9.279756966248946e-05,0.000510820304706426,0.015120532241216764
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00038857540187174877,0.00038857540187174877,0.00041378835731035237,0.9981190157085692
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0003680987905740752,0.0003680987905740752,0.00018903890062615776,0.01964766557269228
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.3.norm2.weight,non_affine,norm,256,2.0499368417414738e-05,2.0499368417414738e-05,0.00012599834021962615,0.9890678200721786
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.3.norm2.bias,non_affine,norm,256,3.8307903342323386e-05,3.8307903342323386e-05,7.060772736045784e-05,0.014498715368389412
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,norm.weight,non_affine,norm,256,0.0005089779627827408,0.0005089779627827408,0.00019505428529284814,0.9577487980380242
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1300,7.176795580110497,0.001,norm.bias,non_affine,norm,256,0.0009652844564642538,0.0009652844564642538,0.0001244736228331047,0.036109478607425256
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0020799173335071084,0.0020799173335071084,0.00025298310800784163,0.06074634695684109
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0013174609427704877,0.0013174609427704877,0.0001361438458056933,0.04583983027584364
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00026948203198174487,0.00026948203198174487,0.00023798080575903886,0.054807960299695445
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.00013516543600385338,0.00013516543600385338,8.119322089336101e-05,0.04539032985243313
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00010746959604474989,0.00010746959604474989,0.0002041526518355326,0.052059068342175024
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,8.14294701496324e-05,8.14294701496324e-05,0.0001742513628701597,0.05095661584254206
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,9.893419018152661e-05,9.893419018152661e-05,0.00021595112398715,0.039316641086269304
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,3.411871503896612e-05,3.411871503896612e-05,8.664242984045432e-05,0.035205386182942465
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00013061149910878974,0.00013061149910878974,0.00023162578928052902,0.05314338756804111
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,4.626839345114482e-05,4.626839345114482e-05,0.00014362290481735853,0.04514348524917912
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,5.5209031471363357e-05,5.5209031471363357e-05,0.00024479161013783615,0.05167177084176057
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,1.3776950557658104e-05,1.3776950557658104e-05,9.978771733788778e-05,0.04241158941179879
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.112655187734124e-05,2.112655187734124e-05,0.00021538530760577555,0.04697354210793488
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.8377693382293365e-05,1.8377693382293365e-05,0.00020645917566601034,0.0497016471952195
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.7257876562995203e-05,2.7257876562995203e-05,0.00019116539346851464,0.0332857446898319
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,1.4727565700146223e-05,1.4727565700146223e-05,0.00010351170751569803,0.028260012672694863
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,6.311843420160855e-05,6.311843420160855e-05,0.00036083696921079367,0.056761405273872946
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,4.170782046562599e-05,4.170782046562599e-05,0.00024445089295820755,0.04446528687818054
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,4.264581386803716e-05,4.264581386803716e-05,0.0002139971608529301,0.04707850547178463
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,1.0343277067151801e-05,1.0343277067151801e-05,8.333232425134086e-05,0.04122435585210053
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.1971032427186324e-05,1.1971032427186324e-05,0.0001848320236641292,0.043211104469238815
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,1.0331187136610285e-05,1.0331187136610285e-05,0.0001480528265075466,0.04233550681662258
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.554947059026138e-05,1.554947059026138e-05,0.00016822388069251152,0.027615861090286763
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,1.0761224361700175e-05,1.0761224361700175e-05,7.726688468099258e-05,0.02444887540228469
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.9761314117888803e-05,2.9761314117888803e-05,0.00022278972425691186,0.056405481636409294
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,1.6594894273448635e-05,1.6594894273448635e-05,0.00012322290522483943,0.0455049504661225
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.692539146956904e-05,1.692539146956904e-05,0.00017523844631172394,0.0445436618263929
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,7.334595444813637e-06,7.334595444813637e-06,2.9523753628792084e-05,0.03806405478055741
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,6.232354722919818e-06,6.232354722919818e-06,7.784241954917554e-05,0.0381524745788159
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,5.016144367671494e-06,5.016144367671494e-06,5.1578541502637076e-05,0.03715736335577425
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,6.279111895013866e-06,6.279111895013866e-06,4.992401840427232e-05,0.021934127804300003
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,7.574704317753043e-06,7.574704317753043e-06,2.586213615359609e-05,0.023640662310272068
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,cls.weight,cls,shape_weight,512,0.011647498312565775,0.011647498312565775,9.617468481266199e-05,0.031071246653593013
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,cls.bias,cls,raw_bias,2,0.011332120529886252,0.011332120529886252,3.7149987517906464e-05,0.046508371045894836
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,embed.weight,non_affine,weight,12750336,4.318268329876356e-05,4.318268329876356e-05,0.00020514567105955713,1.0008219678637367
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.0.norm1.weight,non_affine,norm,256,0.010868324900809894,0.010868324900809894,0.00026383989108802274,0.9804094760197142
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.0.norm1.bias,non_affine,norm,256,0.005751323819344294,0.005751323819344294,0.00015681284258610076,0.04470613233729989
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0005796872579965315,0.0005796872579965315,0.00022057342875861876,0.9836978399755013
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.0.norm2.bias,non_affine,norm,256,0.00031202256726844073,0.00031202256726844073,0.00012959855745824618,0.03336052192440583
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0009543975829265448,0.0009543975829265448,0.00030972755181284806,0.9939377133601234
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00022622086842382145,0.00022622086842382145,0.00018579657904737245,0.04010127340186925
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00015244318179008436,0.00015244318179008436,0.0002852500450880721,0.9348294049449838
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00011081255309630814,0.00011081255309630814,0.00016061837162977018,0.02900885425772835
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00034396941409228446,0.00034396941409228446,0.0003499106396347444,0.9739170099695581
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00016398230075104342,0.00016398230075104342,0.000170562927244977,0.039872007073815184
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.2.norm2.weight,non_affine,norm,256,5.316241692498662e-05,5.316241692498662e-05,0.00030230548606380704,0.9734754980517791
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.2.norm2.bias,non_affine,norm,256,5.3455410563852015e-05,5.3455410563852015e-05,0.00013390500836778528,0.015463425774834354
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00020395727910125412,0.00020395727910125412,0.00031936475703182843,0.9974740133031629
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0001273578667026288,0.0001273578667026288,0.00015560996038375196,0.020153373110506495
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.3.norm2.weight,non_affine,norm,256,2.5743661127169365e-05,2.5743661127169365e-05,0.00010903817360745172,0.9888864104338696
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.3.norm2.bias,non_affine,norm,256,1.9046789618559046e-05,1.9046789618559046e-05,4.82305081225439e-05,0.014070776525396376
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,norm.weight,non_affine,norm,256,0.00029073871244046125,0.00029073871244046125,0.00010472473751315738,0.9556244143976347
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1350,7.45303867403315,0.001,norm.bias,non_affine,norm,256,0.0003778677812819018,0.0003778677812819018,4.2558712899203864e-05,0.03678631229261151
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.002066933484144655,0.002066933484144655,0.00024402717373655706,0.06120078311794869
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0013532872093825362,0.0013532872093825362,0.00018093594450426493,0.04521898050931612
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0003863680107425536,0.0003863680107425536,0.00019830771668306229,0.055360558515075514
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.0001404222561274103,0.0001404222561274103,0.00011505265589042292,0.044965572457982404
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00014083173136364137,0.00014083173136364137,0.00018123668257175507,0.05242700982990288
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,0.00010443564692462506,0.00010443564692462506,0.00017804918070529394,0.0512076117492627
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00013951000943673064,0.00013951000943673064,0.0002210939313302409,0.03991356522901259
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,4.497559994592348e-05,4.497559994592348e-05,0.00011402868615355158,0.035313377649026256
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00017750999750518556,0.00017750999750518556,0.0002825151262317231,0.053514507205454954
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,7.61611249631018e-05,7.61611249631018e-05,0.00026497939185388694,0.04485293727479463
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,7.023914246612977e-05,7.023914246612977e-05,0.0002107955657259735,0.05178352383108641
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,2.1232561916502596e-05,2.1232561916502596e-05,8.092036587467335e-05,0.04245816390604185
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.215152840519227e-05,2.215152840519227e-05,0.00014881623095334075,0.047069785601884066
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,2.012797962999718e-05,2.012797962999718e-05,0.00012912496487198046,0.04988467814557049
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.681568395418957e-05,2.681568395418957e-05,0.00013372311021956108,0.03338646932234047
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,1.9031953598818177e-05,1.9031953598818177e-05,8.268900189145369e-05,0.028384566380914376
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,5.8450429222711286e-05,5.8450429222711286e-05,0.00022368538426424496,0.05735162172611942
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,4.724516025336052e-05,4.724516025336052e-05,0.00014738168979374554,0.044437217040676755
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,4.732910468380113e-05,4.732910468380113e-05,0.00023740523279894488,0.04729534960279043
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,1.1697020612436403e-05,1.1697020612436403e-05,8.788376929301647e-05,0.04127574645026097
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.4577752094702624e-05,1.4577752094702624e-05,0.00016240141668464206,0.04338621010408766
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,1.4066479119802413e-05,1.4066479119802413e-05,0.0001359220704595118,0.04262575020026795
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.689120238159177e-05,1.689120238159177e-05,0.00015530370798847812,0.02786900862216666
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,1.2581287642170376e-05,1.2581287642170376e-05,8.271453244806076e-05,0.02472600726472974
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,4.520925128177344e-05,4.520925128177344e-05,0.0002552813286810993,0.057016196289085705
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,1.64287734986801e-05,1.64287734986801e-05,0.00016449107760318316,0.04592020452030381
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,3.945811305533329e-05,3.945811305533329e-05,0.00018800775177770415,0.04538389697743461
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,6.503731948852049e-06,6.503731948852049e-06,3.43591374188096e-05,0.038116167982133485
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,6.786608372720381e-06,6.786608372720381e-06,5.295836630211708e-05,0.03817716090657193
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,7.306569330309981e-06,7.306569330309981e-06,3.649945673626002e-05,0.03720709676811878
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,7.037219307422773e-06,7.037219307422773e-06,4.930497242616855e-05,0.022039128792351023
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,5.53629465257874e-06,5.53629465257874e-06,3.40110868085604e-05,0.023796168379458547
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,cls.weight,cls,shape_weight,512,0.01051510662548842,0.01051510662548842,0.00015230137964395666,0.03134563274626408
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,cls.bias,cls,raw_bias,2,0.008315421440145061,0.008315421440145061,7.099782061192848e-05,0.04730420016282643
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,embed.weight,non_affine,weight,12750336,4.641355792493782e-05,4.641355792493782e-05,0.0002143144577705153,1.0008474573752837
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.0.norm1.weight,non_affine,norm,256,0.01186082443065756,0.01186082443065756,0.0002793168541732896,0.9804992063131043
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.0.norm1.bias,non_affine,norm,256,0.005979597891426642,0.005979597891426642,0.00022177454623493597,0.045921910655042544
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0008225179059930981,0.0008225179059930981,0.00019414494580042264,0.9838655758235413
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0004164998911210611,0.0004164998911210611,0.00019429282090341858,0.030865261302664204
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.1.norm1.weight,non_affine,norm,256,0.001275462789997981,0.001275462789997981,0.0003326027836523782,0.9929316576040685
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00037932388442330666,0.00037932388442330666,0.0003555565294963142,0.03700482233762487
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.1.norm2.weight,non_affine,norm,256,9.731718729465509e-05,9.731718729465509e-05,0.00019770762738286315,0.931977792823205
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.1.norm2.bias,non_affine,norm,256,6.398340682576764e-05,6.398340682576764e-05,0.00014113620331059306,0.02888127831882487
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0003169267914413159,0.0003169267914413159,0.0001903811356139609,0.9734006736977987
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00032180839719364276,0.00032180839719364276,0.00014459877369386582,0.04057023352676454
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.2.norm2.weight,non_affine,norm,256,6.322514053994198e-05,6.322514053994198e-05,0.00023893815289348922,0.9713699844067889
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.2.norm2.bias,non_affine,norm,256,4.197990876816369e-05,4.197990876816369e-05,0.0001203128170577412,0.01532416975466057
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.3.norm1.weight,non_affine,norm,256,0.0003686363160493624,0.0003686363160493624,0.00029677555462083227,0.9986287490520326
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.3.norm1.bias,non_affine,norm,256,4.874914144405599e-05,4.874914144405599e-05,0.00013217318891264727,0.02009517057448938
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.3.norm2.weight,non_affine,norm,256,3.329193876912372e-05,3.329193876912372e-05,8.041462686966114e-05,0.988422549554076
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.3.norm2.bias,non_affine,norm,256,3.13188698097472e-05,3.13188698097472e-05,4.526445705851023e-05,0.013986234687777531
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,norm.weight,non_affine,norm,256,0.00044659952585683995,0.00044659952585683995,0.00018080610924085696,0.9543082287706736
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1400,7.7292817679558015,0.001,norm.bias,non_affine,norm,256,0.0002864177524388791,0.0002864177524388791,8.337826205645255e-05,0.037907577070205846
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0018683866018111169,0.0018683866018111169,0.00023300674692761108,0.06164807607003132
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0013918539313018097,0.0013918539313018097,0.00014118784099741033,0.044797005942751704
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00035826832326253644,0.00035826832326253644,0.00015818569646797352,0.05571754713600047
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.0002570729741511995,0.0002570729741511995,9.403821424951626e-05,0.04429860097392041
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00013138479479150677,0.00013138479479150677,0.00015529942441521724,0.052677063793739855
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,9.834856697592652e-05,9.834856697592652e-05,0.00013565256358486809,0.051231356441123824
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00012871016835106858,0.00012871016835106858,0.00016062784933074865,0.04040478075078589
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,6.061170361122154e-05,6.061170361122154e-05,8.068852063687089e-05,0.03512861238367516
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00013333479101310615,0.00013333479101310615,0.0001780139192863455,0.0539714003165078
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,6.892604553863868e-05,6.892604553863868e-05,0.00011987657350651218,0.045749793922827874
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,8.659355941385865e-05,8.659355941385865e-05,0.00017166011448899263,0.05231394105795585
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,3.4409156007370124e-05,3.4409156007370124e-05,8.478287221026365e-05,0.04283414151880957
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.2969319830985174e-05,1.2969319830985174e-05,0.00012240393945656144,0.047305952357637085
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.4293724793191026e-05,1.4293724793191026e-05,0.00012120936828031888,0.049932843236170386
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.457012837032387e-05,2.457012837032387e-05,9.765721296824242e-05,0.03366033531142223
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,3.4582075106196926e-05,3.4582075106196926e-05,8.373507294892053e-05,0.0288104545671175
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,4.4669230073476535e-05,4.4669230073476535e-05,0.00017892152807641855,0.058004243015193115
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,4.693294293567285e-05,4.693294293567285e-05,8.138588641383516e-05,0.04473758295210859
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,2.828636056339021e-05,2.828636056339021e-05,0.00022136972485075894,0.0481428022248268
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,2.1572291841450582e-05,2.1572291841450582e-05,6.939980626855991e-05,0.04155654374265648
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,7.417578267119466e-06,7.417578267119466e-06,0.00012381359681931534,0.04358052670795844
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,8.532454783599728e-06,8.532454783599728e-06,0.00012069437228410095,0.042803518449989725
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.5001467430945617e-05,1.5001467430945617e-05,0.00011071207379660994,0.02815645804696165
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,2.1353518669060003e-05,2.1353518669060003e-05,7.880469763883174e-05,0.024828274749672762
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,3.251198612686095e-05,3.251198612686095e-05,0.00021954220164211412,0.05767217533764063
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,3.306138703878696e-05,3.306138703878696e-05,0.00011518752203763741,0.04569332219411956
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,2.7904902115486606e-05,2.7904902115486606e-05,0.0001508939819922978,0.04538622605023286
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,1.594589614202783e-05,1.594589614202783e-05,3.2867335896395756e-05,0.0384158402034116
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,6.294911176702455e-06,6.294911176702455e-06,3.9934713057849035e-05,0.038198085873827815
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,7.0454185287157935e-06,7.0454185287157935e-06,2.9530089290296982e-05,0.03727359574523609
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,9.998168030961e-06,9.998168030961e-06,3.4285960976611486e-05,0.022191945523862715
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,1.6427491156812385e-05,1.6427491156812385e-05,3.066116061418118e-05,0.0240616008742281
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,cls.weight,cls,shape_weight,512,0.020368533094675005,0.020368533094675005,0.00011274293005740612,0.03102582378883549
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,cls.bias,cls,raw_bias,2,0.024950162704797642,0.024950162704797642,8.234878635752587e-05,0.044968233858755695
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,embed.weight,non_affine,weight,12750336,4.450583723942287e-05,4.450583723942287e-05,0.00018566485197852716,1.000871576525599
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.0.norm1.weight,non_affine,norm,256,0.010931440174392472,0.010931440174392472,0.0002650590607054247,0.9802707304977006
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.0.norm1.bias,non_affine,norm,256,0.00872232344121024,0.00872232344121024,0.0001870564980355221,0.04761780356649373
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0007936636863098188,0.0007936636863098188,0.00014584870493120113,0.9834475310874381
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0006362442240170187,0.0006362442240170187,0.00010631920348043742,0.028865099101927597
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0008935596918944044,0.0008935596918944044,0.00022581925879216154,0.9924937699168038
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.1.norm1.bias,non_affine,norm,256,0.000545117816901314,0.000545117816901314,0.0001649339252332552,0.03487173994281147
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.1.norm2.weight,non_affine,norm,256,4.5707028153352176e-05,4.5707028153352176e-05,0.00015766303997214663,0.9311922541898386
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.1.norm2.bias,non_affine,norm,256,4.0033752072513845e-05,4.0033752072513845e-05,0.00013767782715095768,0.030422915507316642
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00025193805307148373,0.00025193805307148373,0.0002177995071034245,0.974099310533385
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00043495088619563275,0.00043495088619563275,0.00011810524246890739,0.04315823665632613
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.2.norm2.weight,non_affine,norm,256,2.432181982006934e-05,2.432181982006934e-05,0.00016249393727648756,0.9685668464538997
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.2.norm2.bias,non_affine,norm,256,3.0250015106293654e-05,3.0250015106293654e-05,0.00011623616380240509,0.017567323306387553
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.3.norm1.weight,non_affine,norm,256,0.0002157106176158038,0.0002157106176158038,0.0002624189780859097,0.9977994787631161
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0003511230247767907,0.0003511230247767907,0.00011743449241820551,0.019771276740744
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.3.norm2.weight,non_affine,norm,256,2.0138394250226554e-05,2.0138394250226554e-05,5.996909701714957e-05,0.9881904771453672
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.3.norm2.bias,non_affine,norm,256,3.24867750435289e-05,3.24867750435289e-05,4.439179218916181e-05,0.013816924071159888
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,norm.weight,non_affine,norm,256,0.00041522276014984837,0.00041522276014984837,0.0001501035439138368,0.9524128238703813
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1450,8.005524861878452,0.001,norm.bias,non_affine,norm,256,0.0008323169376031659,0.0008323169376031659,0.00011571626609402492,0.03793949774023941
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0021017337603212393,0.0021017337603212393,0.0002524172047925995,0.06204101666378895
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0013746409768049257,0.0013746409768049257,0.0001497204847174952,0.04573633096211686
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0003135346184628301,0.0003135346184628301,0.00019669388279239608,0.05610730811598311
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.00020667556253942595,0.00020667556253942595,0.00010686389749175272,0.04493371144136478
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00011227117504471167,0.00011227117504471167,0.00017968256890577543,0.05290756220635143
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,9.722816645364267e-05,9.722816645364267e-05,0.00015682895000217423,0.051633834803638555
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00010432075526240866,0.00010432075526240866,0.000188687482119947,0.04073905797479994
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,4.44812790438891e-05,4.44812790438891e-05,7.823670174180165e-05,0.0356334381608957
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.000127525485176058,0.000127525485176058,0.00022738879815620722,0.05429855685407977
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,3.8560258002451783e-05,3.8560258002451783e-05,0.0001666476103870286,0.046200670277080545
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,7.37024809225809e-05,7.37024809225809e-05,0.00022891571028946142,0.052662281365176165
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,1.6141114129576063e-05,1.6141114129576063e-05,0.00010578969800036447,0.0431687134614726
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.8596817822123363e-05,1.8596817822123363e-05,0.00013878819625549248,0.04746493511082849
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.5425704271333806e-05,1.5425704271333806e-05,0.00012671280904599908,0.050009549242328845
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.3152346833533293e-05,2.3152346833533293e-05,0.0001253632202690649,0.03382921369091399
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,1.527753133274692e-05,1.527753133274692e-05,0.00010440135944586797,0.029232228002251316
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,7.304830090505086e-05,7.304830090505086e-05,0.00025623768504243,0.058303245974762434
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,3.601965139082484e-05,3.601965139082484e-05,0.00014070494187551873,0.045344654135362455
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,3.6208788416487474e-05,3.6208788416487474e-05,0.00018498960967298748,0.048385675454927606
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,9.12462920568281e-06,9.12462920568281e-06,8.286499163509687e-05,0.041662896191846
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,9.546365856469457e-06,9.546365856469457e-06,0.00012495742397603202,0.04367117544912206
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,8.918548431556508e-06,8.918548431556508e-06,0.00012260674705885522,0.04287149520373236
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.0791400206213964e-05,1.0791400206213964e-05,9.997218696198022e-05,0.028315193231525832
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,8.986039592639829e-06,8.986039592639829e-06,8.21677052015758e-05,0.0251518702063288
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,3.486031358170928e-05,3.486031358170928e-05,0.00022728265544099823,0.05815311289750319
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,1.1840946409274702e-05,1.1840946409274702e-05,0.00016102978849923054,0.04587505637848843
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.8480000839977724e-05,1.8480000839977724e-05,0.00020697892912939413,0.04612229421123844
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,5.245352769145147e-06,5.245352769145147e-06,4.92905253553322e-05,0.03863009950264736
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,5.435635145220525e-06,5.435635145220525e-06,6.92292650029513e-05,0.03827946048076629
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,6.029202525604848e-06,6.029202525604848e-06,6.785321265647866e-05,0.03733887884310189
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,6.011038432475418e-06,6.011038432475418e-06,5.276857389054715e-05,0.02245076871894099
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,5.112297260616431e-06,5.112297260616431e-06,4.5443858526840153e-05,0.02438925555679318
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,cls.weight,cls,shape_weight,512,0.00860681766237811,0.00860681766237811,0.000195824971497688,0.030525125523928786
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,cls.bias,cls,raw_bias,2,0.00022052217123110678,0.00022052217123110678,0.00011497226900831491,0.04638035881211553
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,embed.weight,non_affine,weight,12750336,4.448958972517872e-05,4.448958972517872e-05,0.00020951783830136598,1.0008927175250246
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.0.norm1.weight,non_affine,norm,256,0.012128251498820042,0.012128251498820042,0.0002909076727714829,0.9799649285346846
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.0.norm1.bias,non_affine,norm,256,0.0064727499483269975,0.0064727499483269975,0.00018476852476873615,0.04698442561480197
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0007520693662995807,0.0007520693662995807,0.0001919842014179609,0.9833885881826621
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0007149083963067209,0.0007149083963067209,0.0001696215980545514,0.029113287691811457
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.1.norm1.weight,non_affine,norm,256,0.000932644784763866,0.000932644784763866,0.00027280288636396806,0.992052444517597
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00027464573346746353,0.00027464573346746353,0.00012618021743400975,0.03645150175263689
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.1.norm2.weight,non_affine,norm,256,8.089235312887159e-05,8.089235312887159e-05,0.00017378045697773764,0.9309699565534798
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.1.norm2.bias,non_affine,norm,256,7.251114495352981e-05,7.251114495352981e-05,0.00019745628050037514,0.03220209001676106
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00045281029989247733,0.00045281029989247733,0.0003368422540612265,0.9734834883650805
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00023037790473363467,0.00023037790473363467,0.0001708538421186177,0.044565252030169915
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.2.norm2.weight,non_affine,norm,256,3.698879738439114e-05,3.698879738439114e-05,0.0001929801699839183,0.9673958512368476
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.2.norm2.bias,non_affine,norm,256,2.7299807779119517e-05,2.7299807779119517e-05,0.0001341458512313779,0.01840063740881943
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.3.norm1.weight,non_affine,norm,256,0.0002994339811702293,0.0002994339811702293,0.0002781397085863617,0.9979556465632512
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.3.norm1.bias,non_affine,norm,256,4.817504392969013e-05,4.817504392969013e-05,0.00019421880596402522,0.021037695389655955
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.3.norm2.weight,non_affine,norm,256,2.714186893888771e-05,2.714186893888771e-05,0.00013741869919717568,0.9885321739606573
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.3.norm2.bias,non_affine,norm,256,2.7707638411166743e-05,2.7707638411166743e-05,0.00012060129039598117,0.013924801922118426
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,norm.weight,non_affine,norm,256,0.0003962640152168726,0.0003962640152168726,0.00017537824795673312,0.9484990220957186
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1500,8.281767955801104,0.001,norm.bias,non_affine,norm,256,6.86725362867148e-06,6.86725362867148e-06,0.00011268243512843115,0.04147735475687779
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.002068127247142263,0.002068127247142263,0.0002372769650709776,0.0624715099369084
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0013487143251287264,0.0013487143251287264,0.00015845557663121508,0.04551487814607749
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00035294675875696826,0.00035294675875696826,0.00017464592182966723,0.05657156483054652
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.0003369348766297868,0.0003369348766297868,0.00013555710745869897,0.04509388344497789
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00010461465041639126,0.00010461465041639126,0.0001669399055078755,0.05317950686912632
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,0.00011237225993801478,0.00011237225993801478,0.00018138796145700923,0.051585644346643714
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00010058578734135901,0.00010058578734135901,0.00020816528588631005,0.04116944013594511
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,5.602623391406229e-05,5.602623391406229e-05,0.00010937021107969617,0.035820534634187384
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00014269535577201344,0.00014269535577201344,0.0002854200513767171,0.054515461583055216
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,8.758770217914752e-05,8.758770217914752e-05,0.00021945899229655928,0.0461353366962293
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,5.310246596483255e-05,5.310246596483255e-05,0.00017799465925214005,0.052525096228214996
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,1.9597812240920758e-05,1.9597812240920758e-05,9.524042643080687e-05,0.04297682837927755
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.669058604536884e-05,1.669058604536884e-05,0.00013747464706832083,0.047832718856311636
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.5339708701386367e-05,1.5339708701386367e-05,0.0001110879038498276,0.05001044546111063
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.8586030094275688e-05,2.8586030094275688e-05,0.00013300434248002496,0.03414794265137179
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,1.819770718055092e-05,1.819770718055092e-05,8.559403913264589e-05,0.028988046917998223
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,5.466941381794269e-05,5.466941381794269e-05,0.00020535009484188042,0.058857204306469194
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,2.8639618967253298e-05,2.8639618967253298e-05,0.00012052535971832682,0.045254900822187555
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,2.7860573208178227e-05,2.7860573208178227e-05,0.00018094934503286273,0.04866129029909236
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,1.0039919296211039e-05,1.0039919296211039e-05,6.416121630869131e-05,0.041943323459543255
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,8.127693888416139e-06,8.127693888416139e-06,0.0001242429904104859,0.04392110899810616
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,7.911640909327259e-06,7.911640909327259e-06,9.856754886114773e-05,0.042765505155340375
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.0563875332370801e-05,1.0563875332370801e-05,0.00010819845911691862,0.028642386103512177
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,1.0329910259873469e-05,1.0329910259873469e-05,5.955405808096205e-05,0.025647223942073492
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.9107432202155068e-05,2.9107432202155068e-05,0.00017398955190174213,0.05851772064586837
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,1.571360478804652e-05,1.571360478804652e-05,0.00011975383808242753,0.04633440782424012
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.530760269056651e-05,1.530760269056651e-05,8.60067451871802e-05,0.04605779477994679
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,5.789951477529471e-06,5.789951477529471e-06,1.7460009206307085e-05,0.038696947904447415
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,3.927466250075883e-06,3.927466250075883e-06,3.564296084168653e-05,0.03828688940043308
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,4.112693072758689e-06,4.112693072758689e-06,2.3091167966946107e-05,0.037316125968528215
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,5.1031618004987e-06,5.1031618004987e-06,2.511808966885029e-05,0.022531362710861317
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,6.337404249066478e-06,6.337404249066478e-06,1.6067890054926727e-05,0.024584423767706753
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,cls.weight,cls,shape_weight,512,0.010518201275037808,0.010518201275037808,0.00011129466514778683,0.030476914016617476
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,cls.bias,cls,raw_bias,2,0.010336900155491003,0.010336900155491003,1.777280054791499e-05,0.047441452445663
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,embed.weight,non_affine,weight,12750336,4.8524530358336944e-05,4.8524530358336944e-05,0.0001966032260505112,1.0009175501850147
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.0.norm1.weight,non_affine,norm,256,0.011892650174414317,0.011892650174414317,0.00028270545222885344,0.9796035414255162
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.0.norm1.bias,non_affine,norm,256,0.007559480284757342,0.007559480284757342,0.00014858901777934475,0.048387590582936985
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.0.norm2.weight,non_affine,norm,256,0.000800989136578307,0.000800989136578307,0.00018359642276425333,0.9837588243682492
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0010478929167877422,0.0010478929167877422,0.00023741802732882766,0.029250316579569655
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.1.norm1.weight,non_affine,norm,256,0.000835243407022008,0.000835243407022008,0.00033605623088912184,0.9914054491837967
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0007178558930783208,0.0007178558930783208,0.00029397066395498957,0.03769026689164385
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00010001850318166225,0.00010001850318166225,0.00013152788968088857,0.932853405181776
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.1.norm2.bias,non_affine,norm,256,4.96438598020662e-05,4.96438598020662e-05,7.805774703910466e-05,0.03312852487051075
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0003996634863015604,0.0003996634863015604,0.0002157975524789982,0.9733324879050393
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00021239037747004355,0.00021239037747004355,0.00020677761902911852,0.045259831912744845
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.2.norm2.weight,non_affine,norm,256,3.1256619741355504e-05,3.1256619741355504e-05,0.00013172559743384132,0.9685688464696572
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.2.norm2.bias,non_affine,norm,256,3.604849605611666e-05,3.604849605611666e-05,9.94789200312778e-05,0.019339615238479303
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00022590806732895185,0.00022590806732895185,0.00021829076362054353,0.9974450015439655
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00015241566755845365,0.00015241566755845365,7.882965530977384e-05,0.02248096350764242
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.3.norm2.weight,non_affine,norm,256,1.810162371162362e-05,1.810162371162362e-05,5.5457171370222965e-05,0.9882410214646182
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.3.norm2.bias,non_affine,norm,256,1.584636381342898e-05,1.584636381342898e-05,1.2552071984510356e-05,0.014209580900510704
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,norm.weight,non_affine,norm,256,0.0002597057478767681,0.0002597057478767681,0.00011113323980503403,0.946298258670808
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1550,8.558011049723756,0.001,norm.bias,non_affine,norm,256,0.0003225680022549112,0.0003225680022549112,6.589568111156377e-05,0.04365296608739396
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0018290732510929642,0.0018290732510929642,0.0002445262372607778,0.06288984280449302
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0012231236539798815,0.0012231236539798815,0.00018688958192122543,0.04546038608049435
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00037748492584135435,0.00037748492584135435,0.00019187455431906396,0.056901055569868915
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.0002451534184864486,0.0002451534184864486,0.00015823743385081092,0.04571661546278152
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00013362356389733432,0.00013362356389733432,0.00018739249106306433,0.05338859500185196
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,0.00011620562956134148,0.00011620562956134148,0.000204923221910205,0.0523926559831622
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00014444348503533087,0.00014444348503533087,0.0002292217801028454,0.04152776929701719
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,6.140044399502266e-05,6.140044399502266e-05,0.00013986919213054472,0.03666742255357872
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00019753271544198768,0.00019753271544198768,0.0002898740991590924,0.05505351216688453
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,0.00017221503495191642,0.00017221503495191642,0.00027713157634775637,0.046686573598025125
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,0.00010929995539565304,0.00010929995539565304,0.00024724644649959084,0.053099439323586003
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,3.62302314597038e-05,3.62302314597038e-05,0.00018999660937897063,0.04373967216983779
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.416298986868575e-05,2.416298986868575e-05,0.00019157886963544333,0.04803153661581583
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,2.078011540658584e-05,2.078011540658584e-05,0.00019738889643620356,0.0504714244098495
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,4.319600926142651e-05,4.319600926142651e-05,0.00018307527588723934,0.034319696453208946
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,3.4371992081455486e-05,3.4371992081455486e-05,0.00017598010692313097,0.029707425145918013
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,0.00010781137486678537,0.00010781137486678537,0.00027636582977479585,0.059229359695445634
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,6.065871970310477e-05,6.065871970310477e-05,0.00023668264436549393,0.04607815508988628
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,5.09034113663694e-05,5.09034113663694e-05,0.0002234389167263398,0.048777172206547384
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,1.9682229942097697e-05,1.9682229942097697e-05,0.00013233015105934402,0.04201415230474266
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.1878614885665676e-05,1.1878614885665676e-05,0.00015503725528962244,0.04412518353565884
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,1.0747755946301308e-05,1.0747755946301308e-05,0.00013360045073237736,0.04240515626455821
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.7360800875306868e-05,1.7360800875306868e-05,0.00015563631641271006,0.02888668113174723
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,1.8908871930958488e-05,1.8908871930958488e-05,0.00013043469101311678,0.025858459402424726
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,4.442074391870041e-05,4.442074391870041e-05,0.00022313516833271694,0.058814196346655925
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,2.9744190278635027e-05,2.9744190278635027e-05,0.00019496984524613366,0.04675465025362807
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,3.094259221463453e-05,3.094259221463453e-05,0.00021298709626659743,0.046009550636826574
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,1.329997505680822e-05,1.329997505680822e-05,7.62435382886143e-05,0.038661530524803596
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,5.8823071080555725e-06,5.8823071080555725e-06,6.501759990331246e-05,0.03825889191157374
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,5.843295663463713e-06,5.843295663463713e-06,6.910577976770659e-05,0.03727340834885726
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.021122592996749e-05,1.021122592996749e-05,7.494144632742712e-05,0.02249832126154711
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,1.3660732478619262e-05,1.3660732478619262e-05,7.363481439769008e-05,0.024632607054541757
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,cls.weight,cls,shape_weight,512,0.021747164545630606,0.021747164545630606,0.00021574194092717735,0.03102098212561775
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,cls.bias,cls,raw_bias,2,0.02384437852886643,0.02384437852886643,0.0002810340734141298,0.048715002629083175
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,embed.weight,non_affine,weight,12750336,4.354360252377363e-05,4.354360252377363e-05,0.00021899548721207213,1.0009427395200245
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.0.norm1.weight,non_affine,norm,256,0.010965046204172244,0.010965046204172244,0.00027623639991016717,0.9792523380433745
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.0.norm1.bias,non_affine,norm,256,0.006021403268714225,0.006021403268714225,0.00021609556894993298,0.0488714407480962
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.0.norm2.weight,non_affine,norm,256,0.00114650613673359,0.00114650613673359,0.0002529212959628083,0.9835605582408181
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0007786270802497401,0.0007786270802497401,0.0002745153890707779,0.03078664420759653
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0012950120314103662,0.0012950120314103662,0.000353317812866621,0.9918997339771528
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.1.norm1.bias,non_affine,norm,256,0.001404193298737173,0.001404193298737173,0.0004562591157082101,0.04115535572075367
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.1.norm2.weight,non_affine,norm,256,0.0001170698953707893,0.0001170698953707893,0.00030515502369217066,0.9306074447461943
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.1.norm2.bias,non_affine,norm,256,5.530501487995883e-05,5.530501487995883e-05,0.00032528051918605813,0.03404889969366085
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0006935676785368202,0.0006935676785368202,0.00037566511008175314,0.9732575913139815
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0004890612789964201,0.0004890612789964201,0.00031543987655368065,0.043330123792585135
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.2.norm2.weight,non_affine,norm,256,4.7905984119932e-05,4.7905984119932e-05,0.0002577807929176647,0.9673387030271282
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.2.norm2.bias,non_affine,norm,256,3.284268324164873e-05,3.284268324164873e-05,0.00022395905732796117,0.021645029283427694
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00034647933406040853,0.00034647933406040853,0.00030465531018100407,0.9975516029146563
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.3.norm1.bias,non_affine,norm,256,0.000332155224614928,0.000332155224614928,0.00038500800771980363,0.022873685695622273
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.3.norm2.weight,non_affine,norm,256,1.724098238023641e-05,1.724098238023641e-05,0.00010747152164720337,0.9872965373713124
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.3.norm2.bias,non_affine,norm,256,2.7019704908379348e-05,2.7019704908379348e-05,0.00012046535192412182,0.014712798268954889
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,norm.weight,non_affine,norm,256,0.0003982157010157723,0.0003982157010157723,0.00021508109565053355,0.9452332392480094
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1600,8.834254143646408,0.001,norm.bias,non_affine,norm,256,0.0007934183445999303,0.0007934183445999303,0.0002811824463527493,0.045867742257652944
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.001838458757721202,0.001838458757721202,0.000250581159216939,0.06330343257974143
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0012827859014546198,0.0012827859014546198,0.00021448873663132886,0.046424183021609854
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0003775551482053916,0.0003775551482053916,0.00024222075085470867,0.05723061840148985
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.00029245106273372283,0.00029245106273372283,0.00021189503193508522,0.04562048501461819
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.0001387446214542764,0.0001387446214542764,0.00019670014122650817,0.05355438261202691
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,0.00010459291375726602,0.00010459291375726602,0.00021718520089512858,0.05273626023914007
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00010808689750449643,0.00010808689750449643,0.0002006469679484503,0.04178959468913458
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,4.5442194769085574e-05,4.5442194769085574e-05,0.00015546316272790282,0.03645321194122909
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00010903610461224105,0.00010903610461224105,0.00023129852548259565,0.05548645218933301
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,5.567852129930097e-05,5.567852129930097e-05,0.00021589545325886088,0.04680566328665095
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,7.523723044444887e-05,7.523723044444887e-05,0.00015751303012646677,0.053593565836970926
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,2.6383534773365816e-05,2.6383534773365816e-05,6.900371057787034e-05,0.044042100548909585
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,9.878627712122242e-06,9.878627712122242e-06,0.00010826906450838904,0.048171395318299906
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.0515863714765321e-05,1.0515863714765321e-05,9.693695902781724e-05,0.05081788218138677
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,1.8610513842383505e-05,1.8610513842383505e-05,0.00010055179028454853,0.03451335708796694
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,2.5118390227989105e-05,2.5118390227989105e-05,7.25803057465149e-05,0.030055850392103747
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,3.611466343595307e-05,3.611466343595307e-05,0.0001421107673086673,0.059472290673721784
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,3.7971550514495894e-05,3.7971550514495894e-05,9.734358250599237e-05,0.04651556691520737
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,2.9783437564416845e-05,2.9783437564416845e-05,0.0001342440972390035,0.048837243659195194
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,1.8650141194885047e-05,1.8650141194885047e-05,4.617213463824447e-05,0.042130883017504124
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,5.644505721313331e-06,5.644505721313331e-06,0.00012101111443291499,0.044210995117968305
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,5.802312746668805e-06,5.802312746668805e-06,0.00010941475295972771,0.04238166362550132
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.2544771681847819e-05,1.2544771681847819e-05,9.626795057712705e-05,0.028992404929155006
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,1.8880942883845337e-05,1.8880942883845337e-05,4.378089982416766e-05,0.025929634065952282
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,3.0157670638558365e-05,3.0157670638558365e-05,0.0001505285890611328,0.05903222017755631
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,2.9583528298295147e-05,2.9583528298295147e-05,0.00010216279583374451,0.04682977799739712
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,2.702382996762753e-05,2.702382996762753e-05,8.358706722318803e-05,0.04598455770360988
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,1.4449471876125888e-05,1.4449471876125888e-05,2.1197638986989206e-05,0.038689405147868026
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,6.371547133696787e-06,6.371547133696787e-06,3.108440086149899e-05,0.038305344467823514
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,7.096285434468446e-06,7.096285434468446e-06,2.28902983743977e-05,0.03731515260773089
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,9.23369994937296e-06,9.23369994937296e-06,2.4219872238514258e-05,0.02255491106928718
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,1.507542135915222e-05,1.507542135915222e-05,1.8062278902974975e-05,0.024607850114566076
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,cls.weight,cls,shape_weight,512,0.022111800483242156,0.022111800483242156,7.336517065248257e-05,0.03130362424836973
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,cls.bias,cls,raw_bias,2,0.02741381171573274,0.02741381171573274,7.458201325702188e-05,0.047224224102099414
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,embed.weight,non_affine,weight,12750336,3.70871791583262e-05,3.70871791583262e-05,0.0001751667137799572,1.0009675113920056
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.0.norm1.weight,non_affine,norm,256,0.010174103694011616,0.010174103694011616,0.0002672161648818875,0.9790381523097714
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.0.norm1.bias,non_affine,norm,256,0.008034468797297462,0.008034468797297462,0.00024265170946248218,0.04956640716256312
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0008506177164361869,0.0008506177164361869,0.0002670683469621669,0.9828261042443277
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0006724116189578153,0.0006724116189578153,0.00030911223932398186,0.029587315303429885
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.1.norm1.weight,non_affine,norm,256,0.000842083992196862,0.000842083992196862,0.0002890932926651015,0.9921930868637305
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00038919224220811013,0.00038919224220811013,0.0004544004337403515,0.03758795569729642
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.1.norm2.weight,non_affine,norm,256,5.5373829765205886e-05,5.5373829765205886e-05,0.00015042354894903066,0.9295243833400137
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.1.norm2.bias,non_affine,norm,256,6.164385441612668e-05,6.164385441612668e-05,7.044673003826824e-05,0.03384762633554025
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0002148872601994892,0.0002148872601994892,0.00020402775254898392,0.9725279206335122
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00032106007466686814,0.00032106007466686814,0.000178280431878803,0.04342528855505046
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.2.norm2.weight,non_affine,norm,256,1.9831859928187482e-05,1.9831859928187482e-05,0.00015226388292478328,0.9653140014755314
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.2.norm2.bias,non_affine,norm,256,1.5661139909580592e-05,1.5661139909580592e-05,9.132454274996232e-05,0.02260717181732763
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00022352696239438385,0.00022352696239438385,0.0001853926662944019,0.9969576511380457
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.3.norm1.bias,non_affine,norm,256,0.000321358551477578,0.000321358551477578,8.444390100525653e-05,0.02312840602171458
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.3.norm2.weight,non_affine,norm,256,2.525743525637948e-05,2.525743525637948e-05,4.075142444920624e-05,0.987211168276554
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.3.norm2.bias,non_affine,norm,256,3.004791905405855e-05,3.004791905405855e-05,2.7489605467103853e-05,0.014894356386922523
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,norm.weight,non_affine,norm,256,0.0004452139805388109,0.0004452139805388109,8.139960039105595e-05,0.9446522322067695
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1650,9.11049723756906,0.001,norm.bias,non_affine,norm,256,0.0009398196684584306,0.0009398196684584306,8.195640553127416e-05,0.04696125052640796
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0018622477031109339,0.0018622477031109339,0.00024059812630673332,0.06373038528955988
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.001403384818507181,0.001403384818507181,0.00022348421168033776,0.046309411730675466
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00022152640979528543,0.00022152640979528543,0.00017809329254554778,0.057649439739665964
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.0003210577176911774,0.0003210577176911774,0.0001686253272079984,0.04533118384841758
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,8.035172316198403e-05,8.035172316198403e-05,0.00016668195663459441,0.05375554659829755
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,9.360287492177398e-05,9.360287492177398e-05,0.00020142358565362594,0.05242239538238615
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,9.118273185938024e-05,9.118273185938024e-05,0.00018832416476086963,0.042032246278721985
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,5.754435846934464e-05,5.754435846934464e-05,0.00011015496327564714,0.03599524892073293
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00011257648880799113,0.00011257648880799113,0.00021696319126928305,0.05593447297113407
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,8.05358646471722e-05,8.05358646471722e-05,0.0001291708428000136,0.047291029553928686
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,8.149992013896006e-05,8.149992013896006e-05,0.00015829945599236535,0.05404781553498306
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,3.0030196138012287e-05,3.0030196138012287e-05,5.788417969779707e-05,0.04392157151754522
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.3150106956138124e-05,1.3150106956138124e-05,0.0001125381548223088,0.04830572099180076
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.5193303621491467e-05,1.5193303621491467e-05,0.00010379578152764028,0.05110618364195209
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.6155675717955944e-05,2.6155675717955944e-05,0.00010947261164932875,0.03469161113978754
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,2.7500509816958416e-05,2.7500509816958416e-05,5.915727963583568e-05,0.030140292685989518
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,4.348668193381173e-05,4.348668193381173e-05,0.00016322199526093694,0.05974242486254337
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,4.279665638242711e-05,4.279665638242711e-05,9.48260819743385e-05,0.04647173369044165
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,4.349071806872007e-05,4.349071806872007e-05,0.0001366112322457447,0.049233567660251915
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,1.9230135433775123e-05,1.9230135433775123e-05,5.042861618042363e-05,0.04236307997763462
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,8.440144424227755e-06,8.440144424227755e-06,0.00012658497054351435,0.04438268186589942
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,8.904837181084073e-06,8.904837181084073e-06,9.919332205559627e-05,0.04238554060193947
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.6533922823441234e-05,1.6533922823441234e-05,0.00011627847281279604,0.029244776934638124
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,1.8591687424288932e-05,1.8591687424288932e-05,4.7710846841649406e-05,0.026188145391140793
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,3.2721092373008474e-05,3.2721092373008474e-05,0.00015736435603870298,0.059427731714102226
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,2.6353101690939628e-05,2.6353101690939628e-05,9.278937640597689e-05,0.04680496935106106
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,3.838283724407116e-05,3.838283724407116e-05,9.633162656126698e-05,0.04680065876083704
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,1.3110363078419978e-05,1.3110363078419978e-05,2.6677778440312538e-05,0.03873319250052595
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,5.452042215227129e-06,5.452042215227129e-06,4.4052394347130814e-05,0.03835470477554585
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,6.311718137554092e-06,6.311718137554092e-06,3.125974886259699e-05,0.037319337567093915
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,9.718903998059953e-06,9.718903998059953e-06,3.054410565081922e-05,0.02266873892062939
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,1.3837331434922753e-05,1.3837331434922753e-05,2.4305136893171866e-05,0.024760897582703743
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,cls.weight,cls,shape_weight,512,0.02096018798309518,0.02096018798309518,0.00010487611284218471,0.031352248405103776
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,cls.bias,cls,raw_bias,2,0.02672357247985464,0.02672357247985464,6.205464729594799e-05,0.04908925327034835
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,embed.weight,non_affine,weight,12750336,3.9951203957499934e-05,3.9951203957499934e-05,0.00020276583811212423,1.000988471727935
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.0.norm1.weight,non_affine,norm,256,0.011054379253335949,0.011054379253335949,0.0002609062453652768,0.9789949564156063
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.0.norm1.bias,non_affine,norm,256,0.010177056813558327,0.010177056813558327,0.0002542289517511741,0.049335947980600245
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0005422391751081571,0.0005422391751081571,0.00021717061725603687,0.9821366792955178
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0008239996512236985,0.0008239996512236985,0.00028026332148471303,0.03145487688752839
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0007498396218842315,0.0007498396218842315,0.00023386230075130823,0.9919286074751427
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0007564696904000716,0.0007564696904000716,0.00017211747094046862,0.040760846948919724
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.1.norm2.weight,non_affine,norm,256,7.692589921733005e-05,7.692589921733005e-05,0.00012747823477342055,0.9294026683801082
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.1.norm2.bias,non_affine,norm,256,7.093940957031491e-05,7.093940957031491e-05,0.0001461045838329159,0.034197514857552236
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0003398469098865332,0.0003398469098865332,0.00016553368852374314,0.9726289798942926
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00039027155160748807,0.00039027155160748807,0.00011011098701044289,0.04514128033455109
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.2.norm2.weight,non_affine,norm,256,3.76693426866263e-05,3.76693426866263e-05,0.0001455863306550438,0.9646960929287711
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.2.norm2.bias,non_affine,norm,256,3.841132935009913e-05,3.841132935009913e-05,7.677406806016214e-05,0.023121758415837197
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.3.norm1.weight,non_affine,norm,256,0.0003234833966421227,0.0003234833966421227,0.00020956130208010386,0.9978069756149157
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00028783183557812904,0.00028783183557812904,7.487996150617816e-05,0.02425131435095287
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.3.norm2.weight,non_affine,norm,256,1.7715078169988612e-05,1.7715078169988612e-05,5.611981866408345e-05,0.9875108935564094
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.3.norm2.bias,non_affine,norm,256,3.287117802368219e-05,3.287117802368219e-05,3.1285579673358586e-05,0.014856002403196261
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,norm.weight,non_affine,norm,256,0.00046711405254177483,0.00046711405254177483,0.0001433920461591561,0.943264721530835
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1700,9.386740331491712,0.001,norm.bias,non_affine,norm,256,0.0009226850144789209,0.0009226850144789209,8.745304508203841e-05,0.04880503585413874
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0021209882960251812,0.0021209882960251812,0.0002572491446994672,0.06416037572535771
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.001404197265888408,0.001404197265888408,0.00026039836104785124,0.04647800848743073
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0005071000081763359,0.0005071000081763359,0.0002638171874211663,0.05820319828566475
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.0003318226174498834,0.0003318226174498834,0.0002724272526205052,0.045650028090387394
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00017154182076336246,0.00017154182076336246,0.0002005256520304087,0.05416189231525055
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,0.00015615614409064335,0.00015615614409064335,0.0002373329419743159,0.05286342671652762
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00016107321260178665,0.00016107321260178665,0.00021890048227921768,0.04247295653030845
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,5.7410492179990165e-05,5.7410492179990165e-05,0.0001245695009616448,0.036649116285080476
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00022637077435824616,0.00022637077435824616,0.00020837212651300986,0.05613683403438097
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,7.366253655466147e-05,7.366253655466147e-05,0.00013565068445361332,0.047771913062763155
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,3.0255288662121066e-05,3.0255288662121066e-05,0.00016214974468370104,0.05385135804985215
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,8.522181909698604e-06,8.522181909698604e-06,9.282461375999757e-05,0.04402370084279322
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,6.166900232978654e-06,6.166900232978654e-06,0.00011841884454344174,0.04836469791603017
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,6.126217809079429e-06,6.126217809079429e-06,0.00012046215573163482,0.051198008012269716
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,8.325441251285863e-06,8.325441251285863e-06,0.00010811977798820527,0.03479640634728174
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,7.569491279867814e-06,7.569491279867814e-06,8.621081199880006e-05,0.030190516742739346
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,2.452432819553719e-05,2.452432819553719e-05,0.00016482010511217776,0.05993667493750543
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,1.4785603514570882e-05,1.4785603514570882e-05,0.00012211420773610497,0.0464813872587294
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.0732930510607777e-05,1.0732930510607777e-05,0.0001576202541535202,0.049372916845396936
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,4.189563478291655e-06,4.189563478291655e-06,6.443996777938512e-05,0.04281153963223079
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,2.6622140468725706e-06,2.6622140468725706e-06,0.00014941176093157785,0.0446209364104083
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,2.610067363971044e-06,2.610067363971044e-06,0.0001391684725691303,0.042354498362118013
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,4.643221502001195e-06,4.643221502001195e-06,0.0001325026737604001,0.02963611569764587
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,4.199387500759126e-06,4.199387500759126e-06,6.704450230160851e-05,0.026582218575220466
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,9.342615128514687e-06,9.342615128514687e-06,0.00019661108654999332,0.05956765856850153
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,6.779956702624144e-06,6.779956702624144e-06,0.00015252852472470715,0.04722609265727154
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.2278476576013384e-05,1.2278476576013384e-05,0.00018550938125044686,0.046721559961522496
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,2.990501875556443e-06,2.990501875556443e-06,4.198916403431467e-05,0.038881060805613134
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.5518028080295713e-06,1.5518028080295713e-06,0.0001290870935019814,0.03843620363284301
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,1.5447277101643131e-06,1.5447277101643131e-06,0.00012978234927661512,0.03734050941921486
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,2.5307511576588194e-06,2.5307511576588194e-06,6.577612572085816e-05,0.02287652290856178
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,3.0367808718690537e-06,3.0367808718690537e-06,3.731998275272243e-05,0.025031870219646493
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,cls.weight,cls,shape_weight,512,0.005027474320823501,0.005027474320823501,0.00015524257724422065,0.031311760163418405
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,cls.bias,cls,raw_bias,2,0.00522908628637783,0.00522908628637783,2.7769848138193203e-05,0.0494356531349503
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,embed.weight,non_affine,weight,12750336,3.951236561558282e-05,3.951236561558282e-05,0.0001917396840141212,1.001008002555024
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.0.norm1.weight,non_affine,norm,256,0.010625998605886361,0.010625998605886361,0.00025437561338481504,0.9789460048533811
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.0.norm1.bias,non_affine,norm,256,0.005853791233690445,0.005853791233690445,0.0003152407111643,0.048782408293352585
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0014004821796358632,0.0014004821796358632,0.0002852857007655167,0.983129106477866
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0012155504180261488,0.0012155504180261488,0.00038907163697651147,0.03274339526016695
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0016876741669858816,0.0016876741669858816,0.00024721786466932517,0.9911990009960931
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0004750255204375457,0.0004750255204375457,0.00012136997530400226,0.039308017801362095
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.1.norm2.weight,non_affine,norm,256,3.280533871229342e-05,3.280533871229342e-05,0.0001731259976426059,0.9278909972645307
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.1.norm2.bias,non_affine,norm,256,3.7017252774573233e-05,3.7017252774573233e-05,0.00023039664849214454,0.031747875230759934
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00016850683216725445,0.00016850683216725445,0.00017924041354713146,0.9722242200164856
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00013071638338585308,0.00013071638338585308,0.00020147400644842243,0.043812819598939595
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.2.norm2.weight,non_affine,norm,256,1.0592544111497145e-05,1.0592544111497145e-05,0.00016384293412197024,0.9633955492456541
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.2.norm2.bias,non_affine,norm,256,1.1328143504970225e-05,1.1328143504970225e-05,0.00012566735778708608,0.023673691595281945
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.3.norm1.weight,non_affine,norm,256,7.616206665040012e-05,7.616206665040012e-05,0.00018859044300893215,0.9970879772687613
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.3.norm1.bias,non_affine,norm,256,6.91202019222006e-05,6.91202019222006e-05,0.00014129386335514472,0.02437043583607536
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.3.norm2.weight,non_affine,norm,256,3.975432855539448e-06,3.975432855539448e-06,0.00011991254303156083,0.9878214192312098
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.3.norm2.bias,non_affine,norm,256,8.222997159594025e-06,8.222997159594025e-06,0.00010389724766468964,0.014518793920828433
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,norm.weight,non_affine,norm,256,0.0001203979743106908,0.0001203979743106908,0.0001883972614360505,0.9414908976507377
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1750,9.662983425414364,0.001,norm.bias,non_affine,norm,256,0.00018050601185927217,0.00018050601185927217,4.4745100537677304e-05,0.04995614285312599
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0020979081427381988,0.0020979081427381988,0.00024111055011342863,0.0646194025454921
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0017260384786720027,0.0017260384786720027,0.00016305771422822174,0.047440345735816646
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00024339350700616056,0.00024339350700616056,0.00015623935657588182,0.058481755115293285
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.00016520676498092115,0.00016520676498092115,6.823658077861845e-05,0.045579343864809205
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,7.451192115483532e-05,7.451192115483532e-05,0.0001429141712540267,0.05438759646563325
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,6.940727989561222e-05,6.940727989561222e-05,0.00013259803123665345,0.05245451266143801
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,6.291831406911777e-05,6.291831406911777e-05,0.0001479005699547119,0.042761714354316485
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,2.999611520899269e-05,2.999611520899269e-05,6.114488818950679e-05,0.03637000151911505
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,7.389695723370807e-05,7.389695723370807e-05,0.00015843178068414057,0.05636791645141786
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,3.3509219608069394e-05,3.3509219608069394e-05,9.860546377485054e-05,0.04694321754772203
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,3.390742449031581e-05,3.390742449031581e-05,0.00015390576026150167,0.054084146619447805
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,6.75490850727484e-06,6.75490850727484e-06,6.06025902313182e-05,0.0445634756687007
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,9.534910901922092e-06,9.534910901922092e-06,0.00014105651698414752,0.04841454350311193
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,8.331287563495797e-06,8.331287563495797e-06,0.0001222372252689537,0.0513863549533147
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,1.2141122296338624e-05,1.2141122296338624e-05,0.0001253741375329043,0.03486788723275754
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,6.203378528062278e-06,6.203378528062278e-06,5.9913709409338186e-05,0.030538587967466498
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,3.889956620538085e-05,3.889956620538085e-05,0.00015375424509746482,0.06014112678768451
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,1.994683026628949e-05,1.994683026628949e-05,9.758246101084018e-05,0.04697323479563781
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.4445638749271659e-05,1.4445638749271659e-05,0.0001270458567040892,0.04986691327582155
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,4.054174572281348e-06,4.054174572281348e-06,4.5281912352500896e-05,0.04281696691320861
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,3.842586832596943e-06,3.842586832596943e-06,0.00014812675851321727,0.04480318789479365
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,3.4444967625498685e-06,3.4444967625498685e-06,0.00014575724513217795,0.04247466272380684
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,4.963230422412261e-06,4.963230422412261e-06,0.0001350160790120611,0.029942248722001484
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,4.0777671512828905e-06,4.0777671512828905e-06,4.5034016107164786e-05,0.026624670752190403
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,1.1936688739223167e-05,1.1936688739223167e-05,0.00014371755220357477,0.05991024210288786
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,7.5231455898822374e-06,7.5231455898822374e-06,0.00011595950751497833,0.04733855300019986
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,8.078170683829559e-06,8.078170683829559e-06,7.933192092849475e-05,0.04752624633605643
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,2.519880266325178e-06,2.519880266325178e-06,1.7666086249094895e-05,0.039031278530809836
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.1129273592633915e-06,1.1129273592633915e-06,2.8484583997699876e-05,0.03844720263690357
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,1.1440906454708654e-06,1.1440906454708654e-06,2.3455921101165496e-05,0.03742367880461801
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.8222895167942194e-06,1.8222895167942194e-06,2.212283772512955e-05,0.022952498039352356
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,2.592366457263426e-06,2.592366457263426e-06,1.642661677541626e-05,0.02518534319870334
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,cls.weight,cls,shape_weight,512,0.004337636219119221,0.004337636219119221,6.330798974997655e-05,0.031142210956728488
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,cls.bias,cls,raw_bias,2,0.005228089920714943,0.005228089920714943,5.373583726845342e-05,0.048188338167913895
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,embed.weight,non_affine,weight,12750336,5.23813099334575e-05,5.23813099334575e-05,0.00017030658055720683,1.0010278307183171
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.0.norm1.weight,non_affine,norm,256,0.013063553180029313,0.013063553180029313,0.00028856080453457204,0.9789957174591287
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.0.norm1.bias,non_affine,norm,256,0.011811822478028273,0.011811822478028273,0.00019701491027276552,0.05044169333284747
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0006146463106646987,0.0006146463106646987,0.0001949561601472386,0.9830334922851539
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0007018400731714276,0.0007018400731714276,8.448917924525023e-05,0.030221960694295395
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0005802332372529737,0.0005802332372529737,0.00017657044799571672,0.9912872435414817
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00027425998099727295,0.00027425998099727295,0.0001387539673792284,0.03493716767821385
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.1.norm2.weight,non_affine,norm,256,4.835870148285428e-05,4.835870148285428e-05,0.00022956832428728247,0.9266288514849059
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.1.norm2.bias,non_affine,norm,256,2.1042340420461215e-05,2.1042340420461215e-05,0.0001967543907065621,0.03075709857001894
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0002767458997725412,0.0002767458997725412,0.00016997444647222235,0.9726694251703998
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.2.norm1.bias,non_affine,norm,256,7.791660309857556e-05,7.791660309857556e-05,0.00011627605142314583,0.04186958195869741
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.2.norm2.weight,non_affine,norm,256,1.8387141569107987e-05,1.8387141569107987e-05,0.00021656672430909403,0.9629822043302675
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.2.norm2.bias,non_affine,norm,256,1.4026946820421802e-05,1.4026946820421802e-05,0.00018083938227069567,0.0254277121216861
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00010280749450321592,0.00010280749450321592,0.00020548248951672674,0.9978182655882333
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.3.norm1.bias,non_affine,norm,256,8.075984244467632e-05,8.075984244467632e-05,0.00013434070450860433,0.023656976037130933
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.3.norm2.weight,non_affine,norm,256,3.4173622682369376e-06,3.4173622682369376e-06,4.176638919159914e-05,0.9875244741183516
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.3.norm2.bias,non_affine,norm,256,5.28405361683873e-06,5.28405361683873e-06,2.9414505322524913e-05,0.014220254073134575
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,norm.weight,non_affine,norm,256,7.963003756044105e-05,7.963003756044105e-05,6.749513161620126e-05,0.9400212400146988
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1800,9.939226519337016,0.001,norm.bias,non_affine,norm,256,0.00017606287908094123,0.00017606287908094123,5.538795090146496e-05,0.05083761159383613
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0021555649337752507,0.0021555649337752507,0.00024686780328532525,0.06506006256937427
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0013302243225255103,0.0013302243225255103,0.0002129053131586196,0.04723594448887289
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0001610997444038058,0.0001610997444038058,0.00012482478510021224,0.058716538042214224
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,8.391897680157042e-05,8.391897680157042e-05,6.185574139857218e-05,0.04673046687964079
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,5.172241776222291e-05,5.172241776222291e-05,0.00012611601979935905,0.05456528034232437
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,4.384605848174778e-05,4.384605848174778e-05,0.0001159220777229213,0.05276687380070068
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,4.977307266560838e-05,4.977307266560838e-05,0.00013876477202021012,0.04293693101289382
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,2.155869494509194e-05,2.155869494509194e-05,6.729033103420772e-05,0.0365848616336564
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,7.030570615299996e-05,7.030570615299996e-05,0.0001300250154420345,0.05663721098969754
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,4.449878706581205e-05,4.449878706581205e-05,9.259118740625774e-05,0.04734353263336113
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,2.5318675635275642e-05,2.5318675635275642e-05,0.00012253135601876354,0.054511826917266956
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,5.513488478342619e-06,5.513488478342619e-06,6.241825180792206e-05,0.04473965424083143
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,5.19729517249814e-06,5.19729517249814e-06,0.00012070616435331003,0.04847970390976702
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,4.886365813090341e-06,4.886365813090341e-06,0.00010717977552294596,0.05178552461487232
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,7.161804473373882e-06,7.161804473373882e-06,0.00010102114720627906,0.03493369208964749
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,5.444183265371458e-06,5.444183265371458e-06,6.56097907384272e-05,0.0308331877922745
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,1.714846904480633e-05,1.714846904480633e-05,0.00014117569931404618,0.06037201164606694
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,9.729936961696626e-06,9.729936961696626e-06,0.00011459714546848288,0.04718203621141169
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,9.655149010744019e-06,9.655149010744019e-06,0.00010798022177222029,0.0502362996796097
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,3.5791575943172758e-06,3.5791575943172758e-06,4.6960086888531774e-05,0.042801844404621654
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.9740308546180266e-06,1.9740308546180266e-06,0.00011078282896081691,0.04491674870805408
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,1.94064831728168e-06,1.94064831728168e-06,0.00011245260986057656,0.04295511462868693
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,3.2827075744911776e-06,3.2827075744911776e-06,8.283978889250771e-05,0.030056818701476647
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,3.3163902579113162e-06,3.3163902579113162e-06,4.04134930907203e-05,0.026622061358503826
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,9.164064212770664e-06,9.164064212770664e-06,0.00015251178259000948,0.06011811656308368
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,6.764429166908656e-06,6.764429166908656e-06,0.00011105982888914159,0.0477536523262247
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,6.952959196622584e-06,6.952959196622584e-06,6.448137594530533e-05,0.047876526684982795
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,2.165378260982563e-06,2.165378260982563e-06,2.4384569963901524e-05,0.03896602847513907
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.1326727195285744e-06,1.1326727195285744e-06,4.711737273077371e-05,0.03845901125261409
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,1.0532981430013558e-06,1.0532981430013558e-06,4.115832898636829e-05,0.03742654990718899
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.9330286007776685e-06,1.9330286007776685e-06,2.75334933279068e-05,0.022904397943273227
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,2.360639939452507e-06,2.360639939452507e-06,2.242163073186753e-05,0.025111572326151615
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,cls.weight,cls,shape_weight,512,0.0037517771843849543,0.0037517771843849543,0.00011537296587206705,0.03151650337145078
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,cls.bias,cls,raw_bias,2,0.004085986863687382,0.004085986863687382,5.8912158678039717e-05,0.04980853009827557
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,embed.weight,non_affine,weight,12750336,4.530799937130076e-05,4.530799937130076e-05,0.00016800999971716585,1.0010464081005233
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.0.norm1.weight,non_affine,norm,256,0.011474537722384161,0.011474537722384161,0.0002939250747965279,0.9787128424868584
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.0.norm1.bias,non_affine,norm,256,0.0072952312795805906,0.0072952312795805906,0.00038036458297955613,0.051579945766578594
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0004108210177516029,0.0004108210177516029,0.00016725519486587287,0.9826731730135303
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0002794448572742829,0.0002794448572742829,7.983478695884302e-05,0.03191756449877465
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0005391993906192085,0.0005391993906192085,0.00016895440444104125,0.9915484675855069
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0003474645494885666,0.0003474645494885666,0.0001260586029013267,0.036125027616945686
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.1.norm2.weight,non_affine,norm,256,2.5513381608911162e-05,2.5513381608911162e-05,0.00011949280462885401,0.9259985817554398
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.1.norm2.bias,non_affine,norm,256,1.3817759578159588e-05,1.3817759578159588e-05,9.688474200031826e-05,0.03095467164345993
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00013087887273462948,0.00013087887273462948,0.00015597946199042277,0.972943795838138
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.2.norm1.bias,non_affine,norm,256,8.742544671083123e-05,8.742544671083123e-05,0.00016538877684727933,0.04230974409768788
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.2.norm2.weight,non_affine,norm,256,6.526118525969657e-06,6.526118525969657e-06,0.0001427544681350428,0.9632789184839105
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.2.norm2.bias,non_affine,norm,256,5.491871741339317e-06,5.491871741339317e-06,0.00015484998781450774,0.02493057450601132
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.3.norm1.weight,non_affine,norm,256,7.345806376893421e-05,7.345806376893421e-05,0.00018406061001425314,0.9980414702088092
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.3.norm1.bias,non_affine,norm,256,7.561408623379403e-05,7.561408623379403e-05,0.00011252176144041876,0.023451568682523828
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.3.norm2.weight,non_affine,norm,256,3.144566782255083e-06,3.144566782255083e-06,7.401559015065194e-05,0.9873291072976103
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.3.norm2.bias,non_affine,norm,256,4.3270229044103895e-06,4.3270229044103895e-06,6.675084224276212e-05,0.014552790087885197
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,norm.weight,non_affine,norm,256,6.457013424788168e-05,6.457013424788168e-05,0.00011362060269122943,0.93978133783152
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1850,10.215469613259668,0.001,norm.bias,non_affine,norm,256,0.00014282143547189244,0.00014282143547189244,6.406657515719958e-05,0.05154372644752893
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0021317624727449753,0.0021317624727449753,0.00021578710633925183,0.06543814191712888
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0009137844219453667,0.0009137844219453667,0.0002196594439898436,0.04723017462617609
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,9.96757997465054e-05,9.96757997465054e-05,0.0001339563835821626,0.058889831077986156
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,8.346183616818736e-05,8.346183616818736e-05,0.00010272889490670502,0.04713807936035811
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,3.078489383615852e-05,3.078489383615852e-05,0.0001399089378884204,0.054749160303737776
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,2.5513009550192334e-05,2.5513009550192334e-05,0.00013595236741103403,0.05272528340417013
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,2.788547782234603e-05,2.788547782234603e-05,0.00017012443186250055,0.04326722129461456
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,1.0227951917060331e-05,1.0227951917060331e-05,9.007792244979581e-05,0.036660884856034366
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,3.536596217161248e-05,3.536596217161248e-05,0.0001833395273796429,0.05690701708454694
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,1.764757108685732e-05,1.764757108685732e-05,0.0001655615977349644,0.047483478499394605
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,2.085601702508467e-05,2.085601702508467e-05,0.00015226088465497849,0.054820229613176376
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,4.317493733210494e-06,4.317493733210494e-06,8.031036917130661e-05,0.045339837542366083
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,5.366356318095269e-06,5.366356318095269e-06,0.00011303109803735007,0.048687996062064205
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,5.433371339617172e-06,5.433371339617172e-06,0.00010409588593141925,0.051711426047797944
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,6.594479908052274e-06,6.594479908052274e-06,0.00010177342555467265,0.035166887819660125
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,4.409132679464275e-06,4.409132679464275e-06,7.619423154603427e-05,0.031517371399974445
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,1.1004353686343854e-05,1.1004353686343854e-05,0.00013308608053318494,0.06061794163413895
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,6.7636561888531375e-06,6.7636561888531375e-06,9.05597987559365e-05,0.04792876001360689
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.1847576995728886e-05,1.1847576995728886e-05,0.00015854583981139315,0.050416498417087535
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,3.2017529177735115e-06,3.2017529177735115e-06,7.244672411204722e-05,0.043236149708395726
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,4.51462342839475e-06,4.51462342839475e-06,0.00015519845457297312,0.045248386946236
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,3.8838101059785455e-06,3.8838101059785455e-06,0.00016976584210234055,0.04322655240928688
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,4.626535344932616e-06,4.626535344932616e-06,0.00012178927526932228,0.030496382982461444
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,2.645918986493604e-06,2.645918986493604e-06,7.395386401379104e-05,0.02717074302930803
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,1.2293877919567465e-05,1.2293877919567465e-05,0.00015327113333255067,0.06030095827521852
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,4.797110683347292e-06,4.797110683347292e-06,9.343305173746574e-05,0.04805191825744555
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,4.213174043840206e-06,4.213174043840206e-06,0.00016747937904202287,0.04802035223826078
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,1.2270455462814272e-06,1.2270455462814272e-06,4.024684885319916e-05,0.03901600156376234
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,8.996481467775048e-07,8.996481467775048e-07,4.693843542530748e-05,0.03850351263582123
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,9.119194033982929e-07,9.119194033982929e-07,4.426095649371192e-05,0.037458133050561185
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,9.351694901438488e-07,9.351694901438488e-07,5.175229703355097e-05,0.02299771865480928
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,1.1717626330122045e-06,1.1717626330122045e-06,4.1965498223847116e-05,0.02521253563616756
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,cls.weight,cls,shape_weight,512,0.002066805984048499,0.002066805984048499,0.00014968127931724447,0.03190330737365705
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,cls.bias,cls,raw_bias,2,0.002065937806203321,0.002065937806203321,9.591902345872783e-05,0.050632506552820915
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,embed.weight,non_affine,weight,12750336,6.082377288473456e-05,6.082377288473456e-05,0.0001830620989063902,1.0010658782560928
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.0.norm1.weight,non_affine,norm,256,0.01403626243523759,0.01403626243523759,0.0003080488909720965,0.9783000289754776
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.0.norm1.bias,non_affine,norm,256,0.00422099527586768,0.00422099527586768,0.0004237404324644111,0.0519791158935978
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.0.norm2.weight,non_affine,norm,256,0.00022653711909933135,0.00022653711909933135,0.00015302674483838504,0.9822655737368753
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0001597883802886994,0.0001597883802886994,0.00016847462931584493,0.033203850766272
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0002889700183980696,0.0002889700183980696,0.0002386873414230779,0.9919305303421411
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00010969604964023698,0.00010969604964023698,0.00032336931044022843,0.038213951818489404
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.1.norm2.weight,non_affine,norm,256,3.2867303806408554e-05,3.2867303806408554e-05,0.00013671408632266518,0.9266922729599794
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.1.norm2.bias,non_affine,norm,256,3.454813575770341e-05,3.454813575770341e-05,0.00013755385791331984,0.0313828112253479
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.2.norm1.weight,non_affine,norm,256,7.721947073684551e-05,7.721947073684551e-05,0.0001531867491337829,0.9722136444137247
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.2.norm1.bias,non_affine,norm,256,6.13631482490294e-05,6.13631482490294e-05,0.00012319403420177441,0.042444523588453444
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.2.norm2.weight,non_affine,norm,256,2.1451409354385887e-05,2.1451409354385887e-05,0.00023912903611169033,0.9654003190549991
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.2.norm2.bias,non_affine,norm,256,1.6180399482622913e-05,1.6180399482622913e-05,0.0003281938153276215,0.024064849519742856
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00010262542115986633,0.00010262542115986633,0.00020702573174355632,0.9976309788788479
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.3.norm1.bias,non_affine,norm,256,4.513070486951144e-05,4.513070486951144e-05,0.0001399089251918983,0.024492977869553442
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.3.norm2.weight,non_affine,norm,256,4.370751912004837e-06,4.370751912004837e-06,7.900332599736887e-05,0.9877699181303964
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.3.norm2.bias,non_affine,norm,256,3.833670797815876e-06,3.833670797815876e-06,7.047069024315808e-05,0.014474172948664541
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,norm.weight,non_affine,norm,256,5.265238171072079e-05,5.265238171072079e-05,0.0001834325365264698,0.9394585179037324
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1900,10.491712707182321,0.001,norm.bias,non_affine,norm,256,7.495146621217196e-05,7.495146621217196e-05,0.00011475345052285165,0.052400796677611015
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0020202074968676074,0.0020202074968676074,0.00023452269886271943,0.06582337409123788
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0014755776518196827,0.0014755776518196827,0.000182046812415837,0.047010115262124105
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00024323987326526307,0.00024323987326526307,0.0001760982789880953,0.059100006458702475
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.00022554262905091755,0.00022554262905091755,9.583030257609043e-05,0.04754031415559498
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,7.691527337280523e-05,7.691527337280523e-05,0.00017944290882338068,0.05499156650182285
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,7.514678194402344e-05,7.514678194402344e-05,0.00017814973816746428,0.05359752993419012
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,7.865294749729161e-05,7.865294749729161e-05,0.00019445019409647507,0.04363916969561712
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,3.784094067756359e-05,3.784094067756359e-05,0.0001001473243505832,0.037169382867256955
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,9.350653305740209e-05,9.350653305740209e-05,0.00017891593844987502,0.05715630355277663
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,5.1384084904892146e-05,5.1384084904892146e-05,9.475066187844617e-05,0.04845045420252432
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,6.387117802712131e-05,6.387117802712131e-05,0.00015539198391349156,0.054852683224167954
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,2.099539373105449e-05,2.099539373105449e-05,7.09796257013932e-05,0.044985472193392356
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.2266794372452172e-05,1.2266794372452172e-05,0.00012713463244374786,0.04894838305992786
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.2523538397686263e-05,1.2523538397686263e-05,0.00011022289721152151,0.05136543568281922
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,1.959336822482024e-05,1.959336822482024e-05,0.0001201719441421619,0.035495744732870135
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,1.9264327290424713e-05,1.9264327290424713e-05,6.82381427002351e-05,0.03122639602821237
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,3.4501300202807925e-05,3.4501300202807925e-05,0.0001564551306447842,0.06085836173096712
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,2.5976860349439898e-05,2.5976860349439898e-05,8.779725227962328e-05,0.04766786113371436
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,2.8274547948745308e-05,2.8274547948745308e-05,0.00015450226425973982,0.05056971728114417
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,1.1499645922996855e-05,1.1499645922996855e-05,6.948853564212578e-05,0.04347220300657023
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,8.728772127916161e-06,8.728772127916161e-06,0.00014956876783109822,0.04577999863525516
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,9.218456849747432e-06,9.218456849747432e-06,0.00012586891520046094,0.04327757891258724
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.424482084748753e-05,1.424482084748753e-05,0.000165439088400004,0.031124191433700116
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,1.2829903032928815e-05,1.2829903032928815e-05,6.909977098717728e-05,0.027317134216195315
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.78959607801492e-05,2.78959607801492e-05,0.00017414039402693265,0.060570819796028665
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,2.0807140669357472e-05,2.0807140669357472e-05,0.00011374445894588985,0.0481555247184131
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,2.63371047651922e-05,2.63371047651922e-05,0.00019762025817961012,0.0483512913028633
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,8.949482920069543e-06,8.949482920069543e-06,3.6859584738457e-05,0.03907524884321113
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,4.0976368696871125e-06,4.0976368696871125e-06,5.9780353601471597e-05,0.03854125763433366
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,4.326194355685596e-06,4.326194355685596e-06,5.4466436905967354e-05,0.0374213083459244
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,6.928697710676341e-06,6.928697710676341e-06,5.383439579574627e-05,0.023046140487329572
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,8.663578880862704e-06,8.663578880862704e-06,3.521581371230918e-05,0.0252263735258763
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,cls.weight,cls,shape_weight,512,0.014632466172580487,0.014632466172580487,0.00010880149963461914,0.03234447596490831
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,cls.bias,cls,raw_bias,2,0.01727521783738012,0.01727521783738012,6.53346098347038e-05,0.04880261947151758
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,embed.weight,non_affine,weight,12750336,4.548198610685506e-05,4.548198610685506e-05,0.00019506448485161014,1.0010888608881876
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.0.norm1.weight,non_affine,norm,256,0.011536406436362837,0.011536406436362837,0.00027549308081892694,0.9782028459765321
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.0.norm1.bias,non_affine,norm,256,0.007599516060391558,0.007599516060391558,0.00025338369852362656,0.05354981313639115
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0006801525478275297,0.0006801525478275297,0.00020386011940231767,0.9821081551700597
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0007658650512357369,0.0007658650512357369,0.0002275475524880474,0.03370576013720683
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0008083882095626686,0.0008083882095626686,0.00030195463610980687,0.9911965054368063
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00047742997512487085,0.00047742997512487085,7.04546914153254e-05,0.04160302052159165
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.1.norm2.weight,non_affine,norm,256,6.487761947373774e-05,6.487761947373774e-05,0.00012873732627905667,0.9274313341413041
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.1.norm2.bias,non_affine,norm,256,4.423990385905391e-05,4.423990385905391e-05,6.582389230068035e-05,0.030294833774572583
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.2.norm1.weight,non_affine,norm,256,0.000262125004673607,0.000262125004673607,0.0002058847795585286,0.9720144337418379
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0002738900295371093,0.0002738900295371093,8.828723101072706e-05,0.044778431567612784
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.2.norm2.weight,non_affine,norm,256,4.530385557105335e-05,4.530385557105335e-05,0.00024868063572616766,0.9681139365266557
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.2.norm2.bias,non_affine,norm,256,4.833951849654969e-05,4.833951849654969e-05,0.0001780194973215911,0.027778942941361996
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00022357219978394832,0.00022357219978394832,0.0002435195742434276,0.9975521406729605
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00023617913102395543,0.00023617913102395543,0.00010780128252269661,0.024600518616049703
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.3.norm2.weight,non_affine,norm,256,1.1213877494565816e-05,1.1213877494565816e-05,0.00011202047210295569,0.9872844026106072
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.3.norm2.bias,non_affine,norm,256,2.1540384890006704e-05,2.1540384890006704e-05,9.624946429665175e-05,0.014888240033859981
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,norm.weight,non_affine,norm,256,0.00031496743423262044,0.00031496743423262044,0.00013348694076094616,0.9390069294512337
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,1950,10.767955801104973,0.001,norm.bias,non_affine,norm,256,0.0006583244268951161,0.0006583244268951161,8.039635914930271e-05,0.053293378021574515
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0019145222112848372,0.0019145222112848372,0.00022896671801170813,0.06622975048394548
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0018975822031783824,0.0018975822031783824,0.00018635279470801652,0.04749070801715431
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00022551773975449199,0.00022551773975449199,0.00016702663657513331,0.059471337377397154
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.0003408504106179841,0.0003408504106179841,7.689392198546331e-05,0.04778046581224827
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,7.235315861075438e-05,7.235315861075438e-05,0.00014141727350824217,0.055190985196829606
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,9.668669854492467e-05,9.668669854492467e-05,0.00012667061255283908,0.054330231434144005
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,7.951615657923907e-05,7.951615657923907e-05,0.00014201121524409405,0.04393160659255515
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,5.690873635609596e-05,5.690873635609596e-05,6.119658544587249e-05,0.03672849799685472
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,7.104647385991273e-05,7.104647385991273e-05,0.00015725970805472516,0.05735752626254276
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,6.0326654984024555e-05,6.0326654984024555e-05,0.00011887353313951829,0.0479458274535493
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,6.060985723207737e-05,6.060985723207737e-05,0.00015385081125739877,0.05484310644945954
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,2.433267230351877e-05,2.433267230351877e-05,9.754092965022837e-05,0.04496423134226419
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.088386324504954e-05,1.088386324504954e-05,0.00015328610061829056,0.04916890909464511
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.2786267606035914e-05,1.2786267606035914e-05,0.00016846319948725757,0.051283114768271514
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.2921100609116757e-05,2.2921100609116757e-05,0.0001459266934499007,0.0357882203263457
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,2.4781209005049557e-05,2.4781209005049557e-05,8.423619437548004e-05,0.0313707084211725
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,3.5814281422187345e-05,3.5814281422187345e-05,0.0001748486990063093,0.061197208804575125
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,3.7474841379417554e-05,3.7474841379417554e-05,0.00012378220872226992,0.04755070560217095
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,4.164259802090295e-05,4.164259802090295e-05,0.0001824523977161418,0.05110632259431502
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,1.750415722240336e-05,1.750415722240336e-05,6.935929518741784e-05,0.043404472370974764
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,8.566143642947318e-06,8.566143642947318e-06,0.000181224538342265,0.04603063537707864
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,9.516780325774901e-06,9.516780325774901e-06,0.00019815856170467646,0.043217563107140027
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.723871474266899e-05,1.723871474266899e-05,0.00014639088840317008,0.03141171551648247
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,1.7880230793806126e-05,1.7880230793806126e-05,7.019578180440625e-05,0.027402921286157015
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,3.571254708106568e-05,3.571254708106568e-05,0.0002419693556394193,0.06085066186358647
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,3.2371665804796914e-05,3.2371665804796914e-05,0.00014943829482969235,0.04817383611320586
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,3.0924404633326476e-05,3.0924404633326476e-05,0.00010466710546781756,0.049142621027097405
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,1.238438007975639e-05,1.238438007975639e-05,2.9432433951495545e-05,0.039044578732781235
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,4.752486810317373e-06,4.752486810317373e-06,5.6905589494353666e-05,0.03857751421794465
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,5.28954771652454e-06,5.28954771652454e-06,5.7667072196646355e-05,0.03757120105833345
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,8.846242862424547e-06,8.846242862424547e-06,3.7689122620132036e-05,0.02296402509376699
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,1.2504912288788039e-05,1.2504912288788039e-05,2.5342993013919562e-05,0.025066663385998136
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,cls.weight,cls,shape_weight,512,0.018062568592028743,0.018062568592028743,0.00011271842316134578,0.03309272546168365
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,cls.bias,cls,raw_bias,2,0.022475740488976673,0.022475740488976673,5.077014777304371e-05,0.048392522410403684
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,embed.weight,non_affine,weight,12750336,4.444874513614703e-05,4.444874513614703e-05,0.00017694852287238302,1.0011117239157659
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.0.norm1.weight,non_affine,norm,256,0.012076803787469923,0.012076803787469923,0.00027549001159278476,0.9780393495932166
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.0.norm1.bias,non_affine,norm,256,0.011946183576050312,0.011946183576050312,0.000270907589011948,0.05453358004436914
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.0.norm2.weight,non_affine,norm,256,0.000636232587097207,0.000636232587097207,0.00018522005021199325,0.9813065008431129
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0009695551759240054,0.0009695551759240054,0.00014624670997947256,0.035725131746848195
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0004260484973122938,0.0004260484973122938,0.00019121408795473886,0.9904384064257695
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0006576917276713384,0.0006576917276713384,0.00010769204349766292,0.04161715483946152
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.1.norm2.weight,non_affine,norm,256,5.826032747376612e-05,5.826032747376612e-05,0.00026931180572837546,0.9274524782453176
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.1.norm2.bias,non_affine,norm,256,5.914335077503903e-05,5.914335077503903e-05,0.00033974101664524937,0.031002776676030738
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00025957089878031833,0.00025957089878031833,0.00022360466208092637,0.9721035593520002
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0003394956457556528,0.0003394956457556528,0.00021187787084514108,0.04597730657871557
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.2.norm2.weight,non_affine,norm,256,4.761469211342253e-05,4.761469211342253e-05,0.0003289134441085932,0.9658414801735912
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.2.norm2.bias,non_affine,norm,256,5.1490381958347455e-05,5.1490381958347455e-05,0.00036440328037878157,0.026361999177867048
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.3.norm1.weight,non_affine,norm,256,0.0002733340985086253,0.0002733340985086253,0.00021006845916750504,0.9980043823990705
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0003868943323355186,0.0003868943323355186,0.00012470719039688174,0.02460727176496336
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.3.norm2.weight,non_affine,norm,256,1.2323325623595176e-05,1.2323325623595176e-05,8.900169070590839e-05,0.9865012441860267
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.3.norm2.bias,non_affine,norm,256,2.619441681299861e-05,2.619441681299861e-05,8.370847961379945e-05,0.015535273004344435
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,norm.weight,non_affine,norm,256,0.0003947707553771119,0.0003947707553771119,0.000135835899252689,0.9391886761232073
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2000,11.044198895027625,0.001,norm.bias,non_affine,norm,256,0.0009065857927392349,0.0009065857927392349,6.269751358395122e-05,0.05380762890333206
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.002071988098362511,0.002071988098362511,0.00023966072280965622,0.06664052478026963
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0018078510370378561,0.0018078510370378561,0.00016846584085879274,0.047047075693379604
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00018528408464431136,0.00018528408464431136,0.00018001346778018001,0.05981957549913673
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.00023416154849022718,0.00023416154849022718,0.0001026696105116736,0.047560541594798236
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,5.141721405972425e-05,5.141721405972425e-05,0.00017557339068879316,0.055491124429070234
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,6.267961217767039e-05,6.267961217767039e-05,0.0001825519698422981,0.054571661283963305
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,5.149030217979042e-05,5.149030217979042e-05,0.00020672568194871904,0.04434582404679019
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,2.932387146050663e-05,2.932387146050663e-05,0.00011004956181555457,0.03656147076867797
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,5.65847027035235e-05,5.65847027035235e-05,0.00023755392104284114,0.05752698254207983
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,4.274544772896382e-05,4.274544772896382e-05,0.00015063691677157966,0.047759278508154826
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,4.42277860864158e-05,4.42277860864158e-05,0.0003090244871647532,0.0546876809423723
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,1.4176227455036295e-05,1.4176227455036295e-05,0.00017636394965241957,0.045031372631363996
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,9.227408712574003e-06,9.227408712574003e-06,0.0002775711960486988,0.049368611172152375
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.0286597765944441e-05,1.0286597765944441e-05,0.00029176028558027147,0.05109115177658557
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,1.4218590291261041e-05,1.4218590291261041e-05,0.0002539813433896232,0.03605140717608149
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,1.3376789708440776e-05,1.3376789708440776e-05,0.00016410172473929792,0.031318526087651156
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,3.1861043521748805e-05,3.1861043521748805e-05,0.0003280375293786083,0.06146472634824602
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,2.7074211496062954e-05,2.7074211496062954e-05,0.00023222304648718055,0.0474394451346935
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,2.5683187720646188e-05,2.5683187720646188e-05,0.00020780006895694238,0.05122939764220003
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,9.375171730692747e-06,9.375171730692747e-06,8.828192414820092e-05,0.04358240056306677
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,4.369221222237117e-06,4.369221222237117e-06,0.00020520804968746174,0.046460023480051016
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,4.79341351861445e-06,4.79341351861445e-06,0.0001892258416892608,0.043506446881507066
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,8.95802967842008e-06,8.95802967842008e-06,0.00021066946975252973,0.03196057090068811
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,9.676694500972279e-06,9.676694500972279e-06,8.961061788033022e-05,0.02773270115032363
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,1.784078045250869e-05,1.784078045250869e-05,0.00020002642983568263,0.061007306420836634
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,1.6080255164989773e-05,1.6080255164989773e-05,0.00012822500378535968,0.04806226691209975
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.5083321812348077e-05,1.5083321812348077e-05,0.00020908971262343406,0.04892089137846293
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,6.525019564821625e-06,6.525019564821625e-06,5.0509463600326314e-05,0.03919295343109074
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,2.7757264318942455e-06,2.7757264318942455e-06,4.3846889000421245e-05,0.03855569763029471
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,2.9845080166662416e-06,2.9845080166662416e-06,4.152482690319563e-05,0.037531891191414604
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,4.854471371131098e-06,4.854471371131098e-06,5.857716023857711e-05,0.023066547956200972
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,6.538850749066134e-06,6.538850749066134e-06,5.0185593330936515e-05,0.025312356946608657
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,cls.weight,cls,shape_weight,512,0.010802434633900643,0.010802434633900643,0.00016413973137694422,0.03244347255127392
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,cls.bias,cls,raw_bias,2,0.013245838523159111,0.013245838523159111,0.00014227300341683916,0.049201638221688514
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,embed.weight,non_affine,weight,12750336,4.4883239959894495e-05,4.4883239959894495e-05,0.00018532229531063993,1.0011350627178635
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.0.norm1.weight,non_affine,norm,256,0.011855348174198432,0.011855348174198432,0.0002726496146159435,0.9781975143414295
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.0.norm1.bias,non_affine,norm,256,0.010163042972992918,0.010163042972992918,0.00021953914315241395,0.05432158695096407
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0004884750430537562,0.0004884750430537562,0.0002175400021886147,0.9815180661389298
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.0.norm2.bias,non_affine,norm,256,0.000650979303872432,0.000650979303872432,0.00021757264603233177,0.03754463110337236
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.1.norm1.weight,non_affine,norm,256,0.00044137631855031086,0.00044137631855031086,0.00025151038532366754,0.9899988138788998
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00038621193744225405,0.00038621193744225405,0.0001693527557142336,0.040347123728190736
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.1.norm2.weight,non_affine,norm,256,5.569038625759944e-05,5.569038625759944e-05,0.00046834103001513485,0.926915307123523
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.1.norm2.bias,non_affine,norm,256,6.590069157309315e-05,6.590069157309315e-05,0.0005160254694399486,0.0305514262362633
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0001860010477201822,0.0001860010477201822,0.0003506847975185927,0.9717815096618951
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00021506826076661594,0.00021506826076661594,0.00037171689199516194,0.0479910772702223
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.2.norm2.weight,non_affine,norm,256,2.0487132303402103e-05,2.0487132303402103e-05,0.00034042515436343647,0.9673362691470165
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.2.norm2.bias,non_affine,norm,256,2.8529688661356948e-05,2.8529688661356948e-05,0.00044962088898010776,0.030019045064509697
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.3.norm1.weight,non_affine,norm,256,0.0001410574111004817,0.0001410574111004817,0.0002594582724500248,0.9971791057657747
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00018718718884188983,0.00018718718884188983,0.00020040922637741705,0.025497200243966307
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.3.norm2.weight,non_affine,norm,256,8.190779945839624e-06,8.190779945839624e-06,6.588630948128989e-05,0.9865241431923085
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.3.norm2.bias,non_affine,norm,256,1.3879355815325114e-05,1.3879355815325114e-05,7.517601412201949e-05,0.015127125611162235
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,norm.weight,non_affine,norm,256,0.00021946215712707664,0.00021946215712707664,0.0001982512669496959,0.9371792562490411
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2050,11.320441988950277,0.001,norm.bias,non_affine,norm,256,0.0005091237141829137,0.0005091237141829137,0.00016364264988614143,0.054618898858732806
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0017579600851494208,0.0017579600851494208,0.00022598166261236663,0.06700603909106598
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0013895419330813364,0.0013895419330813364,0.00014572509203921314,0.04688553145438085
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00028340461084013494,0.00028340461084013494,0.0001937562642000204,0.0601512941728061
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.0003671140605013327,0.0003671140605013327,0.00012794111662443506,0.04962533793481474
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,9.837056384650381e-05,9.837056384650381e-05,0.00018200456646263417,0.05573261791012291
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,0.00012644126202707672,0.00012644126202707672,0.00018451137434124327,0.0557622754191122
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00012201130477375365,0.00012201130477375365,0.0002125342669883606,0.04465321352587696
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,6.827279514888029e-05,6.827279514888029e-05,0.00011248333773904982,0.03829326045892112
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00012260429127638862,0.00012260429127638862,0.00018877320791084692,0.05774687057537213
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,9.78055919814483e-05,9.78055919814483e-05,0.0001301515837160275,0.04905430859016753
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,0.00011232708010199316,0.00011232708010199316,0.0001820526864520312,0.05468717217347115
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,4.204192503831292e-05,4.204192503831292e-05,0.00011732848060902838,0.04546457024826403
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.3295219348058515e-05,2.3295219348058515e-05,0.000178967866603626,0.04966286493885502
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,2.7002077976475774e-05,2.7002077976475774e-05,0.00018924182791973924,0.051711590388750006
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,4.279692098814168e-05,4.279692098814168e-05,0.0001553242606338472,0.036437293386302964
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,3.911904478338922e-05,3.911904478338922e-05,0.0001098257027481847,0.031763699330229656
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,7.016042076643018e-05,7.016042076643018e-05,0.0002443714111578392,0.06180455303599438
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,6.852130105504838e-05,6.852130105504838e-05,0.0002147917365610507,0.04776551090039048
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,5.513813031243856e-05,5.513813031243856e-05,0.00023858038061157978,0.051510342946898185
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,2.506903154335731e-05,2.506903154335731e-05,7.531653916329628e-05,0.04387278797706873
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.4871996225856714e-05,1.4871996225856714e-05,0.00017816339811217128,0.04666707993878573
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,1.6638487723568728e-05,1.6638487723568728e-05,0.00017557341092371294,0.04391363379644661
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.2725550818742905e-05,2.2725550818742905e-05,0.00014621312766935435,0.03230350873934546
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,2.379210363791762e-05,2.379210363791762e-05,6.897945004891417e-05,0.02778018024036173
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,4.368159189639214e-05,4.368159189639214e-05,0.00026291767584503563,0.06140952691223478
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,4.2634573692108256e-05,4.2634573692108256e-05,0.00017656227881940388,0.04725023424977309
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,3.5846727798616514e-05,3.5846727798616514e-05,0.00014610293639857506,0.04922200837400302
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,1.609931344405665e-05,1.609931344405665e-05,2.9334989047841488e-05,0.039067363436255116
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,8.956436183546125e-06,8.956436183546125e-06,6.772877582412001e-05,0.038557888147442466
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,1.0042053971223671e-05,1.0042053971223671e-05,5.584851447065558e-05,0.03762149983641309
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.0023797483798554e-05,1.0023797483798554e-05,4.163833741459714e-05,0.022936601924433055
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,1.577251398118208e-05,1.577251398118208e-05,2.7702436940218277e-05,0.025105208715187545
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,cls.weight,cls,shape_weight,512,0.022893317600469688,0.022893317600469688,0.00015970681676262923,0.0336275895728665
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,cls.bias,cls,raw_bias,2,0.027748559964357242,0.027748559964357242,6.41110057041708e-05,0.05065522006083279
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,embed.weight,non_affine,weight,12750336,4.55883486657436e-05,4.55883486657436e-05,0.0001978557307078177,1.001157805618929
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.0.norm1.weight,non_affine,norm,256,0.012150828799442775,0.012150828799442775,0.0002726008768362734,0.9778351082996752
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.0.norm1.bias,non_affine,norm,256,0.01200466137671505,0.01200466137671505,0.00017778124233321725,0.05477241752201513
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0006875618972140096,0.0006875618972140096,0.00017001050288757772,0.9816596712814156
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0014438189785822189,0.0014438189785822189,0.00021738268293376652,0.04040441627399975
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0008847705439648984,0.0008847705439648984,0.00021767557515945605,0.9893048681005387
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0008949350301797258,0.0008949350301797258,0.00024562390695620766,0.04351398266949656
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.1.norm2.weight,non_affine,norm,256,0.0002205581832246074,0.0002205581832246074,0.0002989604042681071,0.9266076242610375
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00023589134397038262,0.00023589134397038262,0.00032833564692981833,0.03083492831774366
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0004942439859469635,0.0004942439859469635,0.0002557388528565601,0.9717041012557984
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00062467271569461,0.00062467271569461,0.0002122611700990367,0.04960482831830369
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.2.norm2.weight,non_affine,norm,256,0.00010996352666823176,0.00010996352666823176,0.0002728955032852441,0.9656384859100123
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.2.norm2.bias,non_affine,norm,256,8.654037149276641e-05,8.654037149276641e-05,0.000172230052588409,0.029668422893893088
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00033367372224886953,0.00033367372224886953,0.00038374864574248314,0.9978289282235181
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0005034000107653751,0.0005034000107653751,0.00014468672403776566,0.027420584196225173
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.3.norm2.weight,non_affine,norm,256,4.619294596793986e-05,4.619294596793986e-05,0.00010576219011538312,0.9857154076137437
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.3.norm2.bias,non_affine,norm,256,4.177727697957593e-05,4.177727697957593e-05,7.420164847968375e-05,0.015487752171946785
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,norm.weight,non_affine,norm,256,0.000640992107756349,0.000640992107756349,0.00018990251228056214,0.9382299124897323
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2100,11.596685082872929,0.001,norm.bias,non_affine,norm,256,0.0011677695274648944,0.0011677695274648944,8.824435954341342e-05,0.055133013903160936
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.002102236755091034,0.002102236755091034,0.00021340389903922835,0.06734015316883533
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0016895747550106364,0.0016895747550106364,0.0001690308804579715,0.04723110386569157
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.000357539285179262,0.000357539285179262,0.00017213213589879327,0.060369184692765615
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.0002161382195519213,0.0002161382195519213,0.00011535881933525824,0.049926011655869934
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00011221238084366424,0.00011221238084366424,0.00016927082132054032,0.055956544757479125
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,0.00010085680965785923,0.00010085680965785923,0.00015882250112535896,0.05663852441115332
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,9.262734396810308e-05,9.262734396810308e-05,0.00017481927492523567,0.04500342306389756
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,3.10753775881536e-05,3.10753775881536e-05,8.312643991311106e-05,0.039124186803476055
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00011063031122104917,0.00011063031122104917,0.00015786837876097603,0.05795350358175462
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,2.537331621679134e-05,2.537331621679134e-05,0.00010210982843516377,0.049316439298108805
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,2.943746362698076e-05,2.943746362698076e-05,0.0001446330870148029,0.05478269092092294
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,8.382975986489501e-06,8.382975986489501e-06,9.30945463124423e-05,0.045994551444467555
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.0570109966041678e-05,1.0570109966041678e-05,0.00014218773276413797,0.04985586510183669
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,9.790830471184796e-06,9.790830471184796e-06,0.00012779246960108458,0.05226219232260384
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,1.3657463464635734e-05,1.3657463464635734e-05,0.00012017909831716753,0.03658450683195028
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,7.937356719297329e-06,7.937356719297329e-06,9.537327085440441e-05,0.03275394949230599
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,2.3535950133074398e-05,2.3535950133074398e-05,0.00016921945505699466,0.06212035747812092
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,1.7813416598624508e-05,1.7813416598624508e-05,0.00010632731061692145,0.04834532947432107
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,2.4820488515294456e-05,2.4820488515294456e-05,0.00018096694583113264,0.05197618634142151
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,6.5821589130797666e-06,6.5821589130797666e-06,7.998500834298115e-05,0.04466377623931553
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,9.470115121077797e-06,9.470115121077797e-06,0.0001577462007731067,0.04696152569077689
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,9.03041719255951e-06,9.03041719255951e-06,0.00014813990131569868,0.044127241359024794
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,9.539238854770728e-06,9.539238854770728e-06,0.00012513958618513136,0.0326543148393694
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,5.4062857522805045e-06,5.4062857522805045e-06,7.74659906872038e-05,0.0282416649264877
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.2170639488807665e-05,2.2170639488807665e-05,0.00018447886952145705,0.061872739569960734
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,1.0752283646920455e-05,1.0752283646920455e-05,0.00012503435696729922,0.04780963842003481
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.8856767443348932e-05,1.8856767443348932e-05,0.0001393470677891776,0.04992663656280643
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,3.7203332957061218e-06,3.7203332957061218e-06,4.3906966190685465e-05,0.03934595854508962
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,4.403798555070875e-06,4.403798555070875e-06,6.294954585210077e-05,0.03858209481291533
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,4.612448554631868e-06,4.612448554631868e-06,4.82701951425983e-05,0.037690861468826206
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,3.938511525444092e-06,3.938511525444092e-06,5.419646558736872e-05,0.02313347161902253
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,3.208864598910858e-06,3.208864598910858e-06,4.4922787455290943e-05,0.025487851179448125
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,cls.weight,cls,shape_weight,512,0.0068828421659491955,0.0068828421659491955,0.0001587178016767761,0.03312481031048642
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,cls.bias,cls,raw_bias,2,0.0019161243019117707,0.0019161243019117707,0.00011177708554182349,0.050522869057212975
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,embed.weight,non_affine,weight,12750336,4.8026978837124796e-05,4.8026978837124796e-05,0.00019516382979970216,1.0011811433468036
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.0.norm1.weight,non_affine,norm,256,0.011014654147622432,0.011014654147622432,0.00021214357357707633,0.977436193642279
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.0.norm1.bias,non_affine,norm,256,0.010205532963897212,0.010205532963897212,0.0002636427376100731,0.05605375093083061
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0008775123984057907,0.0008775123984057907,0.0002017267579332384,0.9817019909805388
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.0.norm2.bias,non_affine,norm,256,0.000908544604630368,0.000908544604630368,0.00021404498496655343,0.0410408044910478
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.1.norm1.weight,non_affine,norm,256,0.000927383548076522,0.000927383548076522,0.0001990567232838198,0.9888663388180241
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00010885727735691771,0.00010885727735691771,0.00015952063807958948,0.04425521825306405
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.1.norm2.weight,non_affine,norm,256,8.025832371586511e-05,8.025832371586511e-05,0.00020227930214816617,0.9258077754473968
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.1.norm2.bias,non_affine,norm,256,6.197264493258715e-05,6.197264493258715e-05,0.00016052635245534827,0.03098446378139698
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00016432710862260966,0.00016432710862260966,0.00019596631243706605,0.9716866497768001
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00015736915344116573,0.00015736915344116573,0.0001496658803202945,0.04924850226892758
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.2.norm2.weight,non_affine,norm,256,6.881340750870552e-05,6.881340750870552e-05,0.0002685097887070557,0.9666400204197778
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.2.norm2.bias,non_affine,norm,256,5.154221835639959e-05,5.154221835639959e-05,0.0002177514389224225,0.030506766311410725
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00021656455067449578,0.00021656455067449578,0.0002838703481360567,0.9984774621837296
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.3.norm1.bias,non_affine,norm,256,8.665838417648102e-05,8.665838417648102e-05,0.00018126626051060283,0.02786468902925101
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.3.norm2.weight,non_affine,norm,256,2.4067901011550348e-05,2.4067901011550348e-05,7.457318835246747e-05,0.9860930209821298
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.3.norm2.bias,non_affine,norm,256,2.375742137178685e-05,2.375742137178685e-05,4.2899504951003005e-05,0.014902486787961989
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,norm.weight,non_affine,norm,256,0.000393577173838757,0.000393577173838757,0.00018235596634473387,0.9358572236088991
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2150,11.87292817679558,0.001,norm.bias,non_affine,norm,256,7.741373957818371e-05,7.741373957818371e-05,0.0001254435366321792,0.056030173706763775
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0020730482154082933,0.0020730482154082933,0.00023197489116597467,0.06768180330464059
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0018495169716415986,0.0018495169716415986,0.00017275633837043788,0.04694592306010165
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00020783284091489132,0.00020783284091489132,0.00016801251605406552,0.06081109883352117
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.00021166731428140962,0.00021166731428140962,0.00012627314685423793,0.04989889295333411
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,6.790181041111385e-05,6.790181041111385e-05,0.00014386298118979074,0.056163828131494085
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,7.305179647145018e-05,7.305179647145018e-05,0.0001481517180499619,0.05622637471131501
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,7.491143791376387e-05,7.491143791376387e-05,0.0001523123195505975,0.045370079116215774
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,3.330025141357286e-05,3.330025141357286e-05,8.18431272144504e-05,0.03847815527257578
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,7.324914322772229e-05,7.324914322772229e-05,0.00015609129586766023,0.05811705994595225
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,3.517001410073305e-05,3.517001410073305e-05,9.458199337782703e-05,0.048983847734664715
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,4.841478540059839e-05,4.841478540059839e-05,0.00014597375861783243,0.05478561914557804
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,1.8819207957439572e-05,1.8819207957439572e-05,8.304527160017298e-05,0.04575672491180429
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.6924805203062022e-05,1.6924805203062022e-05,0.00015455360261306108,0.05009427217204228
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.830679064040165e-05,1.830679064040165e-05,0.0001539958814769379,0.05221658390216476
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.7535745255026944e-05,2.7535745255026944e-05,0.0001481387801458348,0.03687444470783553
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,1.7353879307346565e-05,1.7353879307346565e-05,8.91736134404523e-05,0.03285564895007196
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,3.8043974850289036e-05,3.8043974850289036e-05,0.00021436029685748114,0.0625489721065773
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,3.280296624941477e-05,3.280296624941477e-05,0.0001669593981255262,0.04815424826872335
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,4.616881386231158e-05,4.616881386231158e-05,0.00022012148644052497,0.05247487575369543
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,8.872581080463476e-06,8.872581080463476e-06,8.122958516162151e-05,0.04468778590964508
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,9.470462421544538e-06,9.470462421544538e-06,0.0001587277118119927,0.04723682678934212
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,8.860794640844857e-06,8.860794640844857e-06,0.0001500106994921039,0.044140585861357495
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.3701761036345521e-05,1.3701761036345521e-05,0.0001495229946474846,0.0329623997649429
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,7.987827275733103e-06,7.987827275733103e-06,7.732458212034285e-05,0.02850964884483524
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.938161562788123e-05,2.938161562788123e-05,0.00017412571457677228,0.062188899737927884
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,1.6503799562895718e-05,1.6503799562895718e-05,0.00012455899092338516,0.047996760513127644
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.8663881364333632e-05,1.8663881364333632e-05,0.0001478678437812317,0.05036791522590695
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,5.070603697117856e-06,5.070603697117856e-06,5.088622406203491e-05,0.039214930552601134
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,2.77152460078048e-06,2.77152460078048e-06,7.748731339304022e-05,0.03864212637910316
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,2.5430672291714385e-06,2.5430672291714385e-06,7.496440830895812e-05,0.0377447853674852
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,3.897910423368341e-06,3.897910423368341e-06,6.263346432261669e-05,0.023056363520558648
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,4.457116606973187e-06,4.457116606973187e-06,4.881762093440002e-05,0.025276376370597556
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,cls.weight,cls,shape_weight,512,0.00722786511661646,0.00722786511661646,0.00014277733734826612,0.03413258269875044
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,cls.bias,cls,raw_bias,2,0.006950908100534155,0.006950908100534155,0.00011989548005790864,0.049260750137690545
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,embed.weight,non_affine,weight,12750336,4.8463478857977454e-05,4.8463478857977454e-05,0.00017698201929084324,1.001204599596554
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.0.norm1.weight,non_affine,norm,256,0.012859446893791749,0.012859446893791749,0.0002516518408267677,0.9771891300101206
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.0.norm1.bias,non_affine,norm,256,0.013269963293963164,0.013269963293963164,0.0002457441315504459,0.0579164540177725
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0005575508063328352,0.0005575508063328352,0.0001852798087007313,0.9811112323970679
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0007689281946349866,0.0007689281946349866,0.00019452560034167484,0.040269615309240205
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0007207314383259897,0.0007207314383259897,0.0001981589113128641,0.9889294454982737
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00033174446029588574,0.00033174446029588574,8.971310892469066e-05,0.04171401862307092
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00015991318583097715,0.00015991318583097715,0.00022808552030073248,0.924652634943481
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00016921057406088418,0.00016921057406088418,0.00024259472651832882,0.03180212422163782
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00033421950205473553,0.00033421950205473553,0.00024552205900862397,0.9717219817958441
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00037510176149240074,0.00037510176149240074,0.0001963066103674276,0.04983035062189772
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.2.norm2.weight,non_affine,norm,256,5.975630955263912e-05,5.975630955263912e-05,0.00024351147719874883,0.9658198187877909
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.2.norm2.bias,non_affine,norm,256,4.537006935938527e-05,4.537006935938527e-05,0.00024377699287314076,0.029371704461386653
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.3.norm1.weight,non_affine,norm,256,0.0002664903870720002,0.0002664903870720002,0.0002365259058546665,0.9987379693558793
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00018997093415505217,0.00018997093415505217,0.0002033450697297894,0.02845627114112734
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.3.norm2.weight,non_affine,norm,256,1.1562003642885395e-05,1.1562003642885395e-05,7.346295439895092e-05,0.9855495590433471
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.3.norm2.bias,non_affine,norm,256,7.841559987741424e-06,7.841559987741424e-06,7.207512218679548e-05,0.015674722429116356
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,norm.weight,non_affine,norm,256,0.00016959099474090698,0.00016959099474090698,0.0001890168638941234,0.9363306700377874
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2200,12.149171270718233,0.001,norm.bias,non_affine,norm,256,0.00030541800361471216,0.00030541800361471216,0.00014518843617842273,0.056658388509331685
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.002003815213078441,0.002003815213078441,0.00022684159014566625,0.06801897172123206
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0010920063886384437,0.0010920063886384437,0.00018179846586553015,0.04726025840542408
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0002612385837075629,0.0002612385837075629,0.00018469071223568937,0.061035785671803386
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.00018473273815136984,0.00018473273815136984,0.00018688112241613998,0.05083573609448956
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,8.524020112689178e-05,8.524020112689178e-05,0.00018346925450005153,0.05639187269635312
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,8.040366673549741e-05,8.040366673549741e-05,0.0002172402712707071,0.057131392269981894
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,9.63555633395026e-05,9.63555633395026e-05,0.0002170601080247324,0.045631061087673036
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,3.67113415743253e-05,3.67113415743253e-05,0.00015786144166526545,0.038888427188155814
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,8.764020888423713e-05,8.764020888423713e-05,0.00017989523111467195,0.058282412457953854
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,4.0098872493673055e-05,4.0098872493673055e-05,0.00016755351742648347,0.049405555595956566
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,6.878478016006013e-05,6.878478016006013e-05,0.00019194101458352566,0.05503635175106265
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,2.014245483015069e-05,2.014245483015069e-05,0.00015184680713116236,0.04570697611290429
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.1743191614812045e-05,2.1743191614812045e-05,0.00022659333460387055,0.05025014164920077
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,2.2319029672821997e-05,2.2319029672821997e-05,0.0002395493173214976,0.052281712930588434
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,3.3375946699338834e-05,3.3375946699338834e-05,0.00019035297399247207,0.03710031084992563
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,2.1431764417759653e-05,2.1431764417759653e-05,0.0001517496914827442,0.03295322297214181
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,8.118638095102084e-05,8.118638095102084e-05,0.00032206387914992445,0.06303878356459636
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,5.048214984591787e-05,5.048214984591787e-05,0.00017501768997801778,0.048420780511102414
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,6.043340035986601e-05,6.043340035986601e-05,0.00023679052992279202,0.05318940506354678
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,1.3520945628732415e-05,1.3520945628732415e-05,0.00011513950124657774,0.045144759150767634
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.2394263084327505e-05,1.2394263084327505e-05,0.00017009596591057116,0.047424468601134785
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,1.2372080561392074e-05,1.2372080561392074e-05,0.00017120494984843571,0.04455856418316023
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.918732674656323e-05,1.918732674656323e-05,0.0001504998749911603,0.033224358501028735
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,1.3068947021170025e-05,1.3068947021170025e-05,0.00010222496335553071,0.02901545906212029
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,3.991158569959203e-05,3.991158569959203e-05,0.00022602414529090343,0.06283236583256595
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,2.6973364625431e-05,2.6973364625431e-05,0.00015068320036418776,0.04806475684565142
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,3.335354408116848e-05,3.335354408116848e-05,0.00021476996846046516,0.05094741265551933
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,9.66445421547092e-06,9.66445421547092e-06,7.823905450215125e-05,0.03946406960938708
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,5.173476699542654e-06,5.173476699542654e-06,7.529446016496157e-05,0.038660076116317145
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,5.397508243789298e-06,5.397508243789298e-06,7.515110470948925e-05,0.037717204950975664
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,8.401953125001262e-06,8.401953125001262e-06,8.142162739888184e-05,0.02323953649484664
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,1.0413299913224846e-05,1.0413299913224846e-05,7.178901917365743e-05,0.025673714068345524
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,cls.weight,cls,shape_weight,512,0.01547659350969909,0.01547659350969909,0.00023415619269086986,0.033431608127182176
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,cls.bias,cls,raw_bias,2,0.01884820262828532,0.01884820262828532,0.0002694596982241804,0.0499490510932219
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,embed.weight,non_affine,weight,12750336,4.628107081996229e-05,4.628107081996229e-05,0.00019273039996376795,1.001227162323334
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.0.norm1.weight,non_affine,norm,256,0.012532694256376566,0.012532694256376566,0.00023981981971004415,0.977019241334856
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.0.norm1.bias,non_affine,norm,256,0.0043461565989266334,0.0043461565989266334,0.00024217608494299134,0.0590731893969498
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0006680252461068994,0.0006680252461068994,0.00021062459850721885,0.981088115920797
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0006523250835301409,0.0006523250835301409,0.00029523155900812177,0.04450980661494024
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0008082963703678699,0.0008082963703678699,0.00022751541854080734,0.9883736729283106
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00023326921023118641,0.00023326921023118641,0.0002652629028602766,0.043431345442303905
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00014798024403461535,0.00014798024403461535,0.0004112278527548084,0.9227475385217074
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00016039701276006493,0.00016039701276006493,0.00023114973270997295,0.03267875146562663
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0005919439993885002,0.0005919439993885002,0.00038079578501568783,0.9718303927767046
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0004562158668035273,0.0004562158668035273,0.00021878597535081459,0.05210888528879703
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.2.norm2.weight,non_affine,norm,256,8.485972014487354e-05,8.485972014487354e-05,0.00030447690818102553,0.9640420834251244
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.2.norm2.bias,non_affine,norm,256,7.243334136346935e-05,7.243334136346935e-05,0.000341538629791198,0.026862078633527204
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00033946277460086474,0.00033946277460086474,0.00034331284035171613,0.9990934196415066
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00023375797280190906,0.00023375797280190906,0.0002540691174702152,0.03022567573046697
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.3.norm2.weight,non_affine,norm,256,1.9851954208558045e-05,1.9851954208558045e-05,0.00016426239332404264,0.985698687956197
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.3.norm2.bias,non_affine,norm,256,2.2618058247616148e-05,2.2618058247616148e-05,0.00016317323181110405,0.015159616532728269
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,norm.weight,non_affine,norm,256,0.00034320861687444834,0.00034320861687444834,0.0002593702538093449,0.9338292100290987
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2250,12.425414364640885,0.001,norm.bias,non_affine,norm,256,0.0007818137836979971,0.0007818137836979971,0.0003088854281677969,0.057821549854251926
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0019957430108210484,0.0019957430108210484,0.00021593379166677965,0.06829843188732174
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0011355641905430832,0.0011355641905430832,0.000159391306989639,0.04795687142426519
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0002712116658607496,0.0002712116658607496,0.00018644239515061008,0.06136755268150958
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.000271674073933283,0.000271674073933283,0.00011700599761354032,0.050075640125784915
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,8.633779602825892e-05,8.633779602825892e-05,0.00015528909531337291,0.05660162602559929
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,9.537867204168046e-05,9.537867204168046e-05,0.00014181833975204962,0.05761159853579668
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00010064502842083316,0.00010064502842083316,0.0001539807870677715,0.04590103973965944
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,4.203767717393649e-05,4.203767717393649e-05,8.929911704823085e-05,0.03894837666082227
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,7.925315348243426e-05,7.925315348243426e-05,0.00013927428481870965,0.058584888105993715
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,5.982832363779083e-05,5.982832363779083e-05,0.00010965762801396354,0.04964709828234056
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,9.596395011157881e-05,9.596395011157881e-05,0.00022160867454106326,0.05556694141123528
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,2.385639607965254e-05,2.385639607965254e-05,0.00014296414789479413,0.046741623669296406
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.26113202328457e-05,2.26113202328457e-05,0.00015832428160738061,0.050324020706772506
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,2.2768123420293665e-05,2.2768123420293665e-05,0.0001589578658668314,0.05296288976209654
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,3.485800454237927e-05,3.485800454237927e-05,0.00014502516835915676,0.0371726807400341
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,2.2960259734027475e-05,2.2960259734027475e-05,0.00013808339333756838,0.03393536334365505
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,8.386398937617908e-05,8.386398937617908e-05,0.00025265722030343233,0.06348953848037409
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,4.4825494182045205e-05,4.4825494182045205e-05,0.00019012040203034725,0.04878533395671771
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,5.8263833717182816e-05,5.8263833717182816e-05,0.00020975211558949485,0.053850127977351524
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,1.1896506779464436e-05,1.1896506779464436e-05,0.0001122448085069104,0.04547424306166139
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.1480759662077967e-05,1.1480759662077967e-05,0.00014761607432822705,0.04771853465086004
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,1.0572269839301077e-05,1.0572269839301077e-05,0.00014242197792877843,0.04481650516735496
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.0475950277159723e-05,2.0475950277159723e-05,0.00013588119121486254,0.03353280941255869
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,1.3234320682619793e-05,1.3234320682619793e-05,0.0001058931328151678,0.029373620760526735
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,5.058311709384506e-05,5.058311709384506e-05,0.00021042457286604504,0.0631824723251796
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,2.1373431614151612e-05,2.1373431614151612e-05,0.00014390128439663964,0.048606723467230405
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,2.9842687443328157e-05,2.9842687443328157e-05,0.00027931666338378805,0.051265416661414404
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,7.276901437221485e-06,7.276901437221485e-06,9.026025844371134e-05,0.03952483220739628
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,5.521529973250794e-06,5.521529973250794e-06,0.00012891193579647677,0.03883595637568689
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,5.43058018519322e-06,5.43058018519322e-06,0.0001216977716105294,0.03781548477443492
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,7.742496773796073e-06,7.742496773796073e-06,0.00010461509189547845,0.02352722695239478
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,8.295901986749821e-06,8.295901986749821e-06,8.575079814625796e-05,0.025923946161345586
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,cls.weight,cls,shape_weight,512,0.015217582375977519,0.015217582375977519,0.0002810133657492589,0.03365733836067035
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,cls.bias,cls,raw_bias,2,0.017212582805168332,0.017212582805168332,0.00029674242888910263,0.04946213144546337
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,embed.weight,non_affine,weight,12750336,4.7242478919628015e-05,4.7242478919628015e-05,0.00019740639924887836,1.0012489506481448
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.0.norm1.weight,non_affine,norm,256,0.012232388147879865,0.012232388147879865,0.00026041055794353803,0.9771302670808637
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.0.norm1.bias,non_affine,norm,256,0.007622903208111225,0.007622903208111225,0.00018029426713678609,0.05867002608716914
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0006975892542765208,0.0006975892542765208,0.00021123506007638985,0.9810882374280095
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0010551588028468732,0.0010551588028468732,0.00017892859676792847,0.04417517468249121
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0006521747066270791,0.0006521747066270791,0.0001606352032875051,0.9886505281396311
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0005818034015828451,0.0005818034015828451,0.00013890956775731425,0.04317924703868931
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00013284566975509037,0.00013284566975509037,0.00021239273600367082,0.9200611049635563
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00012046836002782222,0.00012046836002782222,0.00021184785445904373,0.033288470842671655
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0005855647670454412,0.0005855647670454412,0.0003319181392747367,0.97168327599251
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0005105934961853692,0.0005105934961853692,0.00023584437970333822,0.053156544807610055
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.2.norm2.weight,non_affine,norm,256,4.946830030101564e-05,4.946830030101564e-05,0.0002703518328347017,0.962678216560675
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.2.norm2.bias,non_affine,norm,256,3.6791256680976144e-05,3.6791256680976144e-05,0.0002509882162656212,0.027323981785786284
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.3.norm1.weight,non_affine,norm,256,0.0005223754060588555,0.0005223754060588555,0.00031572911722756923,0.9983911685611083
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00023630109383390683,0.00023630109383390683,0.00022947088453844158,0.0305439806213892
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.3.norm2.weight,non_affine,norm,256,1.4256095578863987e-05,1.4256095578863987e-05,0.00017762190143532988,0.9867951146867309
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.3.norm2.bias,non_affine,norm,256,2.7355430411054665e-05,2.7355430411054665e-05,0.00016178509054879872,0.015352048551500382
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,norm.weight,non_affine,norm,256,0.0004204141695453586,0.0004204141695453586,0.0003266229244957684,0.9323525577600299
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2300,12.701657458563536,0.001,norm.bias,non_affine,norm,256,0.0007251754175780338,0.0007251754175780338,0.00034410374195881265,0.05940815868677642
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.002153242864264804,0.002153242864264804,0.00022566460202432743,0.0686232209328957
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0010984100485999155,0.0010984100485999155,0.0001801114985170912,0.047449932274541466
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00021058269543049082,0.00021058269543049082,0.00017679704230077185,0.06166005482271086
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.00017533840718300894,0.00017533840718300894,0.00014145664708272994,0.04963507709248585
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,6.49268268413326e-05,6.49268268413326e-05,0.00015104569082006114,0.05680668264764232
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,5.750533216748032e-05,5.750533216748032e-05,0.00015248364001601726,0.05729180122850973
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,7.131261090982724e-05,7.131261090982724e-05,0.00017046536073471498,0.046250897379494664
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,1.9883467471559996e-05,1.9883467471559996e-05,9.238634378283132e-05,0.03818289934195203
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,9.22425785930053e-05,9.22425785930053e-05,0.00018287103283684433,0.058960197874742284
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,2.952811917681063e-05,2.952811917681063e-05,0.0001582758610368907,0.04873197386945715
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,3.930175544522177e-05,3.930175544522177e-05,0.00016994626374564252,0.05615108737369304
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,9.773397962899586e-06,9.773397962899586e-06,0.00011698658232858604,0.047047778430032036
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.2543061839422502e-05,1.2543061839422502e-05,0.00014552125825550156,0.05041697639271346
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.2741281425039897e-05,1.2741281425039897e-05,0.00014714734236508692,0.053336590248987154
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,1.5210123521449649e-05,1.5210123521449649e-05,0.00013872880876406724,0.037301683617028784
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,9.046237190464116e-06,9.046237190464116e-06,0.00011673589080807085,0.03436401256612635
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,3.881938393547207e-05,3.881938393547207e-05,0.0001874639326978164,0.06371124606639579
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,2.107578434680591e-05,2.107578434680591e-05,0.00016114972502128072,0.049072697386099554
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.536025508430213e-05,1.536025508430213e-05,0.0001759739898058439,0.0539941904871892
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,4.764128902664608e-06,4.764128902664608e-06,9.669051990739488e-05,0.04563347958941036
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,5.402603459433088e-06,5.402603459433088e-06,0.00011538124512197778,0.04780584701207896
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,5.343107754521192e-06,5.343107754521192e-06,0.00012177911969515911,0.045068852844512404
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,6.683473182913967e-06,6.683473182913967e-06,0.00010383455879575073,0.03357636464835667
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,4.43051556704022e-06,4.43051556704022e-06,9.213174315297795e-05,0.02970219906230866
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,1.4371671229676296e-05,1.4371671229676296e-05,0.00015252040137930608,0.06347144179597092
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,8.214187814306699e-06,8.214187814306699e-06,0.00011301598643257014,0.048684050673475705
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.166427655466876e-05,1.166427655466876e-05,0.00014051184092315008,0.05205971460458908
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,3.2764194228237823e-06,3.2764194228237823e-06,5.936033874880309e-05,0.03971999961427721
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,3.0903823147170004e-06,3.0903823147170004e-06,6.426482648545324e-05,0.03886118811402735
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,2.9108391344804655e-06,2.9108391344804655e-06,6.535256544036983e-05,0.037833520537974404
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,3.2335428589577434e-06,3.2335428589577434e-06,5.6573616006300265e-05,0.023682869554861038
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,3.244099333469329e-06,3.244099333469329e-06,5.326095053431072e-05,0.026300558039688154
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,cls.weight,cls,shape_weight,512,0.0051750923909538865,0.0051750923909538865,0.0001470688536917178,0.0333375872813249
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,cls.bias,cls,raw_bias,2,0.004144523089647012,0.004144523089647012,0.00013796553750884314,0.04969413258336671
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,embed.weight,non_affine,weight,12750336,4.589529828894514e-05,4.589529828894514e-05,0.00017844057841995362,1.0012693098018324
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.0.norm1.weight,non_affine,norm,256,0.010912248080047836,0.010912248080047836,0.0002644048874360464,0.9768941087373129
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.0.norm1.bias,non_affine,norm,256,0.00575360243241058,0.00575360243241058,0.00021907128310505444,0.05889402379010059
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.0.norm2.weight,non_affine,norm,256,0.00047619491778030725,0.00047619491778030725,0.0001934722882558685,0.9808735410821167
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.0.norm2.bias,non_affine,norm,256,0.00048738175341078423,0.00048738175341078423,0.0001690137603209108,0.04351230117681333
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0007366980547986905,0.0007366980547986905,0.000224580928772442,0.9894676174302753
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00015679364632090322,0.00015679364632090322,0.00023792878146221367,0.04019381836624883
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.1.norm2.weight,non_affine,norm,256,8.732904307458957e-05,8.732904307458957e-05,0.00021086249853209462,0.9187712063580183
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.1.norm2.bias,non_affine,norm,256,7.214437472576102e-05,7.214437472576102e-05,0.00024335619527850918,0.033733611001926206
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00030355184398360847,0.00030355184398360847,0.00025841612817774617,0.9710650316259295
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00020872407919730255,0.00020872407919730255,0.000273632830294609,0.05353537172568489
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.2.norm2.weight,non_affine,norm,256,3.3750409709113757e-05,3.3750409709113757e-05,0.0002096025788131537,0.961468650594442
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.2.norm2.bias,non_affine,norm,256,3.043834468072472e-05,3.043834468072472e-05,0.00027553631716533094,0.028200772820074712
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00012065166836256743,0.00012065166836256743,0.0001700139038443313,0.99866760420108
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.3.norm1.bias,non_affine,norm,256,4.7245216651384244e-05,4.7245216651384244e-05,0.0002080268025378413,0.030050263606110232
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.3.norm2.weight,non_affine,norm,256,1.537815447413174e-05,1.537815447413174e-05,0.00012750330063514235,0.9866718259936407
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.3.norm2.bias,non_affine,norm,256,1.241109186416661e-05,1.241109186416661e-05,0.0001300938929227022,0.015180968203033189
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,norm.weight,non_affine,norm,256,0.0002235827191648416,0.0002235827191648416,0.00017748385708610785,0.9305583817801252
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2350,12.977900552486188,0.001,norm.bias,non_affine,norm,256,0.00017155096937454125,0.00017155096937454125,0.00015672928854960626,0.06056505937687131
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.002075385512723627,0.002075385512723627,0.0002303316594945816,0.06902221775218535
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0017702103457488355,0.0017702103457488355,0.00014418630298869238,0.04708941416344715
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00033508819505248636,0.00033508819505248636,0.00018812141846402685,0.06209119449692981
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.0002548976309216811,0.0002548976309216811,0.0001142551662722274,0.04820315465354316
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,9.920015820991479e-05,9.920015820991479e-05,0.0001807549843560224,0.05710617860454247
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,0.00010031718919015723,0.00010031718919015723,0.00016762606524870006,0.05609810739185327
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,9.40428373982347e-05,9.40428373982347e-05,0.00021655088498516317,0.0467464975459313
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,4.0030834541377296e-05,4.0030834541377296e-05,0.00012090690167171128,0.036659357426008066
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00013307540216261736,0.00013307540216261736,0.0002177875746556322,0.05929157834025238
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,0.00011731968392122341,0.00011731968392122341,0.00015310529441651312,0.04732988350010859
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,3.812824119765158e-05,3.812824119765158e-05,0.00016759805996748657,0.05645135175676758
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,8.355429601704444e-06,8.355429601704444e-06,0.0001272911719770977,0.047114003845251454
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,7.87500772727325e-06,7.87500772727325e-06,0.00019118654146227178,0.0506803031911626
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,7.518369583757998e-06,7.518369583757998e-06,0.00018274309733207192,0.05327982413294185
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,1.1707057722672462e-05,1.1707057722672462e-05,0.00019638263346587445,0.03760785113247919
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,7.426363173315668e-06,7.426363173315668e-06,0.00012708994832251252,0.03472012806991435
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,4.200283165344983e-05,4.200283165344983e-05,0.00021470044794259875,0.06401509575093145
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,1.6728715462173854e-05,1.6728715462173854e-05,0.00019418702044693369,0.05000482345948535
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.0544538656658373e-05,1.0544538656658373e-05,0.00017275795270611652,0.054331287792532316
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,2.7359527804719066e-06,2.7359527804719066e-06,0.00010454345876494368,0.045838131244822215
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,3.4487608066947e-06,3.4487608066947e-06,0.00016015278917359891,0.04805574839150719
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,2.9794093598790122e-06,2.9794093598790122e-06,0.00014893021148368386,0.04506905948843182
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,5.829739210781927e-06,5.829739210781927e-06,0.00016788123031559994,0.03389650610261186
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,2.85558749630521e-06,2.85558749630521e-06,0.00010191662243439707,0.030096771061979916
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,1.247860764302825e-05,1.247860764302825e-05,0.00019789549045596739,0.0637345974853534
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,3.7758741515625676e-06,3.7758741515625676e-06,0.0001662832856111585,0.04864408140342853
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.0142245314377163e-05,1.0142245314377163e-05,0.00012431932244643922,0.05257143792200473
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,1.5925686147279946e-06,1.5925686147279946e-06,6.883905550032974e-05,0.03988309173131293
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.6091573794386706e-06,1.6091573794386706e-06,5.525473941914286e-05,0.038941206969153916
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,1.530048908744919e-06,1.530048908744919e-06,4.982188704977728e-05,0.037893453841449654
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,2.0888235586931795e-06,2.0888235586931795e-06,5.771323802872933e-05,0.023853560360427947
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,1.4787567436851413e-06,1.4787567436851413e-06,6.405810408015703e-05,0.02650687515227218
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,cls.weight,cls,shape_weight,512,0.0028430952412253816,0.0028430952412253816,0.00013166365171045702,0.03311922011411162
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,cls.bias,cls,raw_bias,2,0.001523161196430254,0.001523161196430254,0.00016881533342610156,0.04997645937813715
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,embed.weight,non_affine,weight,12750336,5.1293660508905286e-05,5.1293660508905286e-05,0.00016971300331251155,1.0012865135592897
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.0.norm1.weight,non_affine,norm,256,0.013195342771431624,0.013195342771431624,0.00022856237890425134,0.976777076035423
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.0.norm1.bias,non_affine,norm,256,0.014131644232273893,0.014131644232273893,0.0002016633729409211,0.05911279697001794
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0009245365275477133,0.0009245365275477133,0.00021664729744417618,0.9806422045956903
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0010768888733972146,0.0010768888733972146,0.00012774760537756722,0.04153551412772808
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0010130160495529087,0.0010130160495529087,0.0002369744403181264,0.9898385906611915
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0009094976008818435,0.0009094976008818435,0.00016036073885167268,0.03448772924886425
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.1.norm2.weight,non_affine,norm,256,4.640216092763025e-05,4.640216092763025e-05,0.00018741709781002055,0.9190885815232068
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.1.norm2.bias,non_affine,norm,256,4.497799926465982e-05,4.497799926465982e-05,0.000136780621429002,0.034288913045936856
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0003700770747607662,0.0003700770747607662,0.0002642709977139602,0.9711500401651103
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00013837853406753025,0.00013837853406753025,0.00030415149339319523,0.05218777565826207
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.2.norm2.weight,non_affine,norm,256,1.9828678507769996e-05,1.9828678507769996e-05,0.00025343712723508344,0.9626522426834497
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.2.norm2.bias,non_affine,norm,256,1.3778453899649345e-05,1.3778453899649345e-05,0.0002252167004252579,0.028593358469716182
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.3.norm1.weight,non_affine,norm,256,0.0001306510292271349,0.0001306510292271349,0.00022734350759528706,0.9988514145219706
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.3.norm1.bias,non_affine,norm,256,1.732718899784873e-05,1.732718899784873e-05,0.0002629590753352676,0.029780881997148415
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.3.norm2.weight,non_affine,norm,256,8.388719337016446e-06,8.388719337016446e-06,9.916275729593429e-05,0.9870704199377143
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.3.norm2.bias,non_affine,norm,256,9.609540671540075e-06,9.609540671540075e-06,0.0001040837949452537,0.015268376199614108
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,norm.weight,non_affine,norm,256,0.00012126914706850823,0.00012126914706850823,0.0001481402190788762,0.92887086022853
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2400,13.25414364640884,0.001,norm.bias,non_affine,norm,256,6.181370948071101e-05,6.181370948071101e-05,0.00018244378115124518,0.0615239654245887
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0021688007064489525,0.0021688007064489525,0.0002381313501162566,0.06941801907839837
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0008032090160233846,0.0008032090160233846,0.00018026717061010882,0.047542366181039485
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00020330830667794297,0.00020330830667794297,0.0002315438766852886,0.062396343521798375
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.00012091647309119878,0.00012091647309119878,0.00016453190396235003,0.049236168598547785
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,6.1312750330195e-05,6.1312750330195e-05,0.0002025663655383342,0.05736966833353025
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,4.80462519472862e-05,4.80462519472862e-05,0.00021234211377854585,0.05732867980638142
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,5.265848783422582e-05,5.265848783422582e-05,0.00021274092618785392,0.04713233209672143
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,1.5577021527146954e-05,1.5577021527146954e-05,0.0001276392517717746,0.03697749281562624
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,6.409554650876034e-05,6.409554650876034e-05,0.00024735880185277183,0.059576118295756327
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,2.8801034358769252e-05,2.8801034358769252e-05,0.00024238114286075072,0.046460579744228146
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,4.125881828978167e-05,4.125881828978167e-05,0.00023884582236749038,0.056494635676240156
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,1.056573963991943e-05,1.056573963991943e-05,0.00013334457605281805,0.04733339576126975
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.2612608914398682e-05,1.2612608914398682e-05,0.0002465785586371814,0.050867525500916264
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.2686951814024297e-05,1.2686951814024297e-05,0.0002330879701545086,0.05384826876347646
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,1.8482280621534413e-05,1.8482280621534413e-05,0.0002754716471051703,0.03798611562434961
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,1.0615386783853332e-05,1.0615386783853332e-05,0.0001330631543513908,0.03492324158108928
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,4.92632479214761e-05,4.92632479214761e-05,0.0002521200099987735,0.06430858603324906
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,3.4458834577104034e-05,3.4458834577104034e-05,0.0001503774216933808,0.050087590442605086
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.9702645171743214e-05,1.9702645171743214e-05,0.00022535940786954728,0.054482221632085374
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,6.309945159435951e-06,6.309945159435951e-06,6.4962230468576e-05,0.046071674224914386
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,6.331419650587442e-06,6.331419650587442e-06,0.0001722119714408008,0.0483980045691794
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,6.2835066244455465e-06,6.2835066244455465e-06,0.00014609437673591751,0.04513004778182066
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.0209741036210484e-05,1.0209741036210484e-05,0.00018960745288101665,0.03439506045664918
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,6.420157669939549e-06,6.420157669939549e-06,7.31731925065615e-05,0.03048401130953511
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.080472075289876e-05,2.080472075289876e-05,0.00020038690646883987,0.06370930551488747
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,1.2432788999046584e-05,1.2432788999046584e-05,0.0001284517848572989,0.048905178308170656
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.2434226613513472e-05,1.2434226613513472e-05,0.0002447839470394853,0.05202483403610982
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,4.4506435461108525e-06,4.4506435461108525e-06,3.7974126320059724e-05,0.03992487744949728
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,2.1164980168357606e-06,2.1164980168357606e-06,6.687530911484013e-05,0.038902620118453496
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,2.479658116659177e-06,2.479658116659177e-06,4.707945415503279e-05,0.03792356455418058
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,2.7168159296723663e-06,2.7168159296723663e-06,4.8648847707094874e-05,0.023815900175947292
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,4.1212214108228705e-06,4.1212214108228705e-06,3.820530161479774e-05,0.026642602732806213
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,cls.weight,cls,shape_weight,512,0.0053523082954734,0.0053523082954734,0.00012966148978331318,0.03332053141393447
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,cls.bias,cls,raw_bias,2,0.007662994782732208,0.007662994782732208,9.552159459153311e-05,0.050408134264708464
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,embed.weight,non_affine,weight,12750336,3.959087944415415e-05,3.959087944415415e-05,0.0001680927071979681,1.0013030622235273
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.0.norm1.weight,non_affine,norm,256,0.009890499276667977,0.009890499276667977,0.00027020162804592275,0.9768374856980898
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.0.norm1.bias,non_affine,norm,256,0.005768572793802674,0.005768572793802674,0.00021130712461821306,0.05848329783035464
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0005547286417198537,0.0005547286417198537,0.0002743921169639429,0.9806640552064143
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0002033778782856938,0.0002033778782856938,0.0002380019660696121,0.04392981785892776
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0005388992500294101,0.0005388992500294101,0.00026509357241828366,0.9898745693837379
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00017772310046068536,0.00017772310046068536,0.00026480491612271994,0.03229027107867244
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.1.norm2.weight,non_affine,norm,256,8.962253074877722e-05,8.962253074877722e-05,0.00028265118341268345,0.9182403162760572
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.1.norm2.bias,non_affine,norm,256,7.197705101140049e-05,7.197705101140049e-05,0.0003392591976635587,0.035307584985975
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.2.norm1.weight,non_affine,norm,256,0.000320938684514405,0.000320938684514405,0.00033325966991310234,0.9709600035800888
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0002747151113867368,0.0002747151113867368,0.0002445073488739128,0.053891666830869614
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.2.norm2.weight,non_affine,norm,256,5.48193144263087e-05,5.48193144263087e-05,0.00019998779544838852,0.964115841222977
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.2.norm2.bias,non_affine,norm,256,4.038351595940075e-05,4.038351595940075e-05,0.00012877161739812448,0.02925972371104425
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00019986689709223748,0.00019986689709223748,0.00025192711004141705,0.9975162297317203
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00014785914601338427,0.00014785914601338427,0.0001307310998744808,0.02964877737174658
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.3.norm2.weight,non_affine,norm,256,9.71270950512547e-06,9.71270950512547e-06,8.670897991645118e-05,0.9862214587859861
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.3.norm2.bias,non_affine,norm,256,1.1054034261127538e-05,1.1054034261127538e-05,6.150431854260873e-05,0.015357349608681984
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,norm.weight,non_affine,norm,256,0.0001541830918280146,0.0001541830918280146,0.00014699456483076154,0.9281780266304347
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2450,13.530386740331492,0.001,norm.bias,non_affine,norm,256,0.00031649376031922316,0.00031649376031922316,0.0001057592130242225,0.06259439834829342
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0021359231634152562,0.0021359231634152562,0.00022558602909817721,0.06978766945285918
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0013515573889351135,0.0013515573889351135,0.0001793804928635356,0.04808544398069264
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00012525189633578592,0.00012525189633578592,0.000161340811543608,0.0627145660403746
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,4.535644465078598e-05,4.535644465078598e-05,0.0001607941710377072,0.04950192465586623
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,4.649160382074795e-05,4.649160382074795e-05,0.00016010162636462066,0.05770047883642569
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,3.6862137348425236e-05,3.6862137348425236e-05,0.00015740723398478685,0.05731088639232125
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,5.671136855042774e-05,5.671136855042774e-05,0.00016555591648340824,0.04755784412083065
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,1.5251037744095864e-05,1.5251037744095864e-05,0.00010141601132201608,0.03674394346912332
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,7.624564676986699e-05,7.624564676986699e-05,0.00019501819096380394,0.059864490366139424
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,2.0631989532165025e-05,2.0631989532165025e-05,0.00015674211801921696,0.04623164053778795
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,2.3732065277681297e-05,2.3732065277681297e-05,0.00013093571570006342,0.056477379270038666
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,7.604976450409228e-06,7.604976450409228e-06,8.692437807213052e-05,0.047091540223379816
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,8.312132396999264e-06,8.312132396999264e-06,0.0001905792503056243,0.05146308421795233
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,8.008668904527566e-06,8.008668904527566e-06,0.00019375048827585044,0.05317828533663242
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,1.1360488834828549e-05,1.1360488834828549e-05,0.00018259771781985952,0.03884899681774026
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,6.847751625653098e-06,6.847751625653098e-06,8.068322861051234e-05,0.034381759585827426
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,2.5477842914775614e-05,2.5477842914775614e-05,0.00017679882068787127,0.06485314215007006
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,1.6876204013569905e-05,1.6876204013569905e-05,0.00012664313766807384,0.050711159293659845
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,9.487045483452563e-06,9.487045483452563e-06,9.735438491202538e-05,0.054906951866293886
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,3.3736207397802445e-06,3.3736207397802445e-06,4.57407933346965e-05,0.04633790760823814
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,2.924036098819254e-06,2.924036098819254e-06,0.000129273982844182,0.04867199732426783
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,2.939772188169056e-06,2.939772188169056e-06,0.00012544522173329944,0.045260485235505424
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,4.545842632643215e-06,4.545842632643215e-06,0.00011308446363466154,0.034686442946531774
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,3.120113687028694e-06,3.120113687028694e-06,4.512572798064515e-05,0.030484765532507976
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,9.624654636821368e-06,9.624654636821368e-06,0.00012899940667559416,0.06387719854585605
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,6.975160676130141e-06,6.975160676130141e-06,7.628291416327387e-05,0.04918806447834598
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,6.464525139649239e-06,6.464525139649239e-06,0.00010401469493100805,0.05225755886592898
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,2.369213425040817e-06,2.369213425040817e-06,2.3190221451961176e-05,0.040003893397790785
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.4140176677461475e-06,1.4140176677461475e-06,3.391411154183503e-05,0.03892747520047378
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,1.4252277843750479e-06,1.4252277843750479e-06,2.5820399573062334e-05,0.0379422392981982
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,2.329279279121929e-06,2.329279279121929e-06,2.8692700507854017e-05,0.023812793563894267
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,2.4956880255758407e-06,2.4956880255758407e-06,2.0041721125724256e-05,0.02676547751661644
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,cls.weight,cls,shape_weight,512,0.004220095811368134,0.004220095811368134,5.4109239251736864e-05,0.033797635661121754
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,cls.bias,cls,raw_bias,2,0.004706119831474998,0.004706119831474998,4.8632808635624794e-05,0.05113651185754767
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,embed.weight,non_affine,weight,12750336,4.801974509150192e-05,4.801974509150192e-05,0.0001607960822258113,1.0013200868229022
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.0.norm1.weight,non_affine,norm,256,0.013971542122418882,0.013971542122418882,0.0002610497544258754,0.9766195662037394
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.0.norm1.bias,non_affine,norm,256,0.005958681679179782,0.005958681679179782,0.0002582219054558178,0.05865944120442895
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.0.norm2.weight,non_affine,norm,256,0.00030287141761536093,0.00030287141761536093,0.00018962846549188888,0.9810618700102116
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.0.norm2.bias,non_affine,norm,256,0.00022948932309551503,0.00022948932309551503,0.000196794029960449,0.04329148784933213
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0006388222841012357,0.0006388222841012357,0.00019991527587092097,0.9888127220987338
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00013325437861537914,0.00013325437861537914,0.000253665127629193,0.03487315038229292
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.1.norm2.weight,non_affine,norm,256,6.403839513281256e-05,6.403839513281256e-05,0.0001722092689042705,0.9181410282883482
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.1.norm2.bias,non_affine,norm,256,6.82566389909117e-05,6.82566389909117e-05,0.00015218688334453316,0.03556065619743062
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0001585568138067498,0.0001585568138067498,0.00021467883607524877,0.9717575272096108
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00015260536938448686,0.00015260536938448686,0.00021376784340898766,0.05173531979228412
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.2.norm2.weight,non_affine,norm,256,1.984362800760623e-05,1.984362800760623e-05,0.00016054022287020493,0.9632722357632139
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.2.norm2.bias,non_affine,norm,256,1.6117732705831963e-05,1.6117732705831963e-05,0.00019782327242762822,0.029687655442232456
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.3.norm1.weight,non_affine,norm,256,7.64695071705579e-05,7.64695071705579e-05,0.00015481686614113625,0.9970970635930695
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.3.norm1.bias,non_affine,norm,256,7.844704387015633e-05,7.844704387015633e-05,8.361977496736677e-05,0.029782443626576685
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.3.norm2.weight,non_affine,norm,256,6.440942357732892e-06,6.440942357732892e-06,4.6999745883763094e-05,0.9858282352121137
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.3.norm2.bias,non_affine,norm,256,6.016211773062254e-06,6.016211773062254e-06,4.219290434061759e-05,0.01563493498466827
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,norm.weight,non_affine,norm,256,9.216749693955052e-05,9.216749693955052e-05,6.453511763864067e-05,0.927770609900932
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2500,13.806629834254144,0.001,norm.bias,non_affine,norm,256,0.0002009914933323847,0.0002009914933323847,6.000351623505149e-05,0.06329200397173566
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0018697222159969847,0.0018697222159969847,0.0002442273972021799,0.07014859486978699
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0012740260799704538,0.0012740260799704538,0.00015254169003098622,0.04758917385448004
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0002927041310020131,0.0002927041310020131,0.00021438783206232132,0.06304182689456869
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.00020292612935866324,0.00020292612935866324,9.510403446496947e-05,0.04942648471400102
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,9.936110374080672e-05,9.936110374080672e-05,0.00018551730007235448,0.05796554290506134
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,9.236654696819174e-05,9.236654696819174e-05,0.00016995316223045542,0.05685812813525709
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00011219419034239966,0.00011219419034239966,0.0002219516510059946,0.04799178073840465
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,3.4440439163972754e-05,3.4440439163972754e-05,0.00011748111774150477,0.03595034010998422
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00013836660161799951,0.00013836660161799951,0.0002075490390665892,0.06025896530304877
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,4.717930016559785e-05,4.717930016559785e-05,0.00016804288357696073,0.04531853158861611
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,8.730802833126699e-05,8.730802833126699e-05,0.00020221704785451143,0.056528271855246795
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,2.5744159228500742e-05,2.5744159228500742e-05,0.00011286072202607334,0.04673885900648062
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.9356156458254807e-05,2.9356156458254807e-05,0.00035580280645941,0.05231101690418107
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,3.29318679686787e-05,3.29318679686787e-05,0.0003373401844378427,0.05268267905673802
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,4.271863269326568e-05,4.271863269326568e-05,0.0003419398625614095,0.03991234457741456
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,2.871980899275754e-05,2.871980899275754e-05,0.00012141820559364005,0.034210810796324896
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,8.212294235338838e-05,8.212294235338838e-05,0.0003463885764554446,0.06527468127122085
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,5.6338939580497785e-05,5.6338939580497785e-05,0.0002486848501341434,0.05085016581079058
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,4.9082432229743854e-05,4.9082432229743854e-05,0.00021786609822181088,0.055157738664167615
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,1.9111019533548174e-05,1.9111019533548174e-05,0.00011335873446592035,0.04669077753463757
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.9999805149646454e-05,1.9999805149646454e-05,0.00031296537902797986,0.04909793220489208
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,2.12009645286919e-05,2.12009645286919e-05,0.0002996710758110616,0.045529904958328135
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.1648515499692175e-05,2.1648515499692175e-05,0.0002734838039740376,0.03509780874203271
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,1.6702074724537078e-05,1.6702074724537078e-05,0.00010733571927903903,0.03087544139934333
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,4.5546003104946646e-05,4.5546003104946646e-05,0.0002929436526920107,0.06426525188850628
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,2.904144186439513e-05,2.904144186439513e-05,0.0001835283441626935,0.04988191264751611
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,4.106338272390829e-05,4.106338272390829e-05,0.00012630038577340504,0.053138307349259756
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,1.1946960684205991e-05,1.1946960684205991e-05,4.072144798542648e-05,0.04032673939586245
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,9.147694012167292e-06,9.147694012167292e-06,7.646356887089343e-05,0.03902432841638589
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,9.734003200249018e-06,9.734003200249018e-06,5.7128994034174606e-05,0.03792140646854509
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.0757225826319762e-05,1.0757225826319762e-05,5.0488555822085584e-05,0.0240663152579055
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,1.2314894709141857e-05,1.2314894709141857e-05,3.787457486146573e-05,0.027129170043684432
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,cls.weight,cls,shape_weight,512,0.019915717180688342,0.019915717180688342,9.728041369882971e-05,0.033409023698565986
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,cls.bias,cls,raw_bias,2,0.02398197353289421,0.02398197353289421,6.712780441891345e-05,0.05202359658019455
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,embed.weight,non_affine,weight,12750336,4.824160205418672e-05,4.824160205418672e-05,0.00018901731499157992,1.0013379444832247
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.0.norm1.weight,non_affine,norm,256,0.011808285553251493,0.011808285553251493,0.0002725851068653649,0.9767152590484064
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.0.norm1.bias,non_affine,norm,256,0.009213865663743614,0.009213865663743614,0.00021095162503130112,0.058232709067322745
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0009514399819194879,0.0009514399819194879,0.00020371873567950758,0.9808280256176907
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0008023407601618599,0.0008023407601618599,0.00014302696828346137,0.04389417640126405
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0010561458671260906,0.0010561458671260906,0.00025556848068763316,0.9894943029944219
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00022352547631042497,0.00022352547631042497,0.0003297681687892705,0.032725597507262685
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00024077735043248315,0.00024077735043248315,0.0002866590814019807,0.9191593322276831
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.1.norm2.bias,non_affine,norm,256,0.0002452346025851092,0.0002452346025851092,0.00013256460261777244,0.03639766564280548
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0006355131416535943,0.0006355131416535943,0.0003737319217685244,0.9719526204700508
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0004766325213495113,0.0004766325213495113,0.00021871711409537898,0.051402217738007745
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.2.norm2.weight,non_affine,norm,256,0.00018950323601248873,0.00018950323601248873,0.0003849022260262982,0.9645919780192779
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.2.norm2.bias,non_affine,norm,256,0.00019250262893725622,0.00019250262893725622,0.0004956344663045921,0.030905551932289083
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00048530538084261054,0.00048530538084261054,0.00034353476094572754,0.9975965943569735
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0003464186470325203,0.0003464186470325203,9.593562460884394e-05,0.02957702739212317
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.3.norm2.weight,non_affine,norm,256,5.929198066386341e-05,5.929198066386341e-05,0.00011028755997868256,0.9866698022633638
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.3.norm2.bias,non_affine,norm,256,4.847791361143614e-05,4.847791361143614e-05,7.81391148012156e-05,0.015335036984654537
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,norm.weight,non_affine,norm,256,0.0005500593837784566,0.0005500593837784566,0.00010634531869515012,0.9261477746808361
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2550,14.082872928176796,0.001,norm.bias,non_affine,norm,256,0.0009955938511186878,0.0009955938511186878,7.182387519125646e-05,0.06379534197569339
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0021057772453812445,0.0021057772453812445,0.00023135908149561358,0.07052267306319093
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.001790514195464858,0.001790514195464858,0.00020916252481409026,0.04769006549519999
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00014432946890754352,0.00014432946890754352,0.00015454100525907042,0.06332688658120117
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.00010677408103350097,0.00010677408103350097,0.00011680486379673374,0.04919574158129883
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,4.50440093194283e-05,4.50440093194283e-05,0.00014631844059967503,0.05831042374530979
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,3.748729992972047e-05,3.748729992972047e-05,0.00013451688162825792,0.05612441487899392
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,4.4937771542851465e-05,4.4937771542851465e-05,0.00016389521591483118,0.04849067910486325
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,1.4214594834174767e-05,1.4214594834174767e-05,7.978523660387566e-05,0.035692923500123694
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,5.123135808518989e-05,5.123135808518989e-05,0.0001678190975731644,0.06050948365109679
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,2.892469308556509e-05,2.892469308556509e-05,0.00010451078737857631,0.045509081933321434
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,3.7011034901913243e-05,3.7011034901913243e-05,0.0001785463476742829,0.056724161994608634
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,8.346352253297988e-06,8.346352253297988e-06,0.00011349850896587477,0.04720619047029344
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.2368353705945691e-05,1.2368353705945691e-05,0.0002665686314260806,0.053500458820243936
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.1953376312467213e-05,1.1953376312467213e-05,0.00023657989802965324,0.05184338800690218
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,1.641227788413503e-05,1.641227788413503e-05,0.0002652810901745772,0.041484957464622656
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,7.379118835063966e-06,7.379118835063966e-06,0.00010619539782583745,0.035144583766495645
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,3.217825629277083e-05,3.217825629277083e-05,0.0002514829803318427,0.06582920314386716
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,1.370413291876608e-05,1.370413291876608e-05,0.00019695183977388057,0.051824147073637646
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.7477038936937366e-05,1.7477038936937366e-05,0.00014429862263602692,0.05574242613860964
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,4.968323912270772e-06,4.968323912270772e-06,8.413250242181566e-05,0.046959098735020036
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,6.066429653170481e-06,6.066429653170481e-06,0.0001814233210219227,0.04980817483398672
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,5.36949586180111e-06,5.36949586180111e-06,0.00017982416091885035,0.046388952301862275
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,8.734146289199441e-06,8.734146289199441e-06,0.00020539016815330563,0.03594743368476894
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,4.407191615760462e-06,4.407191615760462e-06,9.00987544579451e-05,0.03108938111589977
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.0643024513167147e-05,2.0643024513167147e-05,0.00020877802911581817,0.06488560308280725
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,1.1023259259887089e-05,1.1023259259887089e-05,0.00013135633155699983,0.04939375373346044
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.3032692647611606e-05,1.3032692647611606e-05,0.0001306485818891559,0.05308009662172367
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,2.7777738334392257e-06,2.7777738334392257e-06,6.473910618786218e-05,0.04049635184728196
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,2.5932921667801766e-06,2.5932921667801766e-06,0.00013763925685582237,0.03915566123697102
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,2.255319771491628e-06,2.255319771491628e-06,0.00010909249919276952,0.03832800975005453
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,3.7872668497020176e-06,3.7872668497020176e-06,7.95816543585467e-05,0.024092857247046368
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,2.8486421913449046e-06,2.8486421913449046e-06,5.938517128649254e-05,0.027258157879206688
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,cls.weight,cls,shape_weight,512,0.007832777448255097,0.007832777448255097,0.00015586641390943402,0.03309251966668165
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,cls.bias,cls,raw_bias,2,0.005600953211669009,0.005600953211669009,0.0001744652897969551,0.05074045486663659
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,embed.weight,non_affine,weight,12750336,4.6075472323217655e-05,4.6075472323217655e-05,0.00016613554213276092,1.0013588375415288
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.0.norm1.weight,non_affine,norm,256,0.01183982665523395,0.01183982665523395,0.00026472193645404857,0.9766304907972153
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.0.norm1.bias,non_affine,norm,256,0.010389253592605483,0.010389253592605483,0.0002935984438175217,0.058494965410256144
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.0.norm2.weight,non_affine,norm,256,0.00035870431782252025,0.00035870431782252025,0.00018986677646238174,0.9811443114006491
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.0.norm2.bias,non_affine,norm,256,0.00032001723233358176,0.00032001723233358176,0.0001669121309799762,0.042425739725238526
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.1.norm1.weight,non_affine,norm,256,0.00035298728159466493,0.00035298728159466493,0.00019510292875191788,0.9890461249901813
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00018507773933819176,0.00018507773933819176,0.0001561432949157842,0.03161518728594785
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.1.norm2.weight,non_affine,norm,256,9.677520332756794e-05,9.677520332756794e-05,0.000246627411460607,0.9206834625099678
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.1.norm2.bias,non_affine,norm,256,9.355508189701115e-05,9.355508189701115e-05,0.00018567919317471446,0.03706652589296852
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00026616834367467005,0.00026616834367467005,0.00026610522864831224,0.9721492686980677
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.2.norm1.bias,non_affine,norm,256,8.671376848559838e-05,8.671376848559838e-05,0.00026933833317798335,0.05183777165922963
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.2.norm2.weight,non_affine,norm,256,4.9309592793639525e-05,4.9309592793639525e-05,0.00028299196918530174,0.9661712163313876
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.2.norm2.bias,non_affine,norm,256,4.973104883848704e-05,4.973104883848704e-05,0.0003566185496969704,0.035316311532429305
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00017287219291440423,0.00017287219291440423,0.00018002266443810496,0.9974060390073114
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.3.norm1.bias,non_affine,norm,256,9.160664789855337e-05,9.160664789855337e-05,0.00022809953848150963,0.031215728094011574
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.3.norm2.weight,non_affine,norm,256,1.0690623883750047e-05,1.0690623883750047e-05,0.00015062916902632386,0.9860119605625357
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.3.norm2.bias,non_affine,norm,256,9.148719880303003e-06,9.148719880303003e-06,0.00011454243367036759,0.014941012659374026
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,norm.weight,non_affine,norm,256,0.0001559273570419831,0.0001559273570419831,0.00016285511723386243,0.925113549866604
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2600,14.359116022099448,0.001,norm.bias,non_affine,norm,256,0.0002269581298734131,0.0002269581298734131,0.00018817552627005114,0.06392915472633534
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.00211515804811409,0.00211515804811409,0.0002280825140675537,0.07084856722674536
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0014502968263688377,0.0014502968263688377,0.00014465176644941813,0.04834914840389118
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00021175492761997078,0.00021175492761997078,0.0001920622221605779,0.06355999085679237
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,9.411801784781368e-05,9.411801784781368e-05,0.00014443799390220798,0.05012488982032144
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,7.214977910723998e-05,7.214977910723998e-05,0.00020725554945002827,0.05850160028335127
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,6.0807731761596686e-05,6.0807731761596686e-05,0.00017430029845206803,0.05695247304409791
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,8.529308039722906e-05,8.529308039722906e-05,0.0002404887653206308,0.04870934821827013
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,2.3201981264221835e-05,2.3201981264221835e-05,0.00011156691942919904,0.03585069619393774
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00011174140637290027,0.00011174140637290027,0.0003292782306974109,0.060872980189791016
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,6.262830592673066e-05,6.262830592673066e-05,0.0002779795768962774,0.04571114789610855
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,7.54382525613427e-05,7.54382525613427e-05,0.000255080944716044,0.057383008863088454
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,1.646632757570534e-05,1.646632757570534e-05,0.00017554894520250362,0.04750009812796646
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.4763064676427073e-05,2.4763064676427073e-05,0.0004073337117066639,0.05424862405519715
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,2.693718853073284e-05,2.693718853073284e-05,0.00037704375631563493,0.05229353310729364
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,3.152577929677408e-05,3.152577929677408e-05,0.0004013586825812035,0.04244713324840934
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,1.2445682523759136e-05,1.2445682523759136e-05,0.00014296906197336728,0.03609119092964294
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,7.010804255030066e-05,7.010804255030066e-05,0.0002581314282925601,0.06607287184819348
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,4.146815525820793e-05,4.146815525820793e-05,0.00014195035427716935,0.053159921752538065
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.5800438384614987e-05,1.5800438384614987e-05,0.0001317062648633081,0.05598155461270309
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,3.2254164111231044e-06,3.2254164111231044e-06,4.836986241428601e-05,0.04744214197909882
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,6.141158288011539e-06,6.141158288011539e-06,0.00016983078752462645,0.05000400396795971
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,5.399689742673207e-06,5.399689742673207e-06,0.0001471587499251559,0.047153460401785356
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,7.574087096267845e-06,7.574087096267845e-06,0.00013996323037666038,0.03618931862604723
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,3.4422521445010527e-06,3.4422521445010527e-06,5.632654502572128e-05,0.03145926414806328
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,3.29592498601501e-05,3.29592498601501e-05,0.00024946776242326934,0.06523965882699923
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,8.773058652877808e-06,8.773058652877808e-06,0.0002040850416343873,0.049880180924259256
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,9.824163350253814e-06,9.824163350253814e-06,0.00011218129768135881,0.053178221851201725
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,1.8549294009309097e-06,1.8549294009309097e-06,2.1769890191992258e-05,0.04048362493767972
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,2.24680437129314e-06,2.24680437129314e-06,7.235738129386478e-05,0.03926758869818958
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,1.946948052055333e-06,1.946948052055333e-06,4.238404077142089e-05,0.038375012671032875
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,2.522209474755698e-06,2.522209474755698e-06,3.9191218252799607e-05,0.024058215091476706
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,2.1263500698400023e-06,2.1263500698400023e-06,2.0232283797197858e-05,0.027231820745002272
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,cls.weight,cls,shape_weight,512,0.004000011590991139,0.004000011590991139,0.0001042528090923915,0.033204580022682735
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,cls.bias,cls,raw_bias,2,0.0011022089622558546,0.0011022089622558546,2.5715162737912115e-05,0.05050670012955125
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,embed.weight,non_affine,weight,12750336,5.420103972956275e-05,5.420103972956275e-05,0.00017068823220191062,1.0013756231016289
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.0.norm1.weight,non_affine,norm,256,0.012978774056326572,0.012978774056326572,0.0002699749469284394,0.9766383332372925
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.0.norm1.bias,non_affine,norm,256,0.008532656228051074,0.008532656228051074,0.00017450167547225314,0.05852299829370931
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0005224158028751221,0.0005224158028751221,0.00020271379328023066,0.9809397747673305
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0003402457208144134,0.0003402457208144134,0.00011586864694003598,0.0446749722820371
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0009623400543493323,0.0009623400543493323,0.0003312188653736254,0.9897364882693274
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0005749376166018471,0.0005749376166018471,0.00030988970149847984,0.03135570514889713
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.1.norm2.weight,non_affine,norm,256,0.0002480907568925454,0.0002480907568925454,0.000526950179407835,0.9201848328514235
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.1.norm2.bias,non_affine,norm,256,0.000305998729151745,0.000305998729151745,0.0005600966486392249,0.03665506376829254
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.2.norm1.weight,non_affine,norm,256,0.000674607760490364,0.000674607760490364,0.0003661002486059432,0.9715631309647105
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00048667197934119434,0.00048667197934119434,0.00024394155367421334,0.05253195767774125
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.2.norm2.weight,non_affine,norm,256,3.6468375045337746e-05,3.6468375045337746e-05,0.0001702725064179669,0.9656140422507944
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.2.norm2.bias,non_affine,norm,256,2.1854074453140472e-05,2.1854074453140472e-05,0.000131202442155028,0.031428208941946575
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.3.norm1.weight,non_affine,norm,256,0.0002527152590873557,0.0002527152590873557,0.00021988600205184505,0.9976063930208738
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.3.norm1.bias,non_affine,norm,256,4.7924909752989675e-05,4.7924909752989675e-05,0.0001280762632247878,0.0321533679599742
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.3.norm2.weight,non_affine,norm,256,9.855758713320826e-06,9.855758713320826e-06,9.495961828920591e-05,0.9854297739223128
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.3.norm2.bias,non_affine,norm,256,8.899756337214637e-06,8.899756337214637e-06,3.6915487855145165e-05,0.015232052266813755
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,norm.weight,non_affine,norm,256,0.00019888349801072347,0.00019888349801072347,0.00013518999634580016,0.924361093350739
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2650,14.6353591160221,0.001,norm.bias,non_affine,norm,256,4.5034247844648636e-05,4.5034247844648636e-05,2.9068180243799314e-05,0.06467165530039116
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0019816839424450627,0.0019816839424450627,0.0002241125132155019,0.07117899144141852
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0011299378135979077,0.0011299378135979077,0.0001698699488656104,0.04880234753153141
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0002287983431622517,0.0002287983431622517,0.00020595179031443462,0.0637003219281117
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.00010314143321479206,0.00010314143321479206,0.00013602401567073738,0.050490210143971044
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,8.110608819465804e-05,8.110608819465804e-05,0.00016949731239123333,0.05895102770876548
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,7.147408410307478e-05,7.147408410307478e-05,0.000186938782036809,0.05737798142010848
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,9.213561847546115e-05,9.213561847546115e-05,0.0001972517178258905,0.04936013784993433
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,3.17838135518356e-05,3.17838135518356e-05,0.00013537166868322377,0.035468744189203094
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00011044407345821041,0.00011044407345821041,0.0002013032584013104,0.061631539150182955
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,7.984256866091553e-05,7.984256866091553e-05,0.00019002717950134088,0.04616028582169069
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,4.440847049021817e-05,4.440847049021817e-05,0.00015585841894598227,0.0583146661010363
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,1.789524459567643e-05,1.789524459567643e-05,0.00010614361436540587,0.04791646565174011
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.9136510594053194e-05,1.9136510594053194e-05,0.0002771404089057417,0.054219888491728936
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,2.2423009702060473e-05,2.2423009702060473e-05,0.00023201492132744083,0.054085225003751236
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,3.1629658394709606e-05,3.1629658394709606e-05,0.0002884698303398841,0.043019698022574396
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,1.8542788787411066e-05,1.8542788787411066e-05,0.00010192681818803894,0.03665573230353039
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,6.094700257054981e-05,6.094700257054981e-05,0.0001990868301531859,0.06649478452081932
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,4.171294032779832e-05,4.171294032779832e-05,0.00012314395342305007,0.05252782673151657
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,2.819408678231608e-05,2.819408678231608e-05,0.0001305780380607533,0.05635952874031281
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,1.342236000973505e-05,1.342236000973505e-05,9.126100815874211e-05,0.04785439911044654
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,8.834140877786383e-06,8.834140877786383e-06,0.00021545122679061932,0.05029878304954639
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,1.0668101996321491e-05,1.0668101996321491e-05,0.00018127900948536167,0.0476606536026695
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.4719736874042962e-05,1.4719736874042962e-05,0.00020284149833322973,0.03661799735648265
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,1.319095100656784e-05,1.319095100656784e-05,9.049284663244743e-05,0.03204763839324843
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,3.5073729830202655e-05,3.5073729830202655e-05,0.00026095022399103446,0.06567308361666678
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,2.6601543405878036e-05,2.6601543405878036e-05,0.00019547592021701505,0.050781667230799396
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,2.304231389914168e-05,2.304231389914168e-05,0.0001376784206542122,0.053060591094409706
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,1.0483865418859468e-05,1.0483865418859468e-05,7.857015906354654e-05,0.04076013578440323
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,6.429484666938082e-06,6.429484666938082e-06,0.0002560852226758925,0.03971061669714846
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,7.412328209799822e-06,7.412328209799822e-06,0.00020442983798392298,0.038311762594769955
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,8.705229881322486e-06,8.705229881322486e-06,0.00014407250253880438,0.024576825942950874
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,1.0809581851562804e-05,1.0809581851562804e-05,7.528933459983736e-05,0.027708694244202744
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,cls.weight,cls,shape_weight,512,0.016250273651789948,0.016250273651789948,0.00018607130520382264,0.03256774684438661
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,cls.bias,cls,raw_bias,2,0.022365396672356968,0.022365396672356968,0.0001886695188181339,0.05036483185840607
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,embed.weight,non_affine,weight,12750336,5.033290220623256e-05,5.033290220623256e-05,0.00017827515096794267,1.0013931821630266
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.0.norm1.weight,non_affine,norm,256,0.012266266273216218,0.012266266273216218,0.00024031498814086358,0.9762294353902985
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.0.norm1.bias,non_affine,norm,256,0.005381403755572348,0.005381403755572348,0.0002485572004663231,0.05841825947805572
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0007385077737941497,0.0007385077737941497,0.00017401591099002318,0.9822230355864485
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.0.norm2.bias,non_affine,norm,256,0.00042638631641037973,0.00042638631641037973,0.0002620248928901653,0.04544469586282409
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0010246782861110938,0.0010246782861110938,0.00022053038741278705,0.9904798094430944
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0008336092102559975,0.0008336092102559975,0.00033219516086894845,0.03269513981555926
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00018292610130151736,0.00018292610130151736,0.00021812957204030378,0.9122677977904331
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00016829137919143023,0.00016829137919143023,0.00015438575281359425,0.03492879468838641
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.2.norm1.weight,non_affine,norm,256,0.000556775278856249,0.000556775278856249,0.00024658527269230527,0.9714440754997572
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00041884712747497797,0.00041884712747497797,0.00018354748807531185,0.05572010657196296
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.2.norm2.weight,non_affine,norm,256,7.321230595866315e-05,7.321230595866315e-05,0.00030679741065449347,0.9649401782572075
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.2.norm2.bias,non_affine,norm,256,9.684502997571322e-05,9.684502997571322e-05,0.0002802708004266313,0.030938083809945803
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00027889565510061235,0.00027889565510061235,0.00021119460706344042,0.9966503009653879
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0002453150501877546,0.0002453150501877546,0.00018616086937220714,0.03117526139661289
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.3.norm2.weight,non_affine,norm,256,3.1788076527814e-05,3.1788076527814e-05,0.0002961093004236974,0.9874703921937557
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.3.norm2.bias,non_affine,norm,256,5.2861696590634636e-05,5.2861696590634636e-05,0.0002054052076825965,0.015650222209946392
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,norm.weight,non_affine,norm,256,0.0003548608267353884,0.0003548608267353884,0.00019473734142592473,0.922124440988705
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2700,14.911602209944752,0.001,norm.bias,non_affine,norm,256,0.000866977487368614,0.000866977487368614,0.00020633484609945205,0.06575276194009406
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0020807778209402487,0.0020807778209402487,0.00023146869624600912,0.07151311781190792
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.001368526382308267,0.001368526382308267,0.00016502856198164252,0.048867169505206726
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00015296827504337546,0.00015296827504337546,0.0002694725397017527,0.06416349649080975
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.0001894581053836316,0.0001894581053836316,0.00012060796988934486,0.051707184519796
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,5.19685553979443e-05,5.19685553979443e-05,0.0002436210927118363,0.05917297803658048
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,4.576623308210378e-05,4.576623308210378e-05,0.00022627224811881373,0.05872259675891212
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,5.308094392974103e-05,5.308094392974103e-05,0.0002691438346309336,0.049690327994972375
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,2.0168474651970472e-05,2.0168474651970472e-05,0.00014158221763883603,0.03666867979158209
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,5.60421281574311e-05,5.60421281574311e-05,0.00026416558004828785,0.06211109721297185
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,3.47197199711954e-05,3.47197199711954e-05,0.00025696457591972666,0.04673334413652232
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,3.584648002663179e-05,3.584648002663179e-05,0.00015847265481722873,0.058973364165454324
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,9.98390310212654e-06,9.98390310212654e-06,8.90133059035066e-05,0.04857772997753505
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.2662123080222938e-05,1.2662123080222938e-05,0.00023879743069641368,0.054877001821326155
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.1800965881643978e-05,1.1800965881643978e-05,0.0002412700456820703,0.05598964963768574
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,1.951165665714272e-05,1.951165665714272e-05,0.0002334453331687482,0.0441211362030514
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,9.611058732878953e-06,9.611058732878953e-06,8.631726023667456e-05,0.03732310877586277
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,3.225398592788917e-05,3.225398592788917e-05,0.0001713412830403497,0.06685578484088553
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,1.798069317225233e-05,1.798069317225233e-05,9.916162873597128e-05,0.05425955876011317
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.2406581439877981e-05,1.2406581439877981e-05,0.00013570192892539367,0.05659167665760085
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,7.005318517328209e-06,7.005318517328209e-06,7.072938779046614e-05,0.048192466661867724
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,6.101004834981876e-06,6.101004834981876e-06,0.00018970979597900367,0.05059777640472237
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,6.651440366375736e-06,6.651440366375736e-06,0.00017074930011216514,0.04863463210719535
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,8.945978083732324e-06,8.945978083732324e-06,0.0001384320152586756,0.03688977542554911
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,7.596667338780813e-06,7.596667338780813e-06,7.043430710604475e-05,0.03248897196315372
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,1.5812472009948427e-05,1.5812472009948427e-05,0.00022902163133028567,0.06627793396807082
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,1.1813926378306188e-05,1.1813926378306188e-05,0.00015894448880871597,0.05108277502653934
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.4153430476238352e-05,1.4153430476238352e-05,0.00012534524473999215,0.05320825294395454
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,5.022287872236806e-06,5.022287872236806e-06,4.559314112727811e-05,0.040827393031794515
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,3.364960613555797e-06,3.364960613555797e-06,0.00012410351206864286,0.039993350171936996
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,3.4765018032303684e-06,3.4765018032303684e-06,0.00011062584335626585,0.038516224349660885
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,4.347211069265562e-06,4.347211069265562e-06,7.180536081171518e-05,0.02463580521195833
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,5.325360627916431e-06,5.325360627916431e-06,4.02402347243645e-05,0.02780385431513507
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,cls.weight,cls,shape_weight,512,0.010854446744158742,0.010854446744158742,0.00016852079940668353,0.03272662377710313
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,cls.bias,cls,raw_bias,2,0.013080274856620736,0.013080274856620736,0.00011563437039519928,0.05107519921990051
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,embed.weight,non_affine,weight,12750336,4.966048670451616e-05,4.966048670451616e-05,0.00015479586743750718,1.0014105028338038
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.0.norm1.weight,non_affine,norm,256,0.011353723402696157,0.011353723402696157,0.0002587718062526099,0.975944170701544
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.0.norm1.bias,non_affine,norm,256,0.008336188903852352,0.008336188903852352,0.00026096067973773693,0.05809288930563161
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0004072310771962744,0.0004072310771962744,0.00033989650985592247,0.9815430853428694
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0003993037537340497,0.0003993037537340497,0.0002084329600257104,0.04759985056606245
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0004064599416367411,0.0004064599416367411,0.00040262040598384953,0.9902632368648148
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00019242761156074682,0.00019242761156074682,0.0005941681353452686,0.03394065791001062
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00010774926106934349,0.00010774926106934349,0.00022444085262118208,0.9115709435062423
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00010442305092308784,0.00010442305092308784,0.00018537236178962086,0.035405885335747976
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00031256992837139593,0.00031256992837139593,0.00018582592826809838,0.9710810825445448
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0001282419038631431,0.0001282419038631431,0.0001295988041769852,0.049323553568290504
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.2.norm2.weight,non_affine,norm,256,4.628520628820029e-05,4.628520628820029e-05,0.00027914379269893257,0.9634622730159785
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.2.norm2.bias,non_affine,norm,256,5.3865552153140416e-05,5.3865552153140416e-05,0.00023887655855700293,0.0296341761065488
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00017339124347939784,0.00017339124347939784,0.00022333494526493138,0.996526975480014
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00013801424929573246,0.00013801424929573246,0.0001465982024215708,0.03156120714877618
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.3.norm2.weight,non_affine,norm,256,1.7316583901357276e-05,1.7316583901357276e-05,0.00018886982393816415,0.9855179887152696
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.3.norm2.bias,non_affine,norm,256,1.51218160149751e-05,1.51218160149751e-05,0.00013980186524060968,0.015706753685155887
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,norm.weight,non_affine,norm,256,0.0002545552696844803,0.0002545552696844803,0.00017484895299097708,0.9200979983442847
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2750,15.187845303867404,0.001,norm.bias,non_affine,norm,256,0.0005112854048496778,0.0005112854048496778,0.00012601145091547017,0.06762041824661866
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0018267587344545095,0.0018267587344545095,0.0002468689689664094,0.07191226889649244
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0012504751958178923,0.0012504751958178923,0.00017046533989344918,0.04931139920565882
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0005352261066542441,0.0005352261066542441,0.00025897910184313104,0.06465617980579863
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.00042137244678736084,0.00042137244678736084,0.00018000675747578012,0.05403118246627501
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00014115531403617194,0.00014115531403617194,0.00021246020239349667,0.05952196817303157
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,0.00015042937659453991,0.00015042937659453991,0.00024230794666227343,0.06025226697438435
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00011972591836494205,0.00011972591836494205,0.0002230993493671127,0.05024250517204789
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,5.372891340303286e-05,5.372891340303286e-05,0.00014074727241945032,0.03912295788891046
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00011442885670582284,0.00011442885670582284,0.00021686445374225396,0.062424472532786136
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,6.107039809028071e-05,6.107039809028071e-05,0.00015228996654776015,0.04858875730446707
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,7.015680012704726e-05,7.015680012704726e-05,0.00017039641952162047,0.05913729486953985
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,2.5003216033276552e-05,2.5003216033276552e-05,7.918823641628183e-05,0.049215527553880915
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.1129320480725607e-05,2.1129320480725607e-05,0.00019289367087079262,0.05515618947001478
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,2.475792394425194e-05,2.475792394425194e-05,0.00019959861959732597,0.0567531618705778
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,3.354608503728047e-05,3.354608503728047e-05,0.0001317205470988855,0.044443404508436604
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,2.4392627395898248e-05,2.4392627395898248e-05,8.424384626689269e-05,0.03762336106162483
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,4.83445618289243e-05,4.83445618289243e-05,0.00019414781876689777,0.06692560546198208
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,4.169064763578426e-05,4.169064763578426e-05,0.00012956367629587634,0.0546248238599434
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,4.745160547928527e-05,4.745160547928527e-05,0.00019636626967976716,0.05627449267334319
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,1.720786230154085e-05,1.720786230154085e-05,7.79758843161008e-05,0.04796531838154958
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.53202870379158e-05,1.53202870379158e-05,0.00017234827074748168,0.05086556642322387
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,1.6654550974382624e-05,1.6654550974382624e-05,0.00019941270843039236,0.04861552206862116
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.992374690012709e-05,1.992374690012709e-05,0.00010197064831213229,0.03710712720939802
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,1.811392595482814e-05,1.811392595482814e-05,8.516457777422216e-05,0.03224405442541219
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,4.0221662452971845e-05,4.0221662452971845e-05,0.00017347003874347534,0.06657422782890277
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,3.3518733729769196e-05,3.3518733729769196e-05,0.00010939350729997431,0.05027894870928099
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,3.843037494525454e-05,3.843037494525454e-05,0.00025194769833789384,0.05308541486776176
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,1.4554071773234737e-05,1.4554071773234737e-05,4.0666437385617985e-05,0.04053156612415606
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,7.535042662744229e-06,7.535042662744229e-06,8.048315665763983e-05,0.04005054129066639
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,8.178163654562096e-06,8.178163654562096e-06,7.120112565904845e-05,0.03867287935532566
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.0841683497151846e-05,1.0841683497151846e-05,5.184790462482919e-05,0.024397144416273945
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,1.386498649974258e-05,1.386498649974258e-05,3.510805285256613e-05,0.027510368459391303
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,cls.weight,cls,shape_weight,512,0.0206512814207619,0.0206512814207619,0.0001533846870980519,0.03449679818015673
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,cls.bias,cls,raw_bias,2,0.02601397552072434,0.02601397552072434,5.721513855681761e-05,0.051582566063161986
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,embed.weight,non_affine,weight,12750336,4.7331734197812015e-05,4.7331734197812015e-05,0.00016600556484491245,1.0014253828959199
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.0.norm1.weight,non_affine,norm,256,0.013187018364700426,0.013187018364700426,0.0002724575581325202,0.9758982726417887
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.0.norm1.bias,non_affine,norm,256,0.007795954764260744,0.007795954764260744,0.00018276615293692984,0.05720877769763417
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0014524163965128393,0.0014524163965128393,0.0003004488935286487,0.9814193494408696
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.0.norm2.bias,non_affine,norm,256,0.001423595718672918,0.001423595718672918,0.00027427090084784236,0.04838159954072658
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.1.norm1.weight,non_affine,norm,256,0.001010486457341316,0.001010486457341316,0.00029049684685253824,0.9893192072624171
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0004945973454644491,0.0004945973454644491,0.0002686278514426125,0.040450738986967764
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00019283288192559274,0.00019283288192559274,0.00020990616647702836,0.9103483071112479
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.1.norm2.bias,non_affine,norm,256,0.0001638667952469423,0.0001638667952469423,0.0001936602881733521,0.03587603833236089
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00039824460588954824,0.00039824460588954824,0.00022579495068794994,0.9705586930401181
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0004838387131613309,0.0004838387131613309,0.00013152642432026293,0.04803605907708827
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.2.norm2.weight,non_affine,norm,256,0.00011204616612220862,0.00011204616612220862,0.00024298251431925414,0.9628916154279896
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.2.norm2.bias,non_affine,norm,256,0.00012020623301077901,0.00012020623301077901,0.000264091964433453,0.030978249662364052
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00035101429859319506,0.00035101429859319506,0.00024170630791580633,0.9966536201358867
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0004062990123647168,0.0004062990123647168,0.00015698063763728914,0.032550196394272014
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.3.norm2.weight,non_affine,norm,256,4.17461409643493e-05,4.17461409643493e-05,0.00013948487893887122,0.983903711517728
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.3.norm2.bias,non_affine,norm,256,3.5320670013291275e-05,3.5320670013291275e-05,0.00010686453746030284,0.015801892477269982
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,norm.weight,non_affine,norm,256,0.00046875745377126203,0.00046875745377126203,0.00017953300931117906,0.921283726275422
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2800,15.464088397790055,0.001,norm.bias,non_affine,norm,256,0.0011648760917341062,0.0011648760917341062,7.053443834782914e-05,0.0682710212841324
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.002123435586700183,0.002123435586700183,0.00021937793765661377,0.07221263476301082
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0015571932734081602,0.0015571932734081602,0.00013520227484369596,0.04970117873641771
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0002240946468863915,0.0002240946468863915,0.0001466284801282451,0.06501237676922723
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.00015288579766044143,0.00015288579766044143,8.401785290679604e-05,0.05278783313866057
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,7.772238270977596e-05,7.772238270977596e-05,0.00014853939693853415,0.059780502415487796
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,6.70464894114248e-05,6.70464894114248e-05,0.00013654313152582445,0.0600336922606002
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,5.368435906388987e-05,5.368435906388987e-05,0.00015742906914451954,0.050715904190375784
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,1.430163787101639e-05,1.430163787101639e-05,9.04190673826732e-05,0.038711614011017074
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,6.026249562827221e-05,6.026249562827221e-05,0.00015977386091354717,0.06276842678892385
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,1.6323274160136145e-05,1.6323274160136145e-05,0.00011503731571277286,0.04826742344235146
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,1.4900580502907763e-05,1.4900580502907763e-05,0.00015950580478057597,0.059439115979161634
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,3.9150242252998775e-06,3.9150242252998775e-06,7.640091421236415e-05,0.049732567423847324
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,4.937288730366026e-06,4.937288730366026e-06,0.00015182985527822858,0.05537897227177677
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,5.131630318063123e-06,5.131630318063123e-06,0.00014874081443640784,0.057399025574861276
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,5.8837672978107475e-06,5.8837672978107475e-06,0.00012670971086149952,0.044634928808213195
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,3.7124800498987777e-06,3.7124800498987777e-06,8.450076567027219e-05,0.0381336310898041
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,1.1260447130830624e-05,1.1260447130830624e-05,0.0001690066868544214,0.06717839886325198
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,7.2536029876059075e-06,7.2536029876059075e-06,0.00013380624123867383,0.054564687224591644
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,6.0819987756410175e-06,6.0819987756410175e-06,0.00012534161672894903,0.05659875061785349
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,2.01281863859817e-06,2.01281863859817e-06,7.193895430789176e-05,0.04811001579208537
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,3.847126157514334e-06,3.847126157514334e-06,0.00012667877392788635,0.05091133329046037
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,3.7392309099072954e-06,3.7392309099072954e-06,0.00011645773710991957,0.04901394771202651
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,3.237773034746146e-06,3.237773034746146e-06,0.00010795080791776689,0.037062430176862136
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,2.2232428452832686e-06,2.2232428452832686e-06,7.250991393326469e-05,0.03247369666390532
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,9.177901925658235e-06,9.177901925658235e-06,0.00021201478553281884,0.0668089311996366
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,4.765665249190456e-06,4.765665249190456e-06,0.00019396399133820305,0.05103254952472611
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,4.682911616927034e-06,4.682911616927034e-06,9.616670539487996e-05,0.054061209178822844
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,1.4830866070365919e-06,1.4830866070365919e-06,4.1216339804654114e-05,0.040641298429009126
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,8.074206860307208e-07,8.074206860307208e-07,6.637142464755905e-05,0.04011431460879524
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,8.200601341539961e-07,8.200601341539961e-07,6.219598310774431e-05,0.03863031346701882
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.0440361797208544e-06,1.0440361797208544e-06,5.3992245330180345e-05,0.02445625236046568
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,1.3369308700439164e-06,1.3369308700439164e-06,4.231493477846022e-05,0.02752752895334875
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,cls.weight,cls,shape_weight,512,0.0024657740483865734,0.0024657740483865734,9.477771094641473e-05,0.03431896714722075
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,cls.bias,cls,raw_bias,2,0.0029753073626709184,0.0029753073626709184,8.788448683632249e-05,0.04954756721820845
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,embed.weight,non_affine,weight,12750336,5.3555299885548887e-05,5.3555299885548887e-05,0.0001616453240741406,1.0014410960014979
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.0.norm1.weight,non_affine,norm,256,0.01379245880860723,0.01379245880860723,0.00025269071233312664,0.9758898440209679
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.0.norm1.bias,non_affine,norm,256,0.008018225512027398,0.008018225512027398,0.00017475803338546896,0.05580029214011092
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0005731030701801303,0.0005731030701801303,0.00016184947386262694,0.9807817179976692
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0006767729225200026,0.0006767729225200026,0.00010193417679703123,0.04651703348452388
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0006841429955323408,0.0006841429955323408,0.00019216744537752466,0.9900968858724416
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00011873619632510531,0.00011873619632510531,0.00013930149362586454,0.039115562757398505
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.1.norm2.weight,non_affine,norm,256,3.7633380428029855e-05,3.7633380428029855e-05,0.00017236877487964932,0.9095610608495995
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.1.norm2.bias,non_affine,norm,256,3.9206699477883794e-05,3.9206699477883794e-05,0.0001271603038608813,0.03583577533154649
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.2.norm1.weight,non_affine,norm,256,9.477481520941503e-05,9.477481520941503e-05,0.00021971205085092967,0.9708332918573679
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00010677164374493205,0.00010677164374493205,0.0001492098562455981,0.04695281384883869
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.2.norm2.weight,non_affine,norm,256,3.325534078547328e-05,3.325534078547328e-05,0.00019648418689962032,0.9610007040436038
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.2.norm2.bias,non_affine,norm,256,3.439817274691598e-05,3.439817274691598e-05,0.00016821247078655733,0.030431483897302648
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.3.norm1.weight,non_affine,norm,256,9.166886261845754e-05,9.166886261845754e-05,0.00019463078778881863,0.9974173335189135
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.3.norm1.bias,non_affine,norm,256,5.857973591809741e-05,5.857973591809741e-05,0.0002206891734684325,0.030756799554326395
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.3.norm2.weight,non_affine,norm,256,4.120545139965892e-06,4.120545139965892e-06,0.0001139583719329475,0.9831432325802953
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.3.norm2.bias,non_affine,norm,256,3.1638453461182535e-06,3.1638453461182535e-06,9.297189734970289e-05,0.01667909713555746
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,norm.weight,non_affine,norm,256,5.687967052697545e-05,5.687967052697545e-05,0.00012591612056187744,0.9198323912945477
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2850,15.740331491712707,0.001,norm.bias,non_affine,norm,256,0.00013175746604303785,0.00013175746604303785,0.00010258194006663956,0.06884314136716604
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.002108147499104437,0.002108147499104437,0.0002223666609057158,0.07255012018622145
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0011341761007489042,0.0011341761007489042,0.00016620424678858247,0.04978394543928955
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00026987479832739044,0.00026987479832739044,0.00019381337240491697,0.0652915792291681
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,9.404232739911047e-05,9.404232739911047e-05,0.00010598009223693394,0.05368623815844949
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,9.792386483984692e-05,9.792386483984692e-05,0.00018746601734591999,0.06004025791916504
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,7.700871664520832e-05,7.700871664520832e-05,0.00017408523001390466,0.06068363625862885
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00010911762916086313,0.00010911762916086313,0.00021823099310772266,0.051026955722004275
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,3.650086504035483e-05,3.650086504035483e-05,0.00010722755076408062,0.03949474556596713
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00014170587182048492,0.00014170587182048492,0.0001998795705493311,0.06289039813172548
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,8.50502256163604e-05,8.50502256163604e-05,0.00014345796673682844,0.04859703214637272
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,4.803824457269476e-05,4.803824457269476e-05,0.00016476840248672971,0.05943925111993454
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,9.04095030454467e-06,9.04095030454467e-06,9.46666161664656e-05,0.0501879966911379
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.5264088677302604e-05,1.5264088677302604e-05,0.0001856396684919627,0.05564076998736466
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.466712315165506e-05,1.466712315165506e-05,0.00016343133839582564,0.057580352177887595
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.0302687899269743e-05,2.0302687899269743e-05,0.00016133420542880158,0.04489862576374352
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,8.256523350418275e-06,8.256523350418275e-06,8.3852148136714e-05,0.03865219937818492
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,4.908690391307375e-05,4.908690391307375e-05,0.00015153906268830337,0.06724004894480003
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,2.2703926514414346e-05,2.2703926514414346e-05,9.948178597680489e-05,0.0544688118254726
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.8761603456784826e-05,1.8761603456784826e-05,0.00010417182565822032,0.05640305650076965
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,4.835894957298941e-06,4.835894957298941e-06,5.4229682330387354e-05,0.04807322601399299
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,7.856770599830986e-06,7.856770599830986e-06,0.00011853979283030111,0.051027393758048885
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,6.73951502293004e-06,6.73951502293004e-06,0.00010488926411725009,0.04924037237012977
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,7.877599140439306e-06,7.877599140439306e-06,9.193466763625626e-05,0.03710636484335321
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,4.890786565519443e-06,4.890786565519443e-06,4.963272811410322e-05,0.032430148433528636
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.3643567330543242e-05,2.3643567330543242e-05,0.0001147031263709322,0.06687501288462898
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,1.2186744461601245e-05,1.2186744461601245e-05,6.589159361364206e-05,0.05108198422319442
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.3177572954432325e-05,1.3177572954432325e-05,7.129155621550575e-05,0.05378935031910825
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,2.926690489121937e-06,2.926690489121937e-06,1.890334756701327e-05,0.0404470348919845
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,2.0918585182884146e-06,2.0918585182884146e-06,4.190698125910234e-05,0.04006941302134662
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,2.0656764097457264e-06,2.0656764097457264e-06,3.185940050069287e-05,0.038795248385439435
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,2.485412058946912e-06,2.485412058946912e-06,2.6305942710184776e-05,0.024210447957314064
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,3.0406033304557035e-06,3.0406033304557035e-06,1.7897211934668018e-05,0.02722651926137099
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,cls.weight,cls,shape_weight,512,0.004417361578620131,0.004417361578620131,6.645502250657733e-05,0.0353891617954587
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,cls.bias,cls,raw_bias,2,0.003621394728481876,0.003621394728481876,2.1835169332621103e-05,0.04927902173841679
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,embed.weight,non_affine,weight,12750336,5.4792374131530376e-05,5.4792374131530376e-05,0.00016473138199994802,1.0014560946450164
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.0.norm1.weight,non_affine,norm,256,0.014129131958940748,0.014129131958940748,0.0002566436747411049,0.9760692724166504
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.0.norm1.bias,non_affine,norm,256,0.006123213869822369,0.006123213869822369,0.00020210428612068998,0.05658313077609533
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0008626200663758843,0.0008626200663758843,0.00021035758516281246,0.9810428230590442
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0003581620637429933,0.0003581620637429933,0.00017571394689286214,0.045564052310056974
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0010899384029558756,0.0010899384029558756,0.00021857137019181406,0.9897454313060499
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0009781422006056209,0.0009781422006056209,0.0001738702326939824,0.04058955341446733
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00013939845710406762,0.00013939845710406762,0.0001807408912729228,0.9088669186693068
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00011885134407922173,0.00011885134407922173,0.00010990814873956912,0.03628623775353354
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0004394075596210338,0.0004394075596210338,0.00018049081673985422,0.9704830910429636
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0002221155071424378,0.0002221155071424378,0.00014631647385002369,0.04745248868488627
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.2.norm2.weight,non_affine,norm,256,5.251503032544733e-05,5.251503032544733e-05,0.0001113928129858923,0.9598386420800679
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.2.norm2.bias,non_affine,norm,256,3.105151544516848e-05,3.105151544516848e-05,8.060719756681409e-05,0.02903483745159239
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.3.norm1.weight,non_affine,norm,256,0.0002491222601607794,0.0002491222601607794,0.00017985808967531947,0.9969405819358155
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00011265768249878645,0.00011265768249878645,6.078705297087632e-05,0.03058880599925867
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.3.norm2.weight,non_affine,norm,256,7.2495199690206665e-06,7.2495199690206665e-06,5.7093553613033844e-05,0.9812959623809818
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.3.norm2.bias,non_affine,norm,256,1.2149915376116862e-05,1.2149915376116862e-05,4.362504222132562e-05,0.017203208737446733
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,norm.weight,non_affine,norm,256,0.0002269049405063486,0.0002269049405063486,8.518390827470042e-05,0.9207594636197207
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2900,16.016574585635357,0.001,norm.bias,non_affine,norm,256,0.00017216982457966452,0.00017216982457966452,2.6087445921532016e-05,0.06910237746892943
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0020830054781091865,0.0020830054781091865,0.00022853104835345966,0.07284652651646625
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0013426016398277235,0.0013426016398277235,0.00013541862443673298,0.04925893040386043
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00023695640429196687,0.00023695640429196687,0.0002057649201547551,0.06561291361952934
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,0.00020478347429519692,0.00020478347429519692,0.00011305725763358063,0.053650466516715976
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,9.032528853754546e-05,9.032528853754546e-05,0.0001772655964485105,0.06039367027796581
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,9.193189006431652e-05,9.193189006431652e-05,0.00018138660020610155,0.061057679788820256
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00010098082342002185,0.00010098082342002185,0.00020583927089338886,0.05149237025093496
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,3.0011822786679742e-05,3.0011822786679742e-05,0.00011612169644189326,0.040361614207821334
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.0001695281840944127,0.0001695281840944127,0.00022455416091714622,0.06295458683462124
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,0.00010461619982998303,0.00010461619982998303,0.00015623533173582488,0.04920470457397438
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,2.7773715879831014e-05,2.7773715879831014e-05,0.00018735036962852709,0.059180921755720484
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,6.174265504835891e-06,6.174265504835891e-06,0.00013588439402970948,0.05114494581570941
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,8.291289915837526e-06,8.291289915837526e-06,0.00021241705580885676,0.055939490713094425
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,7.212710159220432e-06,7.212710159220432e-06,0.00023800838469844828,0.05825107826413715
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,1.1682265663655455e-05,1.1682265663655455e-05,0.0001817339265792866,0.04519380281740969
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,5.570377267134221e-06,5.570377267134221e-06,0.00014249318428826075,0.03920828615566909
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,2.3219337273795554e-05,2.3219337273795554e-05,0.00020855640506484458,0.06749502803341532
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,9.160908857361412e-06,9.160908857361412e-06,0.00018836041014912557,0.055170193954738427
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.2992123895124564e-05,1.2992123895124564e-05,0.00018132013131283512,0.0567324362877694
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,3.944903456814389e-06,3.944903456814389e-06,0.00013893299315131534,0.0477934747520259
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,6.994408380743056e-06,6.994408380743056e-06,0.0001789373627488634,0.051333902456985055
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,6.256163952808801e-06,6.256163952808801e-06,0.00019782080304587266,0.04947162741183515
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,7.251388328622127e-06,7.251388328622127e-06,0.0001480129693587341,0.0374164254121841
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,4.791772214247264e-06,4.791772214247264e-06,0.00014462117316341725,0.032498405227138906
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.1917075481530884e-05,2.1917075481530884e-05,0.000179474276921915,0.06719049014601391
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,6.622098814606595e-06,6.622098814606595e-06,0.00016514743912774492,0.05091770343982099
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,5.940465407495783e-06,5.940465407495783e-06,0.00019762701759542446,0.054605175110575735
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,1.817729636651042e-06,1.817729636651042e-06,9.245673762040333e-05,0.040501681211428636
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,9.681680502201683e-07,9.681680502201683e-07,6.431527260460367e-05,0.040125362792242956
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,9.708601203297883e-07,9.708601203297883e-07,7.070859593052682e-05,0.038900396642096956
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.3881497314385166e-06,1.3881497314385166e-06,7.660277546441563e-05,0.024289972135044968
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,1.690386327183148e-06,1.690386327183148e-06,9.316039137282908e-05,0.027370495148204107
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,cls.weight,cls,shape_weight,512,0.002098881396380677,0.002098881396380677,0.00015647008853243583,0.03542028394334717
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,cls.bias,cls,raw_bias,2,0.002165461652824061,0.002165461652824061,0.00020755949757498467,0.04943242448096868
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,embed.weight,non_affine,weight,12750336,6.1004207393688344e-05,6.1004207393688344e-05,0.0001777256791729546,1.0014743664984842
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.0.norm1.weight,non_affine,norm,256,0.01584783003497634,0.01584783003497634,0.00028904495535842276,0.9759073424894011
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.0.norm1.bias,non_affine,norm,256,0.007816081045893031,0.007816081045893031,0.00015062458151291174,0.05694441062808648
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0008605997269575253,0.0008605997269575253,0.00020578627694755084,0.9816011371556219
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0011370813186655513,0.0011370813186655513,0.00022820000026309214,0.04501923863032438
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0013258820959038675,0.0013258820959038675,0.0002407416771368219,0.989201354875728
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0012153372979728909,0.0012153372979728909,0.0002866980191821788,0.04120571501124355
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.1.norm2.weight,non_affine,norm,256,5.332910542243912e-05,5.332910542243912e-05,0.00025127051857931756,0.9074735602948867
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.1.norm2.bias,non_affine,norm,256,3.2770340172048746e-05,3.2770340172048746e-05,0.00026285809183385544,0.037208561039811586
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0002306034302646914,0.0002306034302646914,0.00022304142496121525,0.9705117725914124
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.2.norm1.bias,non_affine,norm,256,6.317212975907333e-05,6.317212975907333e-05,0.00027175017209696143,0.044235713728444884
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.2.norm2.weight,non_affine,norm,256,4.432435497478365e-05,4.432435497478365e-05,0.00029545233006808417,0.9600952923686621
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.2.norm2.bias,non_affine,norm,256,3.211599881601477e-05,3.211599881601477e-05,0.000425006814182444,0.03026085061238446
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00023435942237253724,0.00023435942237253724,0.0002445240288477921,0.9973578715590891
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.3.norm1.bias,non_affine,norm,256,5.945767596925378e-05,5.945767596925378e-05,0.0003445882929321698,0.03099970681430146
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.3.norm2.weight,non_affine,norm,256,3.1914601068312334e-06,3.1914601068312334e-06,0.0001119367651322141,0.9814054718281722
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.3.norm2.bias,non_affine,norm,256,4.96951229947829e-06,4.96951229947829e-06,0.00013957272361380386,0.017400854370226627
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,norm.weight,non_affine,norm,256,7.950538538395793e-05,7.950538538395793e-05,0.00018944420028380282,0.91931754507773
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,2950,16.29281767955801,0.001,norm.bias,non_affine,norm,256,0.00010303762812789266,0.00010303762812789266,0.0002389279378380807,0.07039234475756286
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0021233271137058233,0.0021233271137058233,0.00020859573467676713,0.07313406911470682
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,raw_bias,768,0.0008880602739921773,0.0008880602739921773,0.00012797222727788045,0.04917709578577439
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00018136675807990522,0.00018136675807990522,0.0001545581539592551,0.06596188671662985
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,raw_bias,256,9.351661999547714e-05,9.351661999547714e-05,0.00011740359275521603,0.05275664477423761
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,7.306390503605883e-05,7.306390503605883e-05,0.00015511826236415892,0.060594651384470996
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.0.ff_in.bias,layers.0.ff_in,raw_bias,1024,5.884778532191666e-05,5.884778532191666e-05,0.00016392524628431427,0.06120555551855665
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,9.950709378116975e-05,9.950709378116975e-05,0.00018122269556320882,0.05183508790361278
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.0.ff_out.bias,layers.0.ff_out,raw_bias,256,2.438104456927646e-05,2.438104456927646e-05,0.00011501093848602744,0.039960440924384714
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.0001314043571541658,0.0001314043571541658,0.00017019151059404145,0.06316744658488051
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,raw_bias,768,3.631652359729197e-05,3.631652359729197e-05,0.00011681301114570645,0.04853890114810686
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,4.4940414984341e-05,4.4940414984341e-05,0.00015279842800627582,0.0593158964198626
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,raw_bias,256,9.849273032426161e-06,9.849273032426161e-06,0.00012271354412361505,0.05127000127304429
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.4015130294201838e-05,1.4015130294201838e-05,0.00015734044021657983,0.05583726555421943
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.1.ff_in.bias,layers.1.ff_in,raw_bias,1024,1.347098041711096e-05,1.347098041711096e-05,0.00016295317421582094,0.060079475974852754
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,1.680961945097385e-05,1.680961945097385e-05,0.00014179685675665956,0.045093860210381836
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.1.ff_out.bias,layers.1.ff_out,raw_bias,256,8.815691500696574e-06,8.815691500696574e-06,0.00012605278297080565,0.0389329221418187
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,4.545062775592555e-05,4.545062775592555e-05,0.00017957335381038595,0.06776667871770839
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,raw_bias,768,2.9662038651448068e-05,2.9662038651448068e-05,0.00015178380430442805,0.05514917956130077
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.6951551903220175e-05,1.6951551903220175e-05,0.0001570411823066229,0.057145515700957286
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,raw_bias,256,6.371396571612484e-06,6.371396571612484e-06,0.00012699950486591506,0.04811086754467508
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,7.88792988908767e-06,7.88792988908767e-06,0.0001732619059940914,0.05157601394351781
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.2.ff_in.bias,layers.2.ff_in,raw_bias,1024,6.9468683696595975e-06,6.9468683696595975e-06,0.0001641359164988688,0.04952141668683306
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,9.576249819836365e-06,9.576249819836365e-06,0.00013924200612530277,0.03764508556483527
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.2.ff_out.bias,layers.2.ff_out,raw_bias,256,6.422642214112564e-06,6.422642214112564e-06,0.0001249426885375761,0.032914764268466824
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.2506610721002867e-05,2.2506610721002867e-05,0.0002024493059592115,0.0672726075494791
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,raw_bias,768,9.606339140621198e-06,9.606339140621198e-06,0.00018541076503775803,0.05144108272621373
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.1221750529500624e-05,1.1221750529500624e-05,0.00015251990057109415,0.05524966053715479
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,raw_bias,256,3.302028584368729e-06,3.302028584368729e-06,8.575460709459269e-05,0.04073846930803264
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.828181054445329e-06,1.828181054445329e-06,6.742340575732204e-05,0.0401696743911388
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.3.ff_in.bias,layers.3.ff_in,raw_bias,1024,2.058458235566244e-06,2.058458235566244e-06,7.078526192362025e-05,0.038838135582082094
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,2.8705389314141938e-06,2.8705389314141938e-06,6.714028685358643e-05,0.024503401374815076
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.3.ff_out.bias,layers.3.ff_out,raw_bias,256,3.386516837625698e-06,3.386516837625698e-06,8.359860868812682e-05,0.027716684155990663
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,cls.weight,cls,shape_weight,512,0.004612956875998978,0.004612956875998978,0.00017409656623233911,0.034758227008565255
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,cls.bias,cls,raw_bias,2,0.006509958315649034,0.006509958315649034,0.00021100832229383682,0.048987201011396975
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,embed.weight,non_affine,weight,12750336,5.3313037494982585e-05,5.3313037494982585e-05,0.0001635968241052376,1.001490495447165
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.0.norm1.weight,non_affine,norm,256,0.013833331532836083,0.013833331532836083,0.0002550493266745234,0.9757684760254001
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.0.norm1.bias,non_affine,norm,256,0.004676911413823104,0.004676911413823104,0.0001437795554043433,0.058996347292325155
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0005302487624313062,0.0005302487624313062,0.00016483374353678268,0.9814991494970382
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0003469929944757321,0.0003469929944757321,0.000177443367865162,0.045112247939765183
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0014923067393939153,0.0014923067393939153,0.00028887117908832697,0.9894421660806206
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00021477705656827484,0.00021477705656827484,0.00011203556735961706,0.03708343948497965
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00010505112771120533,0.00010505112771120533,0.00018715683820845158,0.9047395022506082
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.1.norm2.bias,non_affine,norm,256,5.497164996566198e-05,5.497164996566198e-05,0.0002072016317715511,0.03832463207552725
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0004051582838903336,0.0004051582838903336,0.00021137020610903617,0.9707676887148275
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0002464109073246683,0.0002464109073246683,0.00021698555799758192,0.04341393380371701
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.2.norm2.weight,non_affine,norm,256,4.3015599132109776e-05,4.3015599132109776e-05,0.0002798701551686462,0.9607337177335225
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.2.norm2.bias,non_affine,norm,256,3.80357240276993e-05,3.80357240276993e-05,0.0001912993222303544,0.03040029687189975
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00020066561180709066,0.00020066561180709066,0.00020346491410861748,0.9967383299987098
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00011640896612937697,0.00011640896612937697,0.0003269039334141652,0.030981950101956084
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.3.norm2.weight,non_affine,norm,256,7.1734089774172515e-06,7.1734089774172515e-06,0.00012288154917661155,0.9819952643332724
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.3.norm2.bias,non_affine,norm,256,1.2216180044076835e-05,1.2216180044076835e-05,0.00012954646872700057,0.017378541603901544
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,norm.weight,non_affine,norm,256,0.00012719032760412344,0.00012719032760412344,0.00021390152207090236,0.9172260282830176
shape_boundary_orthogonal_adam,adamw,adamw_lr0p001,42,3000,16.569060773480665,0.001,norm.bias,non_affine,norm,256,0.0002978917666425089,0.0002978917666425089,0.00023638983446313093,0.07138353450264304


==> source_logs/step21_20260724_181746_sbo_adamw_lr0p001_bs128_steps3000_d256_L4_H4_seed42_sbo/experiment_config.json <==
{
  "script_version": "step21-sbo-adam-v1",
  "args": {
    "output_root": "outputs_step21_train_imdb_shape_boundary_orthogonal_adam",
    "data_root": "data",
    "seed": 42,
    "experiment_tag": "sbo",
    "optimizer_mode": "sbo_adamw",
    "lr": 0.001,
    "beta1": 0.9,
    "beta2": 0.999,
    "eps": 1e-08,
    "weight_decay": 0.0,
    "decay_mode": "none",
    "grad_clip_norm": 1.0,
    "max_len": 256,
    "val_ratio": 0.1,
    "seed_for_split": 42,
    "model_d": 256,
    "model_layers": 4,
    "model_heads": 4,
    "model_ff": 1024,
    "dropout": 0.1,
    "epochs": 20,
    "max_steps": 3000,
    "batch_size": 128,
    "eval_batch_size": 256,
    "num_workers": 8,
    "function_sample_size": 256,
    "coord_sample_size": 200000,
    "log_interval": 10,
    "tensor_log_interval": 50,
    "eval_interval": 100,
    "tensorboard": true,
    "tb_dir": "tensorboard",
    "use_amp": false,
    "deterministic": true,
    "save_best": false,
    "save_last": false
  },
  "run_spec": {
    "mode": "sbo_adamw",
    "lr": 0.001,
    "config_name": "sbo_adamw_lr0p001"
  },
  "run_count": 1,
  "seed_count": 1
}

==> source_logs/step21_20260724_181746_sbo_adamw_lr0p001_bs128_steps3000_d256_L4_H4_seed42_sbo/seed42/config.json <==
{
  "script_version": "step21-sbo-adam-v1",
  "run_spec": {
    "mode": "sbo_adamw",
    "lr": 0.001,
    "config_name": "sbo_adamw_lr0p001"
  },
  "seed": 42,
  "args": {
    "output_root": "outputs_step21_train_imdb_shape_boundary_orthogonal_adam",
    "data_root": "data",
    "seed": 42,
    "experiment_tag": "sbo",
    "optimizer_mode": "sbo_adamw",
    "lr": 0.001,
    "beta1": 0.9,
    "beta2": 0.999,
    "eps": 1e-08,
    "weight_decay": 0.0,
    "decay_mode": "none",
    "grad_clip_norm": 1.0,
    "max_len": 256,
    "val_ratio": 0.1,
    "seed_for_split": 42,
    "model_d": 256,
    "model_layers": 4,
    "model_heads": 4,
    "model_ff": 1024,
    "dropout": 0.1,
    "epochs": 20,
    "max_steps": 3000,
    "batch_size": 128,
    "eval_batch_size": 256,
    "num_workers": 8,
    "function_sample_size": 256,
    "coord_sample_size": 200000,
    "log_interval": 10,
    "tensor_log_interval": 50,
    "eval_interval": 100,
    "tensorboard": true,
    "tb_dir": "tensorboard",
    "use_amp": false,
    "deterministic": true,
    "save_best": false,
    "save_last": false
  },
  "affine_modules": [
    "layers.0.attn.qkv",
    "layers.0.attn.out_proj",
    "layers.0.ff_in",
    "layers.0.ff_out",
    "layers.1.attn.qkv",
    "layers.1.attn.out_proj",
    "layers.1.ff_in",
    "layers.1.ff_out",
    "layers.2.attn.qkv",
    "layers.2.attn.out_proj",
    "layers.2.ff_in",
    "layers.2.ff_out",
    "layers.3.attn.qkv",
    "layers.3.attn.out_proj",
    "layers.3.ff_in",
    "layers.3.ff_out",
    "cls"
  ],
  "definition": "g_shape=g_W-g_b mu^T; independent Adam states for shape and boundary; Delta b=Delta c-Delta W mu in sbo_adamw mode"
}

==> source_logs/step21_20260724_181746_sbo_adamw_lr0p001_bs128_steps3000_d256_L4_H4_seed42_sbo/seed42/final_summary.csv <==
script_version,family,mode,config_name,seed,lr,max_steps,best_val_accuracy,best_val_step,train_at_best_val_accuracy,test_at_best_val_accuracy,final_train_accuracy,final_val_accuracy,final_test_accuracy,gradient_clip_fraction,final_global_bias_like_over_weight_gradient,final_global_weight_leak_over_intended_boundary,elapsed_seconds
step21-sbo-adam-v1,shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,0.001,3000,0.8580896686159845,800,0.9461508469436382,0.827317983820784,0.9852272234978122,0.8292397660818713,0.8071717485998755,0.9406666666666667,0.5921870930885887,670.37903366802,1122.1474967002869


==> source_logs/step21_20260724_181746_sbo_adamw_lr0p001_bs128_steps3000_d256_L4_H4_seed42_sbo/seed42/final_summary.json <==
{
  "script_version": "step21-sbo-adam-v1",
  "family": "shape_boundary_orthogonal_adam",
  "mode": "sbo_adamw",
  "config_name": "sbo_adamw_lr0p001",
  "seed": 42,
  "lr": 0.001,
  "max_steps": 3000,
  "best_val_accuracy": 0.8580896686159845,
  "best_val_step": 800,
  "train_at_best_val_accuracy": 0.9461508469436382,
  "test_at_best_val_accuracy": 0.827317983820784,
  "final_train_accuracy": 0.9852272234978122,
  "final_val_accuracy": 0.8292397660818713,
  "final_test_accuracy": 0.8071717485998755,
  "gradient_clip_fraction": 0.9406666666666667,
  "final_global_bias_like_over_weight_gradient": 0.5921870930885887,
  "final_global_weight_leak_over_intended_boundary": 670.37903366802,
  "elapsed_seconds": 1122.1474967002869
}

==> source_logs/step21_20260724_181746_sbo_adamw_lr0p001_bs128_steps3000_d256_L4_H4_seed42_sbo/seed42/logs/evaluation.csv <==
family,mode,config_name,seed,global_step,record_step,stage,split,loss,accuracy,macro_f1,best_val_accuracy,best_val_step,elapsed_seconds
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,0,0,initial,train,0.7694683335235719,0.5003249144391977,0.33347770847770847,0.5048732943469786,0,8.628090858459473
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,0,0,initial,val,0.7657006070395427,0.5048732943469786,0.33549222797927464,0.5048732943469786,0,8.62850308418274
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,0,0,initial,test,0.7709033096066601,0.4980164903546982,0.33245060622582234,0.5048732943469786,0,8.628554105758667
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,100,periodic,train,0.47181007989444573,0.7745527011220379,0.772577874231154,0.7668615984405458,100,29.72726535797119
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,100,periodic,val,0.4867101773416322,0.7668615984405458,0.7644224389596603,0.7668615984405458,100,29.72748875617981
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,100,periodic,test,0.49267506762625046,0.7583618543870566,0.7562255226334146,0.7668615984405458,100,29.727540016174316
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,200,periodic,train,0.35047569195577527,0.846640384698696,0.8463571965797834,0.8269005847953217,200,50.016151666641235
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,200,periodic,val,0.37980896743417486,0.8269005847953217,0.8265758110671331,0.8269005847953217,200,50.01663064956665
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,200,periodic,test,0.4100346415400431,0.8053438083385189,0.8047321899634036,0.8269005847953217,200,50.01673364639282
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,300,periodic,train,0.3218841296581329,0.8718970671056622,0.8716713888556191,0.8362573099415205,300,73.52271914482117
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,300,periodic,val,0.3824069852252685,0.8362573099415205,0.8357323655881187,0.8362573099415205,300,73.52293562889099
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,300,periodic,test,0.39705441038135275,0.8233509645301804,0.8229471071330979,0.8362573099415205,300,73.5229926109314
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,400,periodic,train,0.2624858089725154,0.8949876532513105,0.894963366438591,0.8463937621832359,400,96.69021034240723
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,400,periodic,val,0.35636041559438725,0.8463937621832359,0.8463545055722926,0.8463937621832359,400,96.69070887565613
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,400,periodic,test,0.3807103208080166,0.8306627255756067,0.8306103785574226,0.8463937621832359,400,96.69083762168884
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,500,periodic,train,0.22734440750355417,0.911796560239137,0.9117601330192724,0.8487329434697856,500,119.76692700386047
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,500,periodic,val,0.3667854447578594,0.8487329434697856,0.8486777204316247,0.8487329434697856,500,119.76715064048767
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,500,periodic,test,0.41415918474250796,0.8277846919726198,0.8275452863374707,0.8487329434697856,500,119.76719951629639
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,600,periodic,train,0.21204453459109507,0.9209374864618983,0.9209230395623714,0.8569200779727095,600,142.28565335273743
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,600,periodic,val,0.3423976900981881,0.8569200779727095,0.8569095515388128,0.8569200779727095,600,142.2858908176422
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,600,periodic,test,0.39335373312921057,0.8284847542003734,0.8283836763365735,0.8569200779727095,600,142.28594040870667
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,700,periodic,train,0.19372136003196547,0.9290386864792272,0.9289902281720841,0.8569200779727095,600,165.174458026886
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,700,periodic,val,0.35662842229095815,0.8499025341130604,0.8497563832902899,0.8569200779727095,600,165.17466807365417
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,700,periodic,test,0.41580528640272313,0.826929060360921,0.8265436496987741,0.8569200779727095,600,165.17471623420715
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,800,periodic,train,0.15126222453393975,0.9461508469436382,0.946148259593492,0.8580896686159845,800,187.86754393577576
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,800,periodic,val,0.39261038651940416,0.8580896686159845,0.8580848153214775,0.8580896686159845,800,187.86779260635376
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,800,periodic,test,0.45668135656654724,0.827317983820784,0.827236616806668,0.8580896686159845,800,187.86785054206848
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,900,periodic,train,0.1452157311798335,0.95195598492397,0.9519558103571413,0.8580896686159845,800,211.72170615196228
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,900,periodic,val,0.3749653977027878,0.8549707602339182,0.8549670347843217,0.8580896686159845,800,211.7219216823578
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,900,periodic,test,0.42261756586598254,0.8265790292470442,0.8265506309170474,0.8580896686159845,800,211.7219705581665
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,1000,periodic,train,0.16528890071241403,0.9379630030758567,0.937871677658688,0.8580896686159845,800,233.81947875022888
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,1000,periodic,val,0.5004783606203909,0.8362573099415205,0.835576923076923,0.8580896686159845,800,233.81969904899597
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,1000,periodic,test,0.6153246203637969,0.8043326073428749,0.8028456031459641,0.8580896686159845,800,233.81974935531616
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,1100,periodic,train,0.15909974046107342,0.9440280726075467,0.9439662060068774,0.8580896686159845,800,257.1496391296387
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,1100,periodic,val,0.584834394306235,0.8346978557504874,0.8340762239998438,0.8580896686159845,800,257.1498398780823
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,1100,periodic,test,0.704469452307843,0.8086885500933416,0.8076101700063671,0.8580896686159845,800,257.14988827705383
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,1200,periodic,train,0.19795272476631914,0.9305549538621496,0.9305468070494743,0.8580896686159845,800,280.4492495059967
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,1200,periodic,val,0.46830616555018734,0.834307992202729,0.8342934848781263,0.8580896686159845,800,280.4494574069977
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,1200,periodic,test,0.5185071292988765,0.8117221530802738,0.8117172656410574,0.8580896686159845,800,280.4495050907135
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,1300,periodic,train,0.4762015161546095,0.8067842134904475,0.8048039064420673,0.8580896686159845,800,303.5790476799011
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,1300,periodic,val,0.548503258167884,0.7500974658869396,0.745574343097563,0.8580896686159845,800,303.5793790817261
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,1300,periodic,test,0.6288616100897608,0.719625077784692,0.7145963234364328,0.8580896686159845,800,303.57943296432495
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,1400,periodic,train,0.26664466754209487,0.9096304639778192,0.9094968270318675,0.8580896686159845,800,327.6559820175171
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,1400,periodic,val,0.591101555331641,0.8214424951267056,0.820961128613788,0.8580896686159845,800,327.65616488456726
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,1400,periodic,test,0.7249148044811693,0.7947261978842564,0.7937686706701673,0.8580896686159845,800,327.65637946128845
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,1500,periodic,train,0.17530318140668555,0.9387861196551575,0.9387455570367746,0.8580896686159845,800,353.3669364452362
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,1500,periodic,val,0.49253907603362385,0.834307992202729,0.8340245393224623,0.8580896686159845,800,353.3671724796295
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,1500,periodic,test,0.594694371392583,0.8116054760423149,0.8111344867956227,0.8580896686159845,800,353.3672204017639
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,1600,periodic,train,0.1750173846775586,0.9328076939739202,0.9325965285597795,0.8580896686159845,800,397.6725900173187
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,1600,periodic,val,0.5240407700194718,0.8245614035087719,0.8230507295966798,0.8580896686159845,800,397.6727874279022
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,1600,periodic,test,0.6538289793545071,0.7932871810827629,0.7905957021151873,0.8580896686159845,800,397.67283391952515
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,1700,periodic,train,0.16416639641914357,0.9436381752805094,0.9435195205090261,0.8580896686159845,800,462.9733941555023
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,1700,periodic,val,0.6164458971971657,0.826120857699805,0.8247965846062238,0.8580896686159845,800,462.97370648384094
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,1700,periodic,test,0.8111503271115961,0.7898646546359677,0.7870942720230163,0.8580896686159845,800,462.9737629890442
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,1800,periodic,train,0.10262186281531191,0.9648225967161981,0.9648224857352685,0.8580896686159845,800,539.7584755420685
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,1800,periodic,val,0.46098932392648323,0.8495126705653021,0.8495099028682325,0.8580896686159845,800,539.7587156295776
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,1800,periodic,test,0.5741545962634559,0.8150668948350964,0.8150614899653021,0.8580896686159845,800,539.7587640285492
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,1900,periodic,train,0.09868620895551333,0.9690248234631547,0.9690228551575493,0.8580896686159845,800,586.0840058326721
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,1900,periodic,val,0.7002086646840354,0.8526315789473684,0.8525587684626587,0.8580896686159845,800,586.0842289924622
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,1900,periodic,test,0.8307677226253526,0.8187227753578096,0.8186773425921283,0.8580896686159845,800,586.0842778682709
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,2000,periodic,train,0.09098965615668031,0.9697179742667764,0.9697178321836623,0.8580896686159845,800,631.7210178375244
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,2000,periodic,val,0.599605227725083,0.8514619883040936,0.85145106031686,0.8580896686159845,800,631.7212297916412
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,2000,periodic,test,0.7042604359173967,0.8179449284380834,0.817919642641768,0.8580896686159845,800,631.7212781906128
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,2100,periodic,train,0.07297648000731623,0.9772126673309361,0.9772108346595167,0.8580896686159845,800,676.2724809646606
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,2100,periodic,val,0.6270876798945794,0.8499025341130604,0.849803091133831,0.8580896686159845,800,676.2726955413818
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,2100,periodic,test,0.7437414876704047,0.8153780336029869,0.8151550675490438,0.8580896686159845,800,676.2727274894714
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,2200,periodic,train,0.06401302010596886,0.9795087293679331,0.9795081569461144,0.8580896686159845,800,720.5931258201599
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,2200,periodic,val,0.6585242587455764,0.8499025341130604,0.8498203592814372,0.8580896686159845,800,720.5933406352997
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,2200,periodic,test,0.8244978409786735,0.8153391412570006,0.8151810490497008,0.8580896686159845,800,720.5933887958527
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,2300,periodic,train,0.07942046829109273,0.9735303036866958,0.9735203293481688,0.8580896686159845,800,767.009373664856
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,2300,periodic,val,0.7338591077406736,0.8432748538011696,0.8427442083481774,0.8580896686159845,800,767.0095744132996
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,2300,periodic,test,0.9628157307067567,0.7996655258245178,0.7984423483647762,0.8580896686159845,800,767.0096220970154
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,2400,periodic,train,0.17098570072438654,0.9485768747563141,0.9484999700909287,0.8580896686159845,800,807.7806491851807
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,2400,periodic,val,0.8531946003785608,0.8144249512670565,0.8128809232764889,0.8580896686159845,800,807.7808675765991
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,2400,periodic,test,1.1136163131153651,0.77434660858743,0.7718569051063433,0.8580896686159845,800,807.7809164524078
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,2500,periodic,train,0.05713842206194843,0.9821946887319672,0.9821945154975078,0.8580896686159845,800,857.1304562091827
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,2500,periodic,val,0.8183163839938813,0.8475633528265107,0.8475632601488838,0.8580896686159845,800,857.1306571960449
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,2500,periodic,test,0.9700600529725906,0.8095830740510268,0.8095485863154983,0.8580896686159845,800,857.1307075023651
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,2600,periodic,train,0.06608558304955495,0.9829311614608153,0.9829301119103622,0.8580896686159845,800,902.7689244747162
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,2600,periodic,val,1.1272860867238184,0.8417153996101364,0.8415494886445245,0.8580896686159845,800,902.7691447734833
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,2600,periodic,test,1.2990960083767429,0.8113332296204107,0.8112782148433202,0.8580896686159845,800,902.7691941261292
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,2700,periodic,train,0.15269530286864547,0.9385695100290257,0.9383443263245078,0.8580896686159845,800,956.4969050884247
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,2700,periodic,val,0.8857779954609118,0.8074074074074075,0.8039422900770918,0.8580896686159845,800,956.4971191883087
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,2700,periodic,test,1.185759587100966,0.7608120721841941,0.7541777385202604,0.8580896686159845,800,956.4971761703491
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,2800,periodic,train,0.06211964610915805,0.9804184897976866,0.9804126958952688,0.8580896686159845,800,1002.5229485034943
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,2800,periodic,val,1.039614350614492,0.8323586744639376,0.831806253980105,0.8580896686159845,800,1002.5231733322144
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,2800,periodic,test,1.3001817105049367,0.7894757311761046,0.787676350018506,0.8580896686159845,800,1002.5232231616974
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,2900,periodic,train,0.043410683976546766,0.9873066759086774,0.9873060506751101,0.8580896686159845,800,1044.9751150608063
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,2900,periodic,val,0.9501491396050704,0.8393762183235868,0.8392158795885505,0.8580896686159845,800,1044.9753296375275
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,2900,periodic,test,1.052979867207611,0.8080662725575607,0.8079506080971834,0.8580896686159845,800,1044.9753832817078
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,3000,periodic,train,0.05310843746991524,0.9852272234978122,0.9852255180787246,0.8580896686159845,800,1090.4295246601105
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,3000,periodic,val,1.4954467174834907,0.8292397660818713,0.8289420954673241,0.8580896686159845,800,1090.4297425746918
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,3000,periodic,test,1.6165770036356748,0.8071717485998755,0.806787924905513,0.8580896686159845,800,1090.4297914505005
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,3000,final_last,train,0.05310843746991524,0.9852272234978122,0.9852255180787246,0.8580896686159845,800,1106.2875320911407
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,3000,final_last,val,1.4954467174834907,0.8292397660818713,0.8289420954673241,0.8580896686159845,800,1106.2877497673035
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,3000,final_last,test,1.6165770036356748,0.8071717485998755,0.806787924905513,0.8580896686159845,800,1106.2878000736237
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,3000,best_val_checkpoint,train,0.15126222453393975,0.9461508469436382,0.946148259593492,0.8580896686159845,800,1122.1474151611328
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,3000,best_val_checkpoint,val,0.39261038651940416,0.8580896686159845,0.8580848153214775,0.8580896686159845,800,1122.1474697589874
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,3000,best_val_checkpoint,test,0.45668135656654724,0.827317983820784,0.827236616806668,0.8580896686159845,800,1122.1474788188934


==> source_logs/step21_20260724_181746_sbo_adamw_lr0p001_bs128_steps3000_d256_L4_H4_seed42_sbo/seed42/logs/step_metrics.csv <==
family,mode,config_name,seed,global_step,epoch,lr,affine_layer_count,paired_weight_numel,paired_bias_numel,global_weight_gradient_norm,global_bias_gradient_norm,global_shape_gradient_norm,global_bias_like_gradient_norm,global_bias_like_over_weight_gradient,global_shape_over_weight_gradient,global_weight_update_norm,global_bias_update_norm,global_weight_to_boundary_leak_norm,global_boundary_intended_norm,global_boundary_actual_norm,global_weight_leak_over_intended_boundary,global_weight_leak_over_actual_boundary,global_boundary_interference_gain,global_shape_function_energy,global_boundary_function_energy,global_shape_boundary_energy_ratio,global_shape_boundary_cross,other_gradient_norm,other_update_norm,other_parameter_norm,gradient_norm_pre_clip,clip_applied,gradient_clip_running_fraction,batch_loss,batch_accuracy,batch_macro_f1,train_window_loss,train_window_accuracy,train_window_macro_f1,elapsed_seconds
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,17,3146240,9218,0.9945740271279679,0.09013851868502096,0.5020417922298559,0.8661280886146864,0.8708533150778178,0.5047807187159334,1.7696636023292085,1.1958751110871997,1.1330872620964425,0.09045996371199713,0.09045996160376822,12.52584254514982,12.52584283707282,0.9999999766943427,6.162180246763455,0.008183004667444038,753.0461605722403,0.002617575425119867,0.051937340507899284,0.8527103511398325,3571.024267208555,6.772150039672852,1,1.0,0.8079656958580017,0.4453125,0.3081081081081081,0.8079656958580017,0.4453125,0.3081081081081081,9.020427465438843
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,10,0.049723756906077346,0.001,17,3146240,9218,0.36639954553881465,0.021975206533079765,0.18598719109423936,0.3157820674657639,0.8618516898032327,0.5076075922002932,0.6473371405024811,0.4020125194871553,0.40102231289970847,0.029617532493294685,0.029617532133265245,13.540031161964578,13.540031326556612,0.9999999878440434,2.1483309921150067,0.0008771982143684909,2449.0827237508965,0.0010981028933496617,0.016070375972998728,0.4953953022322414,3570.991189491664,0.3674095869064331,0,0.8,0.6873462796211243,0.546875,0.35353535353535354,1.4667134940624238,0.50703125,0.5036915277671096,10.118422746658325
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,20,0.10497237569060773,0.001,17,3146240,9218,0.9968476880635695,0.06472829566077838,0.13430767919210573,0.9865958806562162,0.9897157735027023,0.13473239773771825,0.2926413748232618,0.26009621671121425,0.2616261105017194,0.009758594060730846,0.009758593919136438,26.809815929788307,26.80981631879107,0.9999999854902861,0.7038788668467078,9.523015532320045e-05,7391.344311660754,0.00021862557033491825,0.045874081434684105,0.4529941611355213,3570.9971175631504,4.351958274841309,1,0.9,0.7507522106170654,0.4453125,0.3081081081081081,0.7233853280544281,0.4953125,0.4714449353624611,11.290060043334961
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,30,0.16022099447513813,0.001,17,3146240,9218,0.9921371730551769,0.08961637307377825,0.1775145643785462,0.9715119710171346,0.9792113403285463,0.1789213923231096,0.3998199069398886,0.35536321147758815,0.34914182569154306,0.018303935993152477,0.018303936002025397,19.074685675373722,19.07468566612718,1.0000000004847547,1.0673424434535264,0.00033503406957358095,3185.7728523311093,6.669106172196848e-06,0.08736080129109049,0.7414419207010362,3571.001446459621,2.182080030441284,1,0.9,0.6615588665008545,0.6015625,0.5731938542007191,0.687080579996109,0.571875,0.5708020050125313,12.475823879241943
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,40,0.2154696132596685,0.001,17,3146240,9218,0.9649601801136872,0.1548752555412726,0.18906041709230176,0.9331375748210444,0.9670218461357715,0.19592561536583564,0.3823767484743806,0.2258357461652285,0.2238801994617175,0.011195712293700803,0.011195712275635893,19.99695897756164,19.996959009827858,0.9999999983864438,0.8982593623657067,0.00012534397477161063,7166.354537602831,0.00020965742402181964,0.21181294250724025,0.8719075756610082,3570.9994966142854,2.6231980323791504,1,0.9,0.5799417495727539,0.7109375,0.6974768444586394,0.6136556565761566,0.665625,0.6618071194342381,13.700385332107544
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,17,3146240,9218,0.9679926554987619,0.13528778874427375,0.1468358207632976,0.9536992513095649,0.9852339745472218,0.15169104840742814,0.40598466537044775,0.2199731249641537,0.21648546804775065,0.010696945961897767,0.010696946475489045,20.238063164838454,20.238062193150625,1.0000000480128888,1.4486058029615378,0.00011442465450706152,12659.909782573472,0.00016172833901073602,0.21139292194345408,0.8473036641958103,3571.001258091539,4.817712306976318,1,0.86,0.633711576461792,0.734375,0.7262893081761006,0.58716801404953,0.696875,0.6960170794527525,14.925427675247192
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,60,0.3259668508287293,0.001,17,3146240,9218,0.9727233372516517,0.11488378078940728,0.1563007024716042,0.9723760145819,0.9996429378668625,0.16068361525407496,0.33470659810477993,0.34023189886566246,0.33722415171029874,0.010697859515432598,0.010697859413757366,31.522581804689377,31.522582104288176,0.9999999904957405,1.6006686221626296,0.00011444419990347399,13986.45473962583,0.0001275060441070508,0.2015206333632436,0.778802710507485,3571.0063511806834,3.333850383758545,1,0.8333333333333334,0.6418861746788025,0.625,0.6135849056603774,0.5832801342010498,0.70703125,0.7070167653552208,16.091029167175293
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,70,0.3812154696132597,0.001,17,3146240,9218,0.9323823973732738,0.14859742620483016,0.18612823571004905,0.9232046056982002,0.990156622753787,0.1996265011377448,0.2939476481804903,0.5327149768797694,0.5322558063276189,0.009875613546008848,0.009875613762490118,53.8959735360165,53.8959723545741,1.000000021920792,1.5072600300845806,9.752774435511924e-05,15454.67948685788,8.007660391129434e-05,0.3295166637971579,0.8070248375412149,3571.0090557852714,3.196730136871338,1,0.8285714285714286,0.4751723110675812,0.765625,0.7619047619047619,0.5258172273635864,0.75078125,0.7507628432031418,17.253067016601562
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,80,0.43646408839779005,0.001,17,3146240,9218,0.9747945802504727,0.09957946173195728,0.32784191087290065,0.94088867460179,0.9652173839128542,0.3363189717249576,0.40678471735046456,0.4983205403660774,0.4920649996339882,0.013204607874366035,0.013204607679667168,37.26464309396334,37.26464364342183,0.999999985255233,4.357978792962967,0.00017436166837470068,24993.903955987244,0.0003588743267606276,0.19964344149875346,0.8940055078238801,3571.017927498637,1.0135245323181152,1,0.8125,0.5320125818252563,0.71875,0.718475073313783,0.526313778758049,0.74375,0.7436273216675948,18.449032306671143
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,90,0.49171270718232046,0.001,17,3146240,9218,0.9760498027530466,0.09059317229347405,0.4655654169159967,0.860153972851106,0.8812603316193038,0.47698940730567496,0.401427517760938,0.3038035005405852,0.2999987506485692,0.010593506920527756,0.010593506879165904,28.31911593574752,28.31911604631818,0.9999999960955469,1.7948505426829797,0.00011222238875384545,15993.693973311336,-7.097007392126153e-05,0.19778241273707248,0.8847599888572066,3571.0290220672287,1.1702085733413696,1,0.8333333333333334,0.43620729446411133,0.8046875,0.8045801526717558,0.5043511390686035,0.75234375,0.7523182017676384,19.647950887680054
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,17,3146240,9218,0.9427229390183045,0.12527487106651403,0.23179398402471912,0.9399820519542448,0.9970925847344778,0.24587710177721522,0.37746007540762194,0.6323252798572544,0.6252670112162486,0.015528667935502479,0.015528667636883669,40.2653346580185,40.265335432327454,0.9999999807698373,4.723014058394256,0.00024113951651827392,19586.230106903025,0.0005578230217402336,0.30915785193257866,0.7911025269223505,3571.0410826140164,1.6464567184448242,1,0.84,0.4991990327835083,0.75,0.7494494739417665,0.5158093422651291,0.7484375,0.7458156028368794,20.799243927001953
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,110,0.6022099447513812,0.001,17,3146240,9218,0.9092678995397521,0.14371208218269632,0.23082762888661665,0.879874725832283,0.9676738024928108,0.25386096771199734,0.38107790472556335,0.6963764272658564,0.6872887097188756,0.018452361413132126,0.018452361542889418,37.24665338658215,37.24665312466311,1.0000000070320154,5.573177071772079,0.00034048965267174935,16368.12463474456,0.0007607608936979204,0.39061160748194784,0.7632497978016825,3571.055939811136,1.5310114622116089,1,0.8363636363636363,0.4172101616859436,0.796875,0.7964276975776854,0.5131135642528534,0.753125,0.7516089412920659,30.95193338394165
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,120,0.6574585635359116,0.001,17,3146240,9218,0.7015271239171674,0.03209087133321766,0.5842525892723388,0.3973225016058522,0.5663679821633895,0.8328296502778191,0.3625628367485347,0.3159751020585034,0.3162690356347334,0.011089629425512922,0.01108962957016064,28.51935114325114,28.519350771258637,1.0000000130435123,2.1786400035998668,0.00012297988233811452,17715.417856800566,-0.0005875432896012001,0.09143632275618015,0.9371941513499028,3571.06795496271,0.7081883549690247,0,0.8166666666666667,0.4321661591529846,0.8203125,0.8202137404580152,0.5054588943719864,0.7640625,0.7639795240514243,32.23017334938049
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,130,0.712707182320442,0.001,17,3146240,9218,0.9781431202242612,0.08256859985955621,0.362615825650172,0.9063730159431813,0.9266261727991043,0.3707185770187027,0.33302124553000395,0.3398006706008346,0.3406557209660694,0.0098749085890332,0.009874908564413191,34.49710120298148,34.497101288989256,0.9999999975068115,3.470243309129728,9.751382284051147e-05,35587.19377462493,8.3580982334297e-05,0.1908324048563848,0.8726733646256488,3571.0824664844163,1.206222653388977,1,0.8076923076923077,0.3951612114906311,0.8359375,0.83592748580846,0.4849133312702179,0.78984375,0.789787168054878,33.47813081741333
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,140,0.7679558011049724,0.001,17,3146240,9218,0.9622634576518635,0.10010987990677124,0.27992901231575573,0.9144024396840325,0.9502620435315889,0.2909068302342528,0.4253996849501354,0.4216129067622379,0.4221588874761087,0.011500493960896946,0.01150049438344359,36.70789175764966,36.70789040894273,1.0000000367416082,2.2480287470534677,0.00013226137112604813,16996.86558451783,0.00025778834037382126,0.2530324795359287,0.9564378290909247,3571.096309768072,1.2251560688018799,1,0.7785714285714286,0.37938520312309265,0.859375,0.8593406593406594,0.4243131995201111,0.81640625,0.8163469528430505,34.63491988182068
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,17,3146240,9218,0.957819055711053,0.08981300139926944,0.8070465259384684,0.5831300804095603,0.6088102726006677,0.8425876694835058,0.5145110576723425,0.640314646073941,0.6418171742205523,0.013225781152457546,0.013225781072194262,48.527732828944714,48.52773312344492,0.9999999939313011,5.470944070621044,0.0001749212858062621,31276.605619515674,0.00046480681340632657,0.2729736875302826,0.9842613786614147,3571.1109143496747,1.2310699224472046,1,0.76,0.5798740983009338,0.7578125,0.7566092130282771,0.4354917764663696,0.8,0.7991349464000235,35.84283518791199
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,160,0.8784530386740331,0.001,17,3146240,9218,0.9001538209212502,0.09982352747902959,0.39279743877586526,0.8191273275420202,0.9099859474058506,0.43636701822124363,0.40355791387074746,0.7583269583382723,0.7573815816822637,0.01131541155082922,0.011315411518482152,66.93363102880345,66.93363122014485,0.9999999971413265,3.3207705715249176,0.0001280385349176072,25935.71203905007,-3.5861236327150436e-05,0.2881767313130702,0.9033250736644267,3571.12649963564,0.9504143595695496,0,0.75,0.4367043375968933,0.8046875,0.8045801526717558,0.45216463804244994,0.796875,0.7963973091163594,37.00435018539429
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,170,0.9337016574585635,0.001,17,3146240,9218,0.9140317499468221,0.12130523297022433,0.23412441148223323,0.8918578140070368,0.9757405189249986,0.2561447252744278,0.32391595980923643,0.5816172909669429,0.581196706641118,0.010178574810560951,0.010178575193593343,57.10000834675672,57.10000619801268,1.0000000376312401,1.4850404102471657,0.00010360339432823322,14333.897261534737,-3.174146792184196e-05,0.38707884915885304,0.929319016818956,3571.1413901831215,2.083977222442627,1,0.7352941176470589,0.4573160707950592,0.828125,0.828083028083028,0.4418573021888733,0.80234375,0.802029466945511,38.179322957992554
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,180,0.988950276243094,0.001,17,3146240,9218,0.9148315218871221,0.11971655345282378,0.21918818528385287,0.8894958168790361,0.9723056055656857,0.23959404550436744,0.20545602018726464,0.5876918815995227,0.5885077152096232,0.00596647153035453,0.005966471849219247,98.63580379384695,98.63579852247746,1.0000000534427618,0.9448606033802207,3.5598786761070755e-05,26541.93272714221,-6.032050712612147e-05,0.38568137809362496,0.8049794103794324,3571.152208669514,1.7925512790679932,1,0.7388888888888889,0.3301332890987396,0.8671875,0.8627562283191422,0.41351991295814516,0.80625,0.8060790882589391,39.307368516922
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,190,1.0441988950276242,0.001,17,3146240,9218,0.859821892107852,0.14065686036695513,0.18493467437563577,0.8621959249514657,1.0027610751312621,0.21508486358991014,0.252178028053929,0.7470344861673968,0.7481663385775836,0.011164974742409826,0.0111649751756926,67.0101236983274,67.01012109784403,1.0000000388073225,2.7663954120944254,0.0001246566665811244,22192.11766178669,1.7472192180179036e-05,0.49083721795800683,0.7962830882463817,3571.160619266028,2.424440383911133,1,0.7421052631578947,0.30604565143585205,0.859375,0.8576723498888065,0.3523227582666166,0.8435146443514644,0.8434159586581413,40.490411043167114
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,17,3146240,9218,0.9263524031761936,0.11019970150244023,0.20387523057839466,0.8986020878955833,0.9700434573435956,0.22008387939553634,0.2522034929219289,0.7189007803292596,0.7208198587405525,0.0071180370882453995,0.007118036741623589,101.2666623964213,101.26666732772962,0.9999999513037364,2.2925365364644676,5.06664482067265e-05,45247.626735361126,-4.353424017722318e-05,0.3601755353033911,0.8252129957195244,3571.1726674579086,2.055156946182251,1,0.74,0.42275333404541016,0.8046875,0.8026518655565834,0.39215661883354186,0.825,0.8248456281048482,41.64241623878479
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,210,1.1546961325966851,0.001,17,3146240,9218,0.6710378644735978,0.03519515327649438,0.6025904764075309,0.2748012773317091,0.4095167976061674,0.8979977260750239,0.33323778194992015,0.5700941544267026,0.5711105646432552,0.012524696349174188,0.012524696268001097,45.59875534874034,45.598755644267825,0.9999999935189574,3.025471313361777,0.0001568680213344109,19286.730894068485,7.244989275356772e-05,0.11212844484587663,0.7878496664013744,3571.182488017385,0.6812512278556824,0,0.7380952380952381,0.3536968231201172,0.8515625,0.8435308499002767,0.3739914894104004,0.8515625,0.8510373484648026,51.14222049713135
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,220,1.2099447513812154,0.001,17,3146240,9218,0.8951947889397638,0.12180447700020132,0.14567806058871544,0.8859515977942178,0.9896746593481702,0.16273336528382973,0.2314941740978315,0.45778746590347846,0.45876969586138483,0.007140936292298202,0.007140936565155348,64.24503413595598,64.24503168113557,1.000000038210276,1.5902099738395918,5.0992973560815e-05,31184.88416728793,-3.711021656371827e-05,0.42870691044250314,0.7241292967113742,3571.1920340549555,4.141744136810303,1,0.7363636363636363,0.42237722873687744,0.8203125,0.8202137404580152,0.37941324412822724,0.83046875,0.8300828480698657,52.3340802192688
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,230,1.2651933701657458,0.001,17,3146240,9218,0.8549021417327909,0.13573175724668268,0.19170855485384586,0.8406127848650077,0.9832853888530209,0.22424619789263142,0.2139917403826337,0.37081176340432104,0.3707702451380292,0.007215458363329657,0.00721545864161942,51.38554288142728,51.385540899561505,1.0000000385685495,1.5269409132761211,5.2062844430156296e-05,29328.803103037393,1.569964717607064e-05,0.5007184074177795,0.7101002393699846,3571.201685953024,5.622048854827881,1,0.7391304347826086,0.5472602844238281,0.7734375,0.7730912647472339,0.3576590001583099,0.84296875,0.8429471820776169,53.806071519851685
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,240,1.3204419889502763,0.001,17,3146240,9218,0.9133850302531643,0.10978432764755049,0.1430265423563594,0.9018995249265959,0.9874253409612099,0.15658954068550535,0.20726479573647721,0.4275441023291685,0.42898903998936516,0.00662197562193297,0.006621975660941368,64.78263655463931,64.78263617302103,1.0000000058907492,2.239203290802834,4.385056178080049e-05,51064.41513785226,0.00026772995335822003,0.3920136806236485,0.7198503495761294,3571.2164459846663,4.087933540344238,1,0.75,0.42941880226135254,0.796875,0.7960784313725491,0.4136930197477341,0.8171875,0.8169300578939134,55.261528968811035
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,17,3146240,9218,0.8519221116220389,0.13043586511673538,0.17436371428406033,0.8393298222952592,0.985218966434849,0.2046709574799932,0.23006008777813763,0.39385088055985984,0.393760647392657,0.0076895623048182996,0.0076895623251511825,51.20716001558704,51.20715988018412,1.0000000026442184,2.1418647288082866,5.912936492358245e-05,36223.367722220384,4.513746765422155e-05,0.5071634725097781,0.7757892845927765,3571.2285134109766,4.372852802276611,1,0.752,0.35258081555366516,0.8203125,0.8189755887597614,0.3692437052726746,0.83984375,0.839772457349492,56.49744653701782
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,260,1.430939226519337,0.001,17,3146240,9218,0.949130897630774,0.15548355562876157,0.5657340409004226,0.7767565063723341,0.8183871248015191,0.5960548142649356,0.32011028665922375,0.37522037730326235,0.3746567144388787,0.010479126610075844,0.010479126866342971,35.752666074159315,35.75266519982759,1.0000000244550082,2.6205997018987546,0.00010981210001803632,23864.39838112857,-4.038769418102106e-05,0.2738143490951881,0.7898683211909648,3571.240205943504,1.7071514129638672,1,0.7538461538461538,0.3372572064399719,0.859375,0.8512012399896667,0.3659845381975174,0.8484375,0.8482581957195514,57.782673597335815
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,270,1.4861878453038675,0.001,17,3146240,9218,0.6758881730644187,0.0683347278974801,0.5392691895759036,0.3918372844582307,0.5797368559974562,0.7978674743351457,0.3457561388038624,0.3926049083758722,0.3923050261221638,0.010773282916559723,0.010773282707327369,36.414622094361576,36.414622801584926,0.9999999805785892,4.406114236859139,0.00011606362230764944,37962.921966883536,4.9948617643735815e-05,0.16587413534849088,0.9268648407293306,3571.2545079207725,0.6992915272712708,0,0.737037037037037,0.31824785470962524,0.875,0.8734865332344948,0.3529719591140747,0.853125,0.8530331457160725,59.097673416137695
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,280,1.5414364640883977,0.001,17,3146240,9218,0.9350105835992895,0.09219558211353701,0.5682671498644147,0.7551029712020904,0.8075876192709485,0.6077654732814798,0.4009217438164823,0.5383119016065692,0.540434035963539,0.0138755579047965,0.013875557960621216,38.94863469069751,38.948634533997755,1.0000000040232413,6.801801950263325,0.000192531110037919,35328.326673666976,-0.000244770856568266,0.3213941749551688,0.902924105632862,3571.2736612181657,0.992995023727417,0,0.7285714285714285,0.36298733949661255,0.859375,0.8592375366568915,0.3291065841913223,0.8640625,0.863987786259542,60.4295654296875
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,290,1.5966850828729282,0.001,17,3146240,9218,0.8490383657541962,0.12814531412623648,0.23597135634476313,0.8219202036027574,0.9680601451651129,0.2779277896766785,0.32808410524516174,0.46672558856937607,0.465658669266242,0.01177027746952897,0.01177027729766717,39.56225080264628,39.56225138030809,0.9999999853986619,2.870786723913625,0.0001385394288986319,20721.802787379427,8.055546907748123e-06,0.5125542306290348,0.8601665695036694,3571.295019468854,2.725907325744629,1,0.7241379310344828,0.42238444089889526,0.84375,0.8437118437118437,0.34428673088550565,0.8484375,0.8479828588919498,61.9388587474823
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,17,3146240,9218,0.9440530585986485,0.10514656279619015,0.3873869484572733,0.8714383093937395,0.9230819194498471,0.4103444662658157,0.2959695432717755,0.44891652516016767,0.4492345612234623,0.00801859619793678,0.008018596299485963,56.024090767789545,56.02409005828872,1.0000000126642097,1.7158716689197036,6.42978837746e-05,26686.2852739414,-1.656193275945128e-05,0.31258116534849223,0.8255955976880747,3571.3154679188856,1.719732642173767,1,0.7233333333333334,0.3549337089061737,0.890625,0.8884184308841843,0.3680466920137405,0.85078125,0.850267183169757,63.33397650718689
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,310,1.707182320441989,0.001,17,3146240,9218,0.6872480738880506,0.05583712720463364,0.5145213248859389,0.4449794577443799,0.6474801089320549,0.7486689951345749,0.3465389958206143,0.526731423912466,0.5265495187841509,0.011061005535727374,0.011061005578803167,47.60412758888696,47.604127403498254,1.000000003894383,4.516534254857106,0.00012234584658166875,36916.12245980261,0.00012045223025092255,0.13543521000452943,0.8760556722194055,3571.332920011912,0.7026879787445068,0,0.7258064516129032,0.3523597717285156,0.8203125,0.8131861158702963,0.34317703545093536,0.84609375,0.8459785911707667,74.88929677009583
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,320,1.7624309392265194,0.001,17,3146240,9218,0.8603076461261834,0.12491064521662455,0.2756638265094195,0.8201229941807228,0.9532903698736084,0.32042470824325003,0.3360185074608247,0.4411412212377751,0.43951372257925,0.008777774122998034,0.008777774143914592,50.071204432990676,50.071204313676,1.0000000023829,2.437355972628211,7.704931579599616e-05,31633.713387950254,-9.675570639533504e-05,0.4942341264462225,0.8964228182170825,3571.353052876364,2.4337613582611084,1,0.715625,0.37165945768356323,0.828125,0.8246575342465754,0.3407941311597824,0.85,0.8499703310469111,76.24667835235596
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,330,1.8176795580110499,0.001,17,3146240,9218,0.8688059782040708,0.12084230335323831,0.1877932692698508,0.8540293508699761,0.9829920284795464,0.21615098650453887,0.32900098434984754,0.47964086983339127,0.48012868467931913,0.010036091229374516,0.010036091167199482,47.8402072785106,47.84020757488759,0.9999999938048556,2.918758416570199,0.00010072312446141041,28978.036892495824,0.00015061706620933535,0.48018004029228983,0.8414184252909201,3571.3756868517435,4.748235702514648,1,0.7181818181818181,0.4703376889228821,0.796875,0.7964276975776854,0.33733786791563036,0.85390625,0.853402948967249,77.61628556251526
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,340,1.87292817679558,0.001,17,3146240,9218,0.8599023301978707,0.12501496290092898,0.20128126835537719,0.8447620313767757,0.9823930017521746,0.23407457020038624,0.3246931371477886,0.6931723383731656,0.6906759866378283,0.01123397301091012,0.011233972977672667,61.481008185355535,61.48100836725664,0.9999999970413448,4.158138481085189,0.00012620215029457427,32948.23797676573,7.39405245440139e-05,0.4949129822455598,0.7736398669860108,3571.3939130501317,4.315943241119385,1,0.7176470588235294,0.36842024326324463,0.84375,0.8437118437118437,0.3346866965293884,0.85234375,0.8522874021156752,78.96958565711975
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,17,3146240,9218,0.8972147915021292,0.11225780914444279,0.4509514820491999,0.7657328233637559,0.8534554162685566,0.5026126255611666,0.3338551085604601,0.8095763703315457,0.8068437301415593,0.015540750209111304,0.015540750459432456,51.91793956436667,51.917938728103415,1.0000000161074047,8.973244887502204,0.0002415149258041538,37153.9972431297,0.0005222436866487712,0.4270854205727826,0.8017919503730611,3571.4114264634827,1.0558793544769287,1,0.7228571428571429,0.31365764141082764,0.875,0.874969474969475,0.3818079471588135,0.83125,0.8310850439882698,80.30158400535583
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,360,1.9834254143646408,0.001,17,3146240,9218,0.8811173122291592,0.1119199658485595,0.3845782278383692,0.8029248610068809,0.9112576156011991,0.43646654367216525,0.3294174578880442,1.1405735781951891,1.1363451384316914,0.014816090795423243,0.0148160912138697,76.69669105852898,76.69668889240715,1.0000000282427033,9.526904680824373,0.0002195165595395565,43399.480662449256,0.0003669444126472854,0.45946087126970414,0.7652377572456531,3571.4273923587325,1.1101493835449219,1,0.7305555555555555,0.24468904733657837,0.9140625,0.9140572544710981,0.3675965666770935,0.83359375,0.8331635228785167,81.64361500740051
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,370,2.0386740331491713,0.001,17,3146240,9218,0.9686678664101656,0.09246426627024121,0.7203822662986719,0.6473589120526461,0.6682981179624815,0.7436834556806063,0.3167378165168604,0.7683762756180966,0.7668111278714244,0.00937733200622316,0.009377332051096603,81.77284619575578,81.77284580444733,1.0000000047853104,3.449397623200639,8.793435467424615e-05,39226.96238550875,-0.0001996351211417391,0.23050260209893672,0.7400262433739111,3571.446334790291,1.3054871559143066,1,0.7378378378378379,0.26287007331848145,0.90625,0.9062271062271062,0.2937333907043585,0.8845188284518829,0.8844831547565677,83.05478143692017
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,380,2.0939226519337018,0.001,17,3146240,9218,0.910113315580485,0.10104458941999933,0.4315541790789266,0.7946614106575173,0.8731455710552585,0.4741763159499258,0.3394236861324797,0.9550145721901206,0.9517425930510721,0.010528976696302367,0.010528976458744987,90.39269631827669,90.39269835773915,0.9999999774377524,7.341070890426636,0.000110859344090386,66219.68541002103,0.00021471367550418563,0.40184907449663454,0.6908487522250951,3571.46605034272,1.9076658487319946,1,0.7421052631578947,0.22302277386188507,0.890625,0.8899533284205354,0.29701111912727357,0.86484375,0.8648298072738216,84.382315158844
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,390,2.149171270718232,0.001,17,3146240,9218,0.9135595036119444,0.09242662073242425,0.6289242412705286,0.6693814782366921,0.7327179845321028,0.6884327061170596,0.3480774932245627,1.0788885134438932,1.0760910559884742,0.010673684782460549,0.010673684235285726,100.8172039853334,100.81720915361781,0.9999999487360893,6.176228238211479,0.00011392753952632617,54211.89875503532,0.0003134379439817536,0.39606189655729995,0.8354317823237035,3571.482269110119,1.628613829612732,1,0.7435897435897436,0.39186960458755493,0.8515625,0.848897173035104,0.2838819965720177,0.89296875,0.89293418101914,85.78837156295776
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,17,3146240,9218,0.9163879801157471,0.08672389873729451,0.697786498276827,0.6244013728608989,0.6813722859852789,0.761453132753543,0.23635470002962458,0.8646226620166163,0.86342721668644,0.008017435820212032,0.008017435917993025,107.69368611716625,107.69368480372943,1.000000012196043,2.2122568425979807,6.427927670160649e-05,34416.33067633276,-4.679225616799343e-05,0.3907834633294609,0.6477530674849857,3571.5002004948174,5.018125534057617,1,0.75,0.3268011808395386,0.8515625,0.8515534395409876,0.27595999240875246,0.88203125,0.88202253706481,87.08448958396912
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,410,2.2596685082872927,0.001,17,3146240,9218,0.5106971335266283,0.034269053061878274,0.47388260569478263,0.22089681254537458,0.4325397540807947,0.9279131888255917,0.2670059092252258,1.0887751796290268,1.0861083776206983,0.007952567488088199,0.007952567440131677,136.57329903173186,136.57329985531248,0.9999999939696805,2.9399140893656295,6.324332813090194e-05,46485.758676086014,-1.1932488963140031e-05,0.11373695343483062,0.8624325285116,3571.516434551307,0.5243300795555115,0,0.748780487804878,0.2811257839202881,0.8828125,0.8801722523871934,0.2830658331513405,0.878125,0.878095238095238,98.03333234786987
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,420,2.314917127071823,0.001,17,3146240,9218,0.5168565065266221,0.07040519571715187,0.3278456660438973,0.40862678020456944,0.7906000505839081,0.6343069341374553,0.28881673148670656,1.4248632649883002,1.423504006546995,0.010552127195233836,0.010552126891209173,134.9020894279933,134.90209331475117,0.9999999711883056,7.42849717149511,0.00011134737948559348,66714.61156799147,-0.00032993698708949637,0.32920731023338434,0.7785138812793531,3571.541654639674,0.616826593875885,0,0.7428571428571429,0.19446690380573273,0.953125,0.9516981132075472,0.2771283879876137,0.88515625,0.8848948325634574,99.40026378631592
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,430,2.3701657458563536,0.001,17,3146240,9218,0.803208139922474,0.12498940022205776,0.25837800655848303,0.774774661656774,0.9646001119106632,0.32168250508943025,0.22529647904736352,0.6406992659364936,0.6382777859972848,0.010606181291541124,0.010606181437560726,60.17979218461391,60.1797913560943,1.0000000137674059,4.074660859005235,0.00011249108803657037,36222.07705627827,0.00023238131826452957,0.5824378627187253,0.6529324971105873,3571.567646104729,3.688382387161255,1,0.7488372093023256,0.3781540095806122,0.84375,0.8427904691721936,0.28695234656333923,0.890625,0.8903999667285614,100.70373511314392
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,440,2.425414364640884,0.001,17,3146240,9218,0.8968125516732224,0.09467272593630485,0.5791022020831395,0.6847937345773539,0.7635862514409554,0.6457338281034126,0.25270228388735017,1.0181820663879224,1.0164599674149608,0.011660444781406492,0.011660444994532018,87.17162908191865,87.17162748862617,1.0000000182776498,3.909841903936467,0.00013596597853293702,28756.031075739505,8.322533172133717e-05,0.4321606162841927,0.7888673459152765,3571.593134895413,1.2873966693878174,1,0.7477272727272727,0.3182790279388428,0.8828125,0.8827480916030535,0.281218621134758,0.89375,0.8937333958431004,102.09659886360168
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,17,3146240,9218,0.9356839142280131,0.1151045783705189,0.7204152210645169,0.6451974179916219,0.6895463395071215,0.7699343871470701,0.23289604511604403,1.2161707038995644,1.2143152835920192,0.010766213189457507,0.010766213113719485,112.78945179918054,112.78945259263037,0.9999999929652125,2.707506877814012,0.00011591134737010123,23358.428137057446,7.340363282182238e-05,0.3335342741172252,0.8439236578456708,3571.621791577553,1.2379779815673828,1,0.7533333333333333,0.29216182231903076,0.890625,0.8903841448495229,0.29800230711698533,0.87265625,0.872327015160555,103.45133829116821
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,460,2.5359116022099446,0.001,17,3146240,9218,0.9671599786847578,0.04827126747449667,0.9219504327985255,0.2837072526244829,0.2933405629648745,0.953255359110586,0.24633163059463695,1.256768070166448,1.2556455768055022,0.010712711385017271,0.01071271124148716,117.21080981997143,117.21081139037506,0.9999999866018876,5.513027026318014,0.00011476218500661162,48038.7074017491,0.00017607698510957448,0.2495396310380733,0.7542072131616011,3571.647113238745,1.2213244438171387,1,0.758695652173913,0.2590028643608093,0.875,0.874969474969475,0.2894750267267227,0.87734375,0.8772717640168581,104.87353038787842
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,470,2.591160220994475,0.001,17,3146240,9218,0.8282489106875645,0.11458337567207444,0.48674209067581053,0.6709032802288084,0.8100261546638959,0.5876761012239006,0.24068621896548004,1.552354387460858,1.5510991554886118,0.014960807888936663,0.014960807546890574,103.6774997047874,103.6775020751463,0.9999999771371912,6.504204373850371,0.00022382576527846254,29059.229913761108,-3.7808737445743645e-05,0.5485193517744522,0.7052674854798261,3571.6663344733192,2.727656126022339,1,0.7638297872340426,0.3491623103618622,0.84375,0.84375,0.3020012825727463,0.8765625,0.8765323565323566,106.22735977172852
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,480,2.6464088397790055,0.001,17,3146240,9218,0.9230396752752417,0.08284671162693563,0.7803567933433573,0.49914820618236144,0.5407657108926767,0.8454206403540154,0.2234749618289436,1.5766644010317548,1.575796852247577,0.008672713232448183,0.008672713361604613,181.69594797068507,181.6959452648191,1.000000014892275,4.603226424929744,7.521595870763065e-05,61200.12965363888,-0.0002203283663746447,0.3756769905555687,0.7466471468389482,3571.687208365913,2.4637134075164795,1,0.7666666666666667,0.29787158966064453,0.859375,0.8588235294117648,0.2922336503863335,0.88046875,0.880465175044908,107.61846661567688
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,490,2.701657458563536,0.001,17,3146240,9218,0.8838346650834074,0.0911722949239254,0.6937663983473566,0.5775548391671295,0.6534647960573324,0.784950427670639,0.2123727354791453,1.154313423582876,1.1536838133534624,0.008475871766374262,0.008475871628899796,136.1138824599013,136.11388466760147,0.9999999837804925,3.643679528402572,7.18404001718298e-05,50719.087305854664,1.2746631071536285e-05,0.45882779250487576,0.749394809822359,3571.7056648783127,1.8100426197052002,1,0.7693877551020408,0.3167332410812378,0.8828125,0.8826334128002934,0.25714399516582487,0.89453125,0.8945167640819814,108.94832038879395
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,17,3146240,9218,0.8860958516202261,0.09809718356956271,0.645818803860263,0.6166753778571609,0.6959465804174233,0.728836279595919,0.22397368753017388,1.6910775948520815,1.691083370814845,0.007431925861978651,0.007431926089952437,227.54308939844788,227.54308241858035,1.0000000306749275,4.000345054664649,5.523352355663036e-05,72426.03399298139,-1.2354777020107122e-05,0.4530012050690447,0.7265392170163297,3571.725582722428,1.7172149419784546,1,0.774,0.21862749755382538,0.921875,0.9215686274509804,0.24566228240728377,0.90546875,0.9054557663253315,110.35473394393921
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,510,2.8121546961325965,0.001,17,3146240,9218,0.8603024464747611,0.09840200422819938,0.6997699814924412,0.5336578138615523,0.620314188397706,0.8133999669068366,0.3005429252324682,2.0212643380444524,2.0159236883395684,0.010663239751848994,0.010663239127722761,189.0535836437523,189.05359470917995,0.9999999414693613,11.276613449444994,0.00011370466967081105,99174.58519594817,-0.0008434717370882083,0.5001965227698851,0.5315034329445916,3571.7440682029983,12.943018913269043,1,0.7784313725490196,0.7414522767066956,0.734375,0.7301587301587301,0.35752999782562256,0.8625,0.8622726961489177,121.11561298370361
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,520,2.867403314917127,0.001,17,3146240,9218,0.9768297800646616,0.04004186697637667,0.9638866558190125,0.23597673934508998,0.2415740635277002,0.9867498672647016,0.24556594875388735,1.3996765495810533,1.3941595941601737,0.010041565855907689,0.01004156615507627,138.83886379532697,138.83885965889795,1.0000000297930207,15.046119548031129,0.00010083305147112753,149218.13163949942,4.472071496763874e-05,0.21023788775882002,0.5210727794153004,3571.7559812162895,5.455214977264404,1,0.7826923076923077,0.3545725345611572,0.859375,0.8590653290922436,0.32455403804779054,0.8671875,0.8670823600699773,122.47016882896423
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,530,2.9226519337016574,0.001,17,3146240,9218,0.9352714368381071,0.06660341088990522,0.8444085278790286,0.40699702913923036,0.435164609020002,0.9028486219292009,0.20145798083410615,0.8589064215786765,0.8554114594437651,0.00681442202738207,0.006814422609458722,125.52956890643192,125.52955818390481,1.000000085418345,5.079364247911144,4.643635585632744e-05,109383.35177778658,-0.0006663685981891376,0.3476075192381073,0.6152963650099847,3571.7666903350205,6.241938591003418,1,0.7867924528301887,0.35273152589797974,0.875,0.8711949685534591,0.291949924826622,0.88671875,0.8865092104257433,123.80669236183167
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,540,2.977900552486188,0.001,17,3146240,9218,0.9386443196068314,0.06670910716765885,0.8370758469593335,0.3848694525741759,0.41002693409510604,0.8917923748901588,0.2195884204301035,1.130236975789412,1.124648613039383,0.009607705220574836,0.009607704521151497,117.05694411095747,117.05695263248919,0.999999927201832,6.737797109410167,9.230798668813378e-05,72992.56923644195,0.0002074434320249452,0.33837227336061043,0.5769892081048625,3571.778568329999,2.20477557182312,1,0.7907407407407407,0.24209454655647278,0.8984375,0.8950488804793441,0.3026842877268791,0.88359375,0.8835879947678078,125.16474437713623
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,17,3146240,9218,0.9113867909295202,0.09465115960616569,0.7149076921050385,0.5537251150813948,0.6075632438304843,0.7844174385892806,0.22854534770831206,1.334059681364122,1.3297116052597946,0.008568455833846302,0.008568455744151516,155.18684241882812,155.18684404332745,0.9999999895319778,14.178020533872768,7.34184350719147e-05,193112.5407397357,-0.001253185773776977,0.40051823245485574,0.5318734429478833,3571.788780420542,4.660923004150391,1,0.7945454545454546,0.25564396381378174,0.890625,0.8878878878878879,0.23597080368377174,0.906276150627615,0.9062650575408164,126.58130049705505
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,560,3.0883977900552484,0.001,17,3146240,9218,0.9191940237945714,0.08392513358793989,0.7502855220354229,0.48560544956805973,0.5282948289452615,0.8162428199197066,0.28144270207128086,1.5315672176155017,1.5246336277131032,0.012453039866348634,0.0124530396037649,122.43063895049926,122.4306415320613,0.9999999789140854,24.369383993951487,0.00015507819195903494,157142.55941537442,0.00021177865076538183,0.38475752262296625,0.5052740167201613,3571.798516147408,3.75140643119812,1,0.7982142857142858,0.1935144066810608,0.9375,0.9374389051808407,0.25862015038728714,0.89921875,0.8988527208140298,127.83005809783936
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,570,3.143646408839779,0.001,17,3146240,9218,0.8787711108441687,0.08893343615795762,0.682784225041368,0.5353171277193556,0.6091655962667196,0.7769761848286855,0.13497457849453615,0.8461412819665343,0.8443930173723834,0.0052106101350627475,0.005210610398027834,162.05261869245854,162.05261051411136,1.000000050467235,2.3545058786439768,2.715046047574443e-05,86720.66099016758,0.00019331124121912957,0.46888366505118406,0.49262373399368337,3571.808242528531,5.834938049316406,1,0.8017543859649123,0.23706844449043274,0.875,0.874969474969475,0.23621185272932052,0.9046875,0.9046726050945461,129.02001690864563
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,580,3.1988950276243093,0.001,17,3146240,9218,0.9397225024164492,0.06451449038917616,0.8764415929848034,0.36839441976902076,0.3920246868854508,0.9326600041300255,0.1288359286053076,0.7473679903056375,0.7458114608927444,0.006123641191263862,0.0061236410805939265,121.79215561433244,121.79215781542977,0.9999999819274297,3.1843314191692116,3.749898023297504e-05,84917.81374814676,-0.00015961556642452024,0.33579598151903906,0.4523912327686093,3571.818224677137,3.6914186477661133,1,0.8051724137931034,0.17642778158187866,0.9375,0.9359359359359359,0.21188503354787827,0.915625,0.9153861973734465,130.26790022850037
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,590,3.25414364640884,0.001,17,3146240,9218,0.9583545276241454,0.05074241203718365,0.9121009970975815,0.2767817484715405,0.2888093502909717,0.9517365137917897,0.13701642604998754,0.815600568205902,0.8140913440363066,0.004372977179179622,0.004372977531964068,186.16409614765735,186.16408112910372,1.0000000806737452,2.2914254255229025,1.9122933170079293e-05,119826.04369021079,0.00010454784154623198,0.2810359617793321,0.5544838122856983,3571.825776452803,4.610993385314941,1,0.8084745762711865,0.24468901753425598,0.9140625,0.9138047138047138,0.20058909952640533,0.921875,0.921873283348511,131.48840308189392
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,17,3146240,9218,0.9724543514801282,0.024742059737900234,0.9391307278006866,0.1452285612304043,0.14934229150125,0.9657324545581794,0.21142959603674694,1.313586842857974,1.3120877119340113,0.006724621195955501,0.006724621486993163,195.11696996749225,195.11696152294456,1.0000000432794136,16.31942769791931,4.522053481537114e-05,360885.33151032287,-0.0004024445661556797,0.23177409737747928,0.6580663995399098,3571.8354999095986,1.786401391029358,1,0.8116666666666666,0.24078556895256042,0.890625,0.8905180840664711,0.26260463893413544,0.89921875,0.8991861996457596,132.72917413711548
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,610,3.3646408839779007,0.001,17,3146240,9218,0.7647577995903404,0.12327831391385673,0.274294777064886,0.7198910767509469,0.9413321147382513,0.35866881934622713,0.1997861369947215,1.0606513596145437,1.0574958690654477,0.007523638372675007,0.007523638344847818,140.55644578906816,140.5564463089351,0.9999999963013654,7.6609837420110125,5.660513457761418e-05,135340.7919471801,-0.00048788886237716156,0.6324140903987858,0.6805814207136379,3571.84675867764,4.388248920440674,1,0.8147540983606557,0.21914200484752655,0.8984375,0.898132843587389,0.21605313271284105,0.92265625,0.9226267344415442,143.65230250358582
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,620,3.4198895027624308,0.001,17,3146240,9218,0.7779569803387466,0.11663936181720529,0.36934442781963767,0.7044153693107773,0.9054682805263256,0.47476202046392546,0.27287495654823407,1.7462568686966973,1.7428211783016518,0.012685756512216605,0.01268575695568043,137.3840950378706,137.3840902352501,1.0000000349576175,24.980756434291834,0.0001609284294943336,155228.98292604927,-0.0006820749555664918,0.6173957850873376,0.6204891990193716,3571.8606209580703,3.396574020385742,1,0.817741935483871,0.2695797085762024,0.8828125,0.8826334128002934,0.254420568048954,0.90234375,0.9023122089590694,144.992267370224
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,630,3.4751381215469612,0.001,17,3146240,9218,0.798183507584042,0.11293011758375654,0.40760129035364884,0.7181941652834701,0.8997857741477455,0.510661128024788,0.24856674609431656,2.4491400334425917,2.4480238487597106,0.010538230626986916,0.010538230873297177,232.2993238059023,232.29931837636602,1.0000000233730186,31.594608365383465,0.00011105430609248401,284496.9229655269,0.0010315846353137204,0.5917340389508118,0.5629517069383948,3571.872282788254,2.6591732501983643,1,0.8206349206349206,0.17162513732910156,0.9296875,0.9273415326395459,0.23516062200069426,0.9109375,0.9109157509157508,146.22394585609436
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,640,3.5303867403314917,0.001,17,3146240,9218,0.7862737541486139,0.11690794370951725,0.38278752415149314,0.7067539608381805,0.8988650035806698,0.48683746867015776,0.142721806394909,0.868311764813617,0.8677882849800562,0.00582289624796516,0.005822896171550226,149.03035328567105,149.03035524142368,0.9999999868768169,5.346954655251466,3.390612076437094e-05,157698.80289195824,0.00015034372115962924,0.6067172156538361,0.6375559275809979,3571.883216814117,5.126691818237305,1,0.8234375,0.2975161671638489,0.8828125,0.8828053470060429,0.24017243981361389,0.9,0.8994807158072464,147.49296140670776
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,17,3146240,9218,0.948959802606275,0.052344440535150735,0.9114892387881182,0.28832504743688236,0.30383272994810817,0.9605140663332149,0.22592990532718923,1.6967020485581936,1.696599525341641,0.008041788881893903,0.008041788521605238,210.97290046516105,210.97290991718089,0.9999999551979453,12.31360160420354,6.467036403101645e-05,190405.63307016232,4.1750340738389013e-05,0.3110203932660803,0.838130019989594,3571.898550160059,1.098069429397583,1,0.8246153846153846,0.16652187705039978,0.9375,0.9373623684854417,0.198147714138031,0.92421875,0.9242164835252031,148.6906521320343
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,660,3.6408839779005526,0.001,17,3146240,9218,0.8209995797564811,0.10228230262724525,0.5937023291680228,0.5892941698192776,0.7177764573205625,0.7231457162793219,0.1623116028577203,0.943126295802829,0.9425552231659893,0.005983990662288233,0.005983990524273568,157.51281650656242,157.51282013943558,0.999999976936016,2.7660920579219237,3.5808142533899634e-05,77247.57170253272,3.5475835813869594e-05,0.5616917565087742,0.6139316770190402,3571.9143754575034,5.097929000854492,1,0.8272727272727273,0.3552839159965515,0.8671875,0.8671793932735152,0.2258332684636116,0.92265625,0.9223605053184156,149.9230499267578
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,670,3.696132596685083,0.001,17,3146240,9218,0.9411785336011959,0.07036156973524194,0.8468965411401538,0.38371881189725926,0.40770034398155097,0.8998256025875405,0.14686073160274557,0.8029138993746749,0.8024612389919937,0.004955539564322271,0.004955539549603155,161.93216269916712,161.93216318014368,0.999999997029765,1.7416709202807397,2.455737323381335e-05,70922.52512913765,-3.9654939072875095e-05,0.33050223277866614,0.6304036506555616,3571.9319059099585,5.426583290100098,1,0.8298507462686567,0.1319980025291443,0.9375,0.9372549019607843,0.2091304615139961,0.9203125,0.920279607552921,151.18796753883362
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,680,3.751381215469613,0.001,17,3146240,9218,0.863201110665399,0.09863658381499439,0.5535190508653531,0.6050548461483947,0.7009430811343464,0.6412399660128713,0.17004494834712477,1.134545691962295,1.1327911439838547,0.008863151997456487,0.00886315138667322,127.80906209314008,127.80907090080152,0.9999999310873526,4.613890771342994,7.855545293700139e-05,58734.18838337253,-0.0003135720851172863,0.4951299039382641,0.6866968767027585,3571.9523518783717,1.9273031949996948,1,0.8323529411764706,0.17720705270767212,0.9375,0.9352226720647774,0.22917182892560958,0.91953125,0.9193232058990011,152.53520703315735
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,690,3.8066298342541436,0.001,17,3146240,9218,0.8077486680519748,0.11580225742286032,0.4159027467577122,0.751680621523582,0.9305872621695427,0.5148912814189263,0.16036494216731,1.094210945275877,1.0931513071593926,0.007809126549860429,0.007809126144339328,139.98381255313762,139.98381982237476,0.999999948070876,6.9165163424331695,6.098245009233949e-05,113418.14459668635,0.0004205802293455463,0.5780408280456604,0.6111545540718614,3571.9728066317252,2.669809103012085,1,0.8347826086956521,0.19402286410331726,0.8984375,0.8956281753747726,0.24679544270038606,0.89921875,0.8991152421399153,153.98588228225708
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,17,3146240,9218,0.8735215820423243,0.09975979985940918,0.6736906709598399,0.5699869387631985,0.6525161489777378,0.7712352903573685,0.19022331030125722,1.1687593427907885,1.1669868552532754,0.006019604065347478,0.006019603293823644,193.8643875219577,193.86441236927539,0.9999998718314651,10.43638796803134,3.623562455601359e-05,288014.57394224324,5.10966503952659e-06,0.4764530581981403,0.6762718191750566,3571.9913242442717,3.3423686027526855,1,0.8371428571428572,0.23252004384994507,0.9140625,0.9139311693868818,0.2694240093231201,0.90078125,0.9007433866068294,155.35225582122803
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,710,3.9171270718232045,0.001,17,3146240,9218,0.8629697438347324,0.0932927274346997,0.650875299340758,0.5545341930723102,0.6425882217007475,0.7542272530303303,0.19372771804494415,1.0591022518307514,1.0569914605968591,0.008136659206188307,0.008136659487922707,129.90484593393907,129.90484143594284,1.0000000346253164,6.306484224154701,6.620522630473857e-05,95256.59190599761,-0.0008871128546363849,0.4965674794170839,0.6312642827124925,3572.007896440216,3.7657992839813232,1,0.8394366197183099,0.2342473268508911,0.90625,0.9054187192118226,0.22297553420066835,0.91640625,0.916402117048023,166.50111174583435
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,720,3.972375690607735,0.001,17,3146240,9218,0.5723518184127767,0.03995580191443324,0.5192865381088243,0.2313293762542478,0.40417339267963054,0.9072855565461276,0.2741148449269798,1.321656694931696,1.3220261448867208,0.011623321787161757,0.011623322550181305,113.7390987787098,113.73909131224266,1.000000065645567,12.626824205857702,0.00013510162633956213,93461.67435558219,0.00021782729522357158,0.1759582321095805,0.779590063340357,3572.0249881942536,0.6001203060150146,0,0.8402777777777778,0.2217976450920105,0.9140625,0.9140572544710981,0.22393151074647905,0.91015625,0.9100450691314643,167.82997059822083
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,730,4.027624309392265,0.001,17,3146240,9218,0.8684636936935941,0.0918775157797998,0.3549799590064199,0.7946057880427658,0.9149556784156295,0.4087447311662307,0.26997840413442237,1.797809250972505,1.7975215060030034,0.010553471063087688,0.01055347111565206,170.32514660414415,170.32514575579444,1.0000000049807662,7.724142663264502,0.00011137575125275134,69352.1038141926,4.601561615658056e-05,0.39807015109296456,0.7088211803875053,3572.0427560046037,0.9597554802894592,0,0.8410958904109589,0.22228321433067322,0.9375,0.9365079365079365,0.2807203551715388,0.8987447698744769,0.8987308704333643,169.337660074234
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,740,4.082872928176796,0.001,17,3146240,9218,0.9010054701422131,0.07239580764563525,0.8133408661832151,0.4018793380005128,0.44603429315149534,0.9027035829813983,0.25466024147427624,2.291199375544178,2.2898633167844875,0.010038734419233187,0.010038733737393822,228.10278877358724,228.10280426652335,0.999999932079151,16.98045047838241,0.00010077617587178622,168496.67425350615,0.000375244765507432,0.4277239317090179,0.6017727644434648,3572.0628748416866,5.71306037902832,1,0.8418918918918918,0.16862943768501282,0.9453125,0.9427658894921751,0.2168283149600029,0.92421875,0.9242187037467675,170.70165061950684
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,17,3146240,9218,0.7448306685667514,0.1195223808063063,0.34742270629040345,0.6935628943060757,0.9311685508877765,0.4664452216487479,0.20349845837345104,1.532202273841147,1.531591720666181,0.007762121640661672,0.0077621218730995695,197.31611942835033,197.3161135196897,1.0000000299451501,3.520410948913195,6.0250536042083525e-05,58429.53739787932,0.00010138441432960832,0.6564608342655724,0.6239611389286823,3572.0805933350966,1.983877182006836,1,0.844,0.08743785321712494,0.96875,0.9684729064039409,0.18563915491104127,0.928125,0.9281221922731357,171.96046233177185
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,760,4.193370165745856,0.001,17,3146240,9218,0.7488076064785941,0.11862292546583586,0.24557216049799538,0.7107454964799751,0.9491697070525056,0.32795094276999104,0.2118131773926766,1.1443726491808686,1.1452304475413504,0.008234942207220578,0.008234942567187719,139.06963992257133,139.06963384353674,1.0000000437121637,4.429926337499637,6.781427979341004e-05,65324.38818188441,1.1763449040635976e-05,0.6520853437221797,0.7095984339762564,3572.1017410687427,4.230301856994629,1,0.843421052631579,0.1973765790462494,0.953125,0.9531135531135531,0.19304395243525505,0.9296875,0.9296735926782396,173.16625142097473
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,770,4.248618784530387,0.001,17,3146240,9218,0.6445623274670879,0.046178451426222664,0.4388314935780344,0.4338835397085373,0.6731444287374861,0.6808208839981292,0.1846874316487166,1.3183919557587378,1.3179718239996,0.0071792674130519854,0.007179267358917398,183.58026636582903,183.5802677500987,0.9999999924595945,5.941954623427591,5.1541880298461296e-05,115284.00960577643,4.261236483837916e-06,0.18006275394426066,0.7147745275122493,3572.122416481681,0.670832097530365,0,0.8428571428571429,0.2040785551071167,0.9140625,0.9136355272035821,0.2252893403172493,0.9171875,0.9169667401856988,174.4079749584198
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,780,4.303867403314917,0.001,17,3146240,9218,0.7353076840616607,0.11857045574044078,0.262627084555252,0.6901871788290279,0.9386372450463212,0.35716624516224815,0.16799452837813578,0.9622201089576174,0.9626502079945528,0.0058719257133277025,0.005871925625691749,163.94114213836085,163.94114458511157,0.9999999850754322,3.847346603986807,3.4479511343832314e-05,111583.5594542154,-1.701095635553429e-05,0.6672803557636823,0.695377943300566,3572.142105263663,2.6405768394470215,1,0.841025641025641,0.15771132707595825,0.9375,0.9373623684854417,0.17701297104358674,0.9375,0.937474202002291,175.64329195022583
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,790,4.359116022099448,0.001,17,3146240,9218,0.8915863109250338,0.07210507462142057,0.7864051488211526,0.3977040465822897,0.44606342841857444,0.8820291868380592,0.1939884866165307,0.9915825007034543,0.9911781871954831,0.0068991908906476055,0.006899190908167946,143.66585921533246,143.66585885049625,1.0000000025394775,3.735064308915753,4.75988330226329e-05,78469.66137047429,1.6468580042783287e-05,0.4470721630655789,0.7725495375366247,3572.1593942186933,2.022214889526367,1,0.8405063291139241,0.16210760176181793,0.9375,0.9375,0.19498488157987595,0.921875,0.9218060839753787,176.87108850479126
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,17,3146240,9218,0.7729191551407391,0.11204604784142914,0.4230218741795987,0.6691251447804685,0.8657116857954297,0.5473041667631741,0.21383082568762343,0.9041352333908943,0.9045495169579636,0.007219042722484448,0.0072190427945124916,125.30047981855702,125.30047856837074,1.0000000099775062,2.7323086133656034,5.2114579264461725e-05,52428.87214919597,-6.213872654425856e-05,0.6245320384632885,0.7333392399046499,3572.176713159644,1.4658253192901611,1,0.84125,0.19387587904930115,0.9296875,0.9287084596819111,0.17582064121961594,0.93515625,0.9351353067488221,178.07806253433228
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,810,4.469613259668508,0.001,17,3146240,9218,0.8192735503499385,0.07694948768475429,0.7179826129831982,0.4207390099986202,0.5135513160639799,0.876364936566699,0.24103076649995953,1.5636827689937947,1.5643407091203565,0.009910999408690413,0.009910999539449922,157.83884597436983,157.83884389194313,1.0000000131933726,16.713806034327717,9.822791144742382e-05,170153.32799042287,-5.511506617494888e-05,0.35579762081552607,0.8195009264864456,3572.1974746338246,0.8965055346488953,0,0.8419753086419753,0.2862805724143982,0.890625,0.8899533284205354,0.226245479285717,0.91640625,0.9163437018034113,189.19293355941772
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,820,4.524861878453039,0.001,17,3146240,9218,0.9251296097720485,0.06727895965194397,0.8332332506183984,0.3746412361218039,0.4049608099930077,0.9006665031764648,0.25724754564379754,1.0259913211798066,1.02613028672412,0.007901357674727535,0.007901357637758656,129.86759098454613,129.86759159217073,0.9999999953211991,6.152124670727062,6.243145326756405e-05,98542.07052270186,0.00029928801598089194,0.3736420731184803,0.7310754949095795,3572.2208744889604,6.151440143585205,1,0.8426829268292683,0.2671157717704773,0.90625,0.9060435527281625,0.2044590100646019,0.91796875,0.9178057561656385,190.54576015472412
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,830,4.580110497237569,0.001,17,3146240,9218,0.7990435476183806,0.10258957986280615,0.4303473977701852,0.6404515187161826,0.8015226712300031,0.5385781526587298,0.21884750299623534,1.393742191976272,1.3937211925404542,0.007068209837455107,0.007068209945345542,197.18163786748306,197.18163485766686,1.000000015264181,4.878236084012315,4.9959593833914795e-05,97643.62977468305,-4.057189546102791e-05,0.5924555642128666,0.7922448273550569,3572.2447149471454,1.6417479515075684,1,0.8433734939759037,0.1754073202610016,0.921875,0.9218559218559219,0.21024712771177292,0.91796875,0.9179682993864102,191.85448455810547
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,840,4.6353591160221,0.001,17,3146240,9218,0.9583723887909616,0.04169479680834974,0.9330011092764665,0.24194196910067362,0.2524508968856004,0.9735267002563561,0.46774371091105427,2.5257781022562154,2.52493023014283,0.017754285148986842,0.01775428553185702,142.21525727195592,142.21525420509184,1.0000000215649447,38.07242894760566,0.0003152146484843854,120782.54970276747,0.001360690327857128,0.28245966055180344,0.6667957159000668,3572.2701625347236,4.117002010345459,1,0.8452380952380952,0.22484643757343292,0.9140625,0.9131668208448966,0.24640416502952575,0.928125,0.9279559709180965,193.18353986740112
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,17,3146240,9218,0.8210920780780864,0.09991308457716472,0.3830567175977783,0.6494263979124573,0.7909300494440971,0.4665210246509642,0.286345576987546,1.338592286523305,1.338804057842087,0.008190140376428586,0.008190140280884422,163.46533713820048,163.46533904514695,0.9999999883342457,6.957385881221853,6.707839945291512e-05,103720.21303378753,-0.00010425854988183048,0.5619826887775822,0.660935380672378,3572.2900226461607,3.3928825855255127,1,0.8470588235294118,0.26088574528694153,0.890625,0.8866396761133604,0.23528611660003662,0.9078125,0.9073747007339377,194.5632815361023
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,860,4.74585635359116,0.001,17,3146240,9218,0.9635992478520514,0.05601680158660016,0.9117502033635695,0.3092181188521507,0.3208990869818812,0.9461923153177443,0.24604184877997914,1.1838458739045044,1.1841412511839655,0.011756043157443281,0.011756043206041272,100.72617421740513,100.72617380101592,1.000000004133873,6.428294577577617,0.00013820455293656053,46512.90019749473,0.00027945436065834883,0.2614147359635626,0.7206488094238096,3572.3065239649845,2.1060900688171387,1,0.8488372093023255,0.14103825390338898,0.9375,0.9373623684854417,0.19992344975471496,0.9234375,0.9233834419304636,195.90735864639282
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,870,4.801104972375691,0.001,17,3146240,9218,0.9668456007059354,0.03321532250578066,0.9544932000759677,0.18262309772284263,0.18888548242811642,0.9872240194081158,0.22344798516765235,1.5896485738740564,1.5895273403693206,0.008305817511995602,0.008305817175898053,191.37518228322017,191.37519002727814,0.9999999595346817,7.821395388469682,6.89865993830363e-05,113375.57523371634,-2.5199393402175474e-05,0.25319163434819486,0.7116665233988176,3572.3247846398995,3.2276222705841064,1,0.8505747126436781,0.1359400451183319,0.953125,0.953125,0.19566220939159393,0.93203125,0.9319744097698821,197.32116270065308
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,880,4.856353591160221,0.001,17,3146240,9218,0.9590295582891967,0.03917021235380403,0.9314089445780397,0.2221396155733538,0.23162958185525215,0.9711994135400486,0.21264905318778388,2.1842703387789024,2.1840665663760626,0.008354785554985162,0.008354785256663442,261.4150359697582,261.41504530402364,0.9999999642933122,6.240779118782484,6.980243725429602e-05,89406.3211008924,-9.843429507760959e-05,0.2805833385249052,0.7001700684195261,3572.3421002547198,1.8608695268630981,1,0.8522727272727273,0.2011813372373581,0.9375,0.9373623684854417,0.20975778326392175,0.928125,0.9280475316441774,198.76399278640747
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,890,4.911602209944752,0.001,17,3146240,9218,0.8144626853654237,0.0995741605034418,0.5017209940615729,0.6306170226515462,0.7742736824936409,0.6160147089322656,0.2100607388159216,2.1465804676813662,2.1465168256319984,0.008452457785400167,0.008452457809165814,253.95179486606278,253.95179415203037,1.0000000028116849,11.324179669594741,7.144404470693644e-05,158504.17926429753,9.312751376100437e-05,0.5716072339226215,0.7518580960446005,3572.3618672334987,2.862823724746704,1,0.8539325842696629,0.2938721776008606,0.90625,0.9056742815033161,0.21199865639209747,0.915625,0.9156198498443509,200.18470549583435
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,17,3146240,9218,0.8164706474218097,0.09540575932844433,0.5618180156160126,0.602214904108445,0.7375830423421521,0.6881055888415337,0.2774768359430757,3.806844483227852,3.8063470643402297,0.014961210095042704,0.014961210153658856,254.41438494346372,254.41438394669996,1.0000000039178751,34.39138691903315,0.00022383779906931522,153644.23284193958,-0.0008602262496495428,0.569449774882391,0.6968469281107936,3572.383318761973,4.90702486038208,1,0.8555555555555555,0.2858387529850006,0.859375,0.8590653290922436,0.25790228247642516,0.8890625,0.8888647030481497,201.62638306617737
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,910,5.0220994475138125,0.001,17,3146240,9218,0.9425920620727388,0.040044147405782195,0.893182360923598,0.2611876039947016,0.27709505999907946,0.9475810341108857,0.2495386998904271,2.6428889105261333,2.6427399729851104,0.009893472366122888,0.00989347219725764,267.11955875414884,267.119563313439,0.99999998293165,21.96268883693847,9.78807959413075e-05,224382.0008381216,-1.1504850789378906e-05,0.3315356045310066,0.7244014637453013,3572.4042514591147,2.4036760330200195,1,0.8571428571428571,0.17622551321983337,0.9296875,0.92895467160037,0.1831253102259656,0.9330543933054394,0.9329676000718004,213.2094168663025
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,920,5.077348066298343,0.001,17,3146240,9218,0.9178059579847514,0.0711663595386161,0.8210366296919818,0.39741621794167764,0.4330067967899162,0.8945645019506646,0.23326200622515678,1.7244371160676328,1.723877756665858,0.00877932759524013,0.008779327813146411,196.356467846181,196.3564629725382,1.000000024820384,4.1785691090153705,7.707659304667658e-05,54213.20460395653,-0.00016163327586493637,0.39059870872109714,0.5704824361808981,3572.4247695779372,14.531267166137695,1,0.8586956521739131,0.15034818649291992,0.9453125,0.9423534710158914,0.15979401767253876,0.94453125,0.9445133346887515,214.65326309204102
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,930,5.132596685082873,0.001,17,3146240,9218,0.7974689617311845,0.10030758634623782,0.5187163883602154,0.6162616132615351,0.772771910675651,0.650453388473152,0.2486272426276338,2.501865848537969,2.501784414920912,0.007276845851678615,0.007276845960235939,343.80066115373364,343.8006560248523,1.0000000149181838,14.694589500519214,5.2952485396051685e-05,277505.1896169333,-0.0002119962850848367,0.5949632078286394,0.6689561192943594,3572.4449742077695,4.535480499267578,1,0.8602150537634409,0.15457668900489807,0.921875,0.9217986314760508,0.18470536172389984,0.93359375,0.9334523606368267,216.03652620315552
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,940,5.1878453038674035,0.001,17,3146240,9218,0.860090109467456,0.07778527225733405,0.7714758750231402,0.4323916955106345,0.5027283661921882,0.8969709877268751,0.2152318986667623,1.6866876482754938,1.6861522164562979,0.007844926740489732,0.007844926939407752,214.93536807088617,214.93536262092874,1.0000000253562622,3.2970418565746513,6.154287685994353e-05,53573.08635535366,3.1206570275443823e-05,0.504176378606301,0.6611352267937893,3572.4624887805176,3.313330888748169,1,0.8617021276595744,0.19605065882205963,0.9453125,0.9452824427480916,0.17328091338276863,0.93515625,0.9351562104224918,217.43502068519592
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,17,3146240,9218,0.8715515815275027,0.08065200011162448,0.7455902370653958,0.48283896623422323,0.553999300176804,0.8554745959598353,0.2266714218863426,1.8469902287945967,1.846921815296601,0.008726269411202059,0.008726269408336379,211.65079007596034,211.6507901454658,0.9999999996716031,12.136439869005244,7.614777724995747e-05,159380.09364563588,-0.00028596222114884995,0.4836246474810761,0.6258801508150289,3572.4809432891507,5.122890949249268,1,0.8631578947368421,0.1339796930551529,0.9453125,0.9452289259734703,0.16471819058060647,0.93671875,0.936500742600787,218.85665488243103
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,960,5.298342541436464,0.001,17,3146240,9218,0.8996619783650148,0.07288662461391733,0.8027437988911433,0.4129991116487764,0.45906031551909443,0.8922726737324121,0.19013028282968222,1.3179938283130241,1.3175640684340566,0.007023040346912732,0.007023040555868635,187.60593750728577,187.60593192546293,1.0000000297529121,3.035580096882768,4.932309824212666e-05,61544.79757092978,-0.00015770039499862776,0.43045973255640785,0.6065713368119084,3572.497945595489,7.89968204498291,1,0.8645833333333334,0.215281680226326,0.90625,0.9060435527281625,0.15686845183372497,0.9390625,0.9390504469878076,220.16371154785156
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,970,5.3535911602209945,0.001,17,3146240,9218,0.9557390764493485,0.03564999678239771,0.9283937564901312,0.1966345110545426,0.20574078835936732,0.9713882997639821,0.19548113220785082,1.1338326331082118,1.133713211811084,0.00572324878382872,0.005723248888334175,198.08910194755788,198.08909833048793,1.0000000182598134,3.329955316585256,3.275557724199962e-05,101660.71237222906,-1.7149515374459412e-06,0.2920463405432176,0.6702726742204103,3572.5144973239167,2.6116905212402344,1,0.865979381443299,0.14628662168979645,0.9453125,0.9449056139703622,0.1502552479505539,0.94609375,0.9460842397126935,221.32293558120728
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,980,5.4088397790055245,0.001,17,3146240,9218,0.9167412097950612,0.059989292905495734,0.8536525756731529,0.3545493627822008,0.38674967263821464,0.9311816317976892,0.28631425994430554,2.0052757718732326,2.0055630079840094,0.013369681589272245,0.013369681426990607,150.00828513322722,150.00828695403277,0.9999999878619669,16.146674078452634,0.0001787483864461592,90331.85920990774,0.0007755046590247616,0.3949509092749175,0.5850542984292406,3572.528654116924,3.5290722846984863,1,0.8673469387755102,0.10835985839366913,0.96875,0.9686811842427208,0.18121702820062638,0.934375,0.9343556079798964,222.54664516448975
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,990,5.464088397790055,0.001,17,3146240,9218,0.8537561617836513,0.09198295862446286,0.6129426729102573,0.5391806798841933,0.6315394301316047,0.7179364558022152,0.25649644078282907,2.3561406399895377,2.356446219097044,0.010803719067451126,0.010803719269944018,218.11435528682162,218.11435119872885,1.0000000187428877,18.90386751992628,0.00011672035119225654,161958.6244115105,-0.00019396889111078508,0.5124832058290676,0.5533369017157305,3572.5416155257076,3.8395824432373047,1,0.8686868686868687,0.21084582805633545,0.921875,0.9217986314760508,0.2086387813091278,0.925,0.9249112721086441,223.75625085830688
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,17,3146240,9218,0.9578461376899844,0.03864945581324941,0.947685254499278,0.2122817574749331,0.22162406791855754,0.989391946377514,0.31700405623119543,1.7134789730962694,1.7139286038397854,0.010442857755618578,0.010442858385986305,164.12448047735202,164.1244705702201,1.000000060363527,10.132305565930437,0.00010905328657412339,92911.51036556355,-8.786026773943689e-05,0.2846692041367798,0.7193537429434237,3572.5562728919494,4.51427698135376,1,0.87,0.16586564481258392,0.921875,0.9209290832715591,0.17116579562425613,0.934375,0.9343556079798964,224.95961141586304
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1010,5.574585635359116,0.001,17,3146240,9218,0.9257145970585917,0.061688813188115706,0.8463790293975548,0.3390635523177816,0.36627223271096493,0.9142980267210635,0.3625002608952361,2.9113223080005506,2.911338705189563,0.011502140758173157,0.011502140737572681,253.11276973556704,253.11277018889515,0.9999999982089877,30.387148236855865,0.0001322992409704682,229684.97788765756,0.00014899288008507483,0.37315710489121523,0.6797486821752399,3572.573469934598,2.142784595489502,1,0.8712871287128713,0.1577673703432083,0.9375,0.9369458128078818,0.1646663948893547,0.94296875,0.9429101757846032,234.96078991889954
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1020,5.629834254143646,0.001,17,3146240,9218,0.956445568490247,0.05855779419640186,0.93410014808471,0.3219808187675279,0.3366431184116163,0.976637018203964,0.2785401360359856,2.662016344896828,2.6615026525494483,0.01197235413557834,0.011972353558353294,222.30403665058986,222.30404736857085,0.9999999517868383,19.102194722741842,0.00014333724882842347,133267.4854503969,2.4121009687405603e-06,0.2859761974887073,0.644822030342591,3572.592616377257,2.734905242919922,1,0.8725490196078431,0.10099440068006516,0.9453125,0.9445510241970418,0.20411500856280326,0.92109375,0.921034709178921,236.16980075836182
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1030,5.685082872928177,0.001,17,3146240,9218,0.8969234919993497,0.0699169778958184,0.8229567501706152,0.37921167352065316,0.4227915501191133,0.9175328302931905,0.2636143016881238,1.796428788272803,1.7955181958072508,0.011756420804363715,0.011756420893431454,152.72660154702828,152.72660038995733,1.000000007576093,15.403645779704675,0.00013821343227604643,111448.25452955818,-4.224352298365375e-05,0.4366226584584505,0.6017874876532587,3572.6111056273503,4.073784351348877,1,0.8737864077669902,0.17712144553661346,0.9375,0.936239103362391,0.22258467078208924,0.91796875,0.9178672370330762,237.40050292015076
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1040,5.740331491712707,0.001,17,3146240,9218,0.923707522389454,0.07271366114627019,0.8177425645310346,0.3956494610827805,0.42832763779958327,0.8852829978213143,0.26019983773217326,1.731662383064785,1.7309078780103235,0.010538133138604557,0.010538133229598902,164.25185137104157,164.2518499527648,1.0000000086347691,15.327724099624902,0.00011105224619045728,138022.6391219272,0.0004828547322688337,0.3761342495076981,0.6065812120121271,3572.6271003030333,7.550567626953125,1,0.875,0.12294401228427887,0.9609375,0.9605303731113166,0.25493292361497877,0.91171875,0.9116949813762127,238.72433233261108
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,17,3146240,9218,0.9761621797998989,0.02803240248011506,0.9461216935905785,0.15195255286494877,0.15566322483021944,0.9692259269709892,0.31680292855035963,1.8318299378461282,1.8323108578415868,0.011792821643077081,0.011792821636041274,155.3751013369422,155.37510142964175,0.9999999994033821,25.08388486970216,0.0001390706432733424,180367.93588708693,0.0015173393430103488,0.21522209307725335,0.6293889330386198,3572.643146025643,2.027970314025879,1,0.8761904761904762,0.19473165273666382,0.9296875,0.9258830341632889,0.23547264337539672,0.9203125,0.9202002816460648,240.12708830833435
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1060,5.850828729281768,0.001,17,3146240,9218,0.8900018120809384,0.06469603852613484,0.811745457174535,0.3545753424751331,0.39839845005044483,0.9120716903672026,0.22655115776618284,1.9404259124609333,1.9401893646875674,0.00817065874809456,0.0081706585366864,237.45813214142981,237.45813828543726,0.9999999741259344,14.85720481723547,6.67596607370341e-05,222547.6380977715,-2.622633904536542e-05,0.4513431859754615,0.6255381704299983,3572.6577532471647,4.130763053894043,1,0.8773584905660378,0.179618239402771,0.9296875,0.9295800476801761,0.14355343729257583,0.9484375,0.94841621665189,241.62920665740967
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1070,5.906077348066298,0.001,17,3146240,9218,0.9327062454479592,0.06605942602683582,0.9188460048928899,0.3613727794760012,0.3874454376602158,0.9851397579648322,0.2590819345755177,2.0436816457157407,2.043521299858032,0.008026460198273718,0.008026460252829624,254.59807304564222,254.59807131513733,1.000000006797007,15.192411928728689,6.442406534512557e-05,235818.8954289295,1.6700691510607157e-05,0.35453472488223814,0.6444389991565643,3572.6700463185184,6.465790271759033,1,0.8785046728971962,0.12187369167804718,0.9375,0.9371161876688774,0.2453726649284363,0.90234375,0.9022864363191545,243.02930641174316
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1080,5.961325966850829,0.001,17,3146240,9218,0.7616069391293591,0.10368112728875649,0.5985017714560954,0.5722520137201931,0.7513744745739456,0.7858407542088318,0.24231825840505594,1.4986503311755188,1.4987206843292424,0.009141660994148617,0.009141660928408355,163.94402344262622,163.9440246215939,0.999999992808718,9.66185543074971,8.356996599490074e-05,115613.96867553178,7.150806777111995e-05,0.6396908568897877,0.6372172791019964,3572.6829550451566,2.771204948425293,1,0.8796296296296297,0.2037796974182129,0.9375,0.9365079365079365,0.19400835037231445,0.928125,0.9280615972573484,244.37255716323853
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1090,6.016574585635359,0.001,17,3146240,9218,0.7447789577368568,0.10225681136025565,0.49017004651993584,0.5878134541168842,0.7892455177614844,0.6581416424671888,0.31225296336364783,1.672156320019696,1.6723098087631245,0.010562806661275362,0.010562806666824699,158.32059247037364,158.32059238719742,1.0000000005253658,11.606921077494917,0.00011157288419028077,104029.94564252743,2.2091075067010024e-05,0.6594295285910382,0.674944386697543,3572.69711205937,4.359862804412842,1,0.8807339449541285,0.12644949555397034,0.9453125,0.9450407900386432,0.2056492038850505,0.9288702928870293,0.9288631195456765,245.8113670349121
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,17,3146240,9218,0.7816190278820941,0.1009550114137509,0.49998982550805554,0.5869373043331102,0.7509250458289107,0.6396848178873635,0.35065501788955933,1.358218263279925,1.35791756151707,0.010412678508345444,0.010412678734924847,130.4100151011808,130.41001226346495,1.0000000217599538,21.36452709150035,0.00010842387815834797,197046.3283032402,0.00038350866775616055,0.615531440598858,0.5983659346726836,3572.715184196861,2.095126152038574,1,0.8818181818181818,0.10651391744613647,0.96875,0.9684729064039409,0.15718363970518112,0.94609375,0.9460621128481732,247.17039322853088
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1110,6.12707182320442,0.001,17,3146240,9218,0.9272836168405126,0.06290793765990257,0.8799638257008885,0.34375557305449966,0.37071244095281325,0.9489694519775357,0.25280520043517574,1.0103418577893688,1.010042260495761,0.008961950925535872,0.008961951140984307,112.70339113526964,112.70338842584076,1.0000000240403497,7.011118226853796,8.031656615781202e-05,87293.55053698168,-5.614494932970615e-05,0.3690360014227552,0.5532221172553412,3572.7310718905205,15.053701400756836,1,0.8828828828828829,0.10970350354909897,0.9609375,0.9608203244566881,0.18668054789304733,0.92578125,0.9257790302566422,258.44960379600525
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1120,6.18232044198895,0.001,17,3146240,9218,0.9247893402442123,0.06427255415001357,0.873018593736345,0.35147485488105246,0.38005937091385295,0.9440188762402949,0.20030380609575754,0.9345277137727223,0.9341765596583608,0.00768900999491992,0.007689010415778761,121.49503775851056,121.49503110846615,1.0000000547351142,6.247603855212219,5.912087970649793e-05,105675.08274958144,-0.00010942627807253302,0.3750109386015088,0.49915146337992655,3572.7444416284434,5.9050822257995605,1,0.8839285714285714,0.12976667284965515,0.9453125,0.9449056139703622,0.18145494908094406,0.9375,0.9370518633632009,259.79677534103394
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1130,6.237569060773481,0.001,17,3146240,9218,0.935481903822403,0.035600449633612904,0.9153017376646843,0.19523480919350733,0.20869971764902442,0.9784280528834796,0.16034616575765784,0.7776972998914683,0.777533990328562,0.006102204656436612,0.006102204871160505,127.41853708698844,127.41853260339524,1.0000000351879206,1.7576303440619085,3.7236903681070466e-05,47201.30221126326,-1.3715702998462476e-05,0.3515761632683472,0.5468644160506991,3572.7544006530306,8.375728607177734,1,0.8849557522123894,0.19080066680908203,0.9375,0.9375,0.19152636379003524,0.934375,0.9343647444913268,261.1430563926697
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1140,6.292817679558011,0.001,17,3146240,9218,0.9399118419228951,0.04983519696077849,0.8953641473999784,0.27195685638546313,0.28934294074759925,0.9526043906077617,0.20858014141513062,0.9081585062400476,0.9071328260647475,0.006920121591247222,0.0069201214756056985,131.08625536466243,131.08625755523298,0.9999999832890908,2.9891786089619927,4.788808335725106e-05,62420.09283734219,-6.69106819941867e-05,0.33776022726793264,0.46558008866560907,3572.762706145714,971.40234375,1,0.8859649122807017,0.2522376775741577,0.9375,0.9371161876688774,0.15036485195159913,0.95546875,0.9554608936757032,262.57172107696533
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,17,3146240,9218,0.8904598758664231,0.06852906111277124,0.8295198868074076,0.3767372061968283,0.4230816192927959,0.9315634643282266,0.20103470690791964,1.201056424173524,1.2004858684275588,0.007770958493950608,0.007770958918875707,154.48362893227272,154.4836204849277,1.0000000546811696,5.609485526969365,6.038780411365963e-05,92891.03336844977,7.800952375758285e-05,0.4498723873677234,0.44016417330370583,3572.7715473720177,32.3697624206543,1,0.8869565217391304,0.27293601632118225,0.9296875,0.9284249767008388,0.21126268729567527,0.9359375,0.9357868436443902,263.9432883262634
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1160,6.403314917127072,0.001,17,3146240,9218,0.9419944082834633,0.056191294976430835,0.8998059898073986,0.30660656043562023,0.3254866034654388,0.9552137272736662,0.21756492992143103,1.2140111325720546,1.2137155894932539,0.005898756667211514,0.0058987566870590535,205.75786694842708,205.75786625611383,1.0000000033646987,4.155899040197255,3.4795330560416504e-05,119438.41237493645,2.611415703901443e-05,0.3308915105369235,0.5610392101734166,3572.780795547501,65.59566497802734,1,0.8879310344827587,0.22405648231506348,0.90625,0.9008008266597778,0.17381772324442862,0.9390625,0.9390504469878076,265.3076994419098
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1170,6.458563535911602,0.001,17,3146240,9218,0.9431782631075806,0.05709372331284954,0.8907160038814745,0.31276451848687625,0.33160700444514146,0.9443771540564839,0.2500310758140163,1.3214535220879706,1.3210169909258898,0.009709023035816788,0.009709023213133761,136.0607535951486,136.0607511102559,1.000000018263112,8.269506868673488,9.426512915422514e-05,87726.04400874396,-3.96863113003576e-05,0.32734499886797896,0.6160009322291716,3572.7927512865035,16.440866470336914,1,0.8888888888888888,0.2649577260017395,0.90625,0.90625,0.20609374940395356,0.928125,0.9281164006436317,266.68572473526
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1180,6.513812154696133,0.001,17,3146240,9218,0.9332650429398611,0.055204408970945196,0.8886854586372762,0.3038780498511389,0.3256074489770861,0.9522326646220932,0.20773656862989542,1.5172197772124942,1.5171557817335497,0.00990355687713943,0.009903556809126883,153.19301949339328,153.19302054544434,0.9999999931325131,7.49955995590426,9.808044131531801e-05,76463.35859964155,0.00013288953905643552,0.354920793784684,0.5865128769124266,3572.8066180428214,235.32228088378906,1,0.8898305084745762,0.2413761466741562,0.8984375,0.8973789700894234,0.21631650477647782,0.928125,0.9280061820778434,268.0046353340149
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1190,6.569060773480663,0.001,17,3146240,9218,0.9459590691165413,0.05284018627090454,0.8977190328195789,0.2905351136214715,0.3071328592396822,0.9490040976698758,0.22643549312563585,0.9898476750015145,0.9889474848048073,0.007471546585235699,0.00747154683069133,132.3618173992299,132.36181305087285,1.000000032852051,3.089811887955875,5.582401172832263e-05,55349.15518062349,2.23566256623009e-05,0.319951644983722,0.6277821656983462,3572.821013890139,23.87779426574707,1,0.8907563025210085,0.26524457335472107,0.8984375,0.8984313007385705,0.21728876680135728,0.9203125,0.9203076359641091,269.32667684555054
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,17,3146240,9218,0.9354344457334256,0.06134710211406349,0.8777628482732669,0.36153798200689985,0.38649205580989343,0.9383477936661383,0.3282679919919458,3.387127788118056,3.386889214688938,0.013898835630612467,0.013898835375983557,243.6815071925339,243.6815116568185,0.9999999816798387,12.413963136728853,0.0001931776327666057,64261.90733855412,-0.00012507868598277128,0.34813602822144024,0.6967772906552507,3572.834883174007,9.267721176147461,1,0.8916666666666667,0.3469875156879425,0.859375,0.8571428571428572,0.2849490582942963,0.896875,0.8965831301231013,270.6945741176605
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1210,6.679558011049724,0.001,17,3146240,9218,0.9279206803836176,0.05471999019188344,0.8793515664218766,0.3051415271317731,0.3288444083449273,0.94765811885811,0.32260382843406354,3.8192078630797974,3.81851412290382,0.011646910353996776,0.011646910200048264,327.85640198505104,327.85640631864715,0.99999998678203,15.185618428280577,0.00013565052228514674,111946.62705654286,0.00028801262460831367,0.3687396019125481,0.7872692141926343,3572.8501382446534,62.57585906982422,1,0.8925619834710744,0.2957412600517273,0.8671875,0.8671793932735152,0.260884615778923,0.8953125,0.8952756828572546,281.78549313545227
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1220,6.734806629834254,0.001,17,3146240,9218,0.9482184009206442,0.05117695666789201,0.9077991310937441,0.2843956135741202,0.29992627573773595,0.9573734597560475,0.27046186361375996,3.100670548342625,3.099998737020335,0.010214565070134863,0.010214565001063807,303.4880795937213,303.4880816459127,0.9999999932379836,6.044423167774767,0.00010433733727133188,57931.54517693021,-0.00027503758474445306,0.3134688448531482,0.7768271310788073,3572.8669191692957,63.80900192260742,1,0.8934426229508197,0.3171948790550232,0.8984375,0.8976818545163869,0.2874288037419319,0.8984375,0.8983382209188661,283.1329848766327
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1230,6.790055248618785,0.001,17,3146240,9218,0.8440399394527958,0.08466330162271771,0.7353790413217532,0.47018435969271305,0.5570641123896826,0.8712609521754515,0.23591910194839186,2.2208712878448713,2.2204183753515396,0.006840027915867721,0.006840028183701835,324.6212446297975,324.62123191864475,1.0000000391568744,4.264511585668515,4.6785985904573835e-05,91149.33677718253,0.00010761299995465379,0.5295553002676449,0.716378785999403,3572.8832179831516,48.316314697265625,1,0.8943089430894309,0.3826192021369934,0.8203125,0.8202137404580152,0.4397916093468666,0.821875,0.8207811348563007,284.47634649276733
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1240,6.845303867403315,0.001,17,3146240,9218,0.9783631726821138,0.04760148797772579,0.9435252657801577,0.26174236683627905,0.26753088642812545,0.9643916411873411,0.2551959084653794,2.7289026583166507,2.7283924662404715,0.010388053506505542,0.010388053984929408,262.6471325481535,262.6471204518882,1.0000000460551985,8.166538509092788,0.0001079116629068011,75677.99706826772,2.2808928864748168e-05,0.20134470897370127,0.7222648442215236,3572.8977898847884,27.22940444946289,1,0.8951612903225806,0.24426089227199554,0.90625,0.9062271062271062,0.37525135427713396,0.84375,0.8432812978267523,285.8431077003479
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,17,3146240,9218,0.9183083359635955,0.07046303510612585,0.8472179262073655,0.38665822047177517,0.42105489553903325,0.922585468331142,0.2245261388655888,1.8505356425879738,1.85061622100827,0.007731846332757151,0.007731846584220616,239.34984496107364,239.3498371766795,1.0000000325230811,6.420861810191127,5.978145210816521e-05,107405.584571174,-5.276257411424012e-06,0.38954424665330106,0.6330738422333038,3572.9135654226866,40.55592346191406,1,0.896,0.4158177375793457,0.8046875,0.8041016222834405,0.35625082701444627,0.846875,0.8467399245917422,287.2152452468872
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1260,6.955801104972376,0.001,17,3146240,9218,0.9607497677882437,0.03481043084886062,0.9338380201352463,0.24536377962795525,0.25538781049389253,0.9719888064975011,0.368454629700052,3.2565486067160965,3.258269119432652,0.018970746137330123,0.01897074618238597,171.7522914410371,171.75229103312245,1.000000002375017,24.51474836319585,0.0003598892000251652,68117.48827550717,-0.0023831257758466506,0.275223659514999,0.8102444243897712,3572.9297015505144,10.61598014831543,1,0.8968253968253969,0.4699545204639435,0.828125,0.828125,0.39310297667980193,0.85078125,0.8505439849272436,288.53130173683167
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1270,7.011049723756906,0.001,17,3146240,9218,0.939634816316148,0.053637605399826295,0.914116473282932,0.29264588156108123,0.3114464007500315,0.9728422759671028,0.3554530792798067,2.99271122776241,2.9926218398368016,0.012993725460263976,0.012993724639984128,230.31284207046843,230.31285660987018,0.9999999368710806,31.71236355928704,0.00016883688461666324,187828.40983644407,-0.0006080288947138968,0.3379491173835231,0.7126859472239895,3572.947625579718,77.5201187133789,1,0.8976377952755905,0.42834705114364624,0.796875,0.7894736842105263,0.4802668841563508,0.7841004184100419,0.784066395853761,289.9214539527893
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1280,7.066298342541437,0.001,17,3146240,9218,0.9274238619252242,0.06188478419147215,0.9037036028536886,0.3449065022687363,0.37189737770252157,0.9744234971242867,0.38977468039168145,2.144158268736405,2.1418358593836673,0.013367845501785148,0.013367844559528877,160.2229663035562,160.2229775971566,0.9999999295132285,34.697819997920305,0.00017869926657887447,194168.78794298435,0.0012063599439215977,0.3688567423074095,0.5642557522493217,3572.9638840554794,71.56050872802734,1,0.8984375,0.6343141794204712,0.609375,0.5622435020519836,0.606303334236145,0.69609375,0.6937066283799952,291.24781250953674
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1290,7.121546961325967,0.001,17,3146240,9218,0.9508713347735406,0.016901147994665633,0.9439557655405572,0.10875915374925044,0.11437841248537849,0.9927271240807459,0.20394559331065695,1.2399882014506902,1.2389474753063465,0.0076654764388701824,0.007665477004546744,161.62693671901175,161.62692479169533,1.0000000737953558,8.426333797848201,5.875953539580259e-05,143403.6831824597,0.00022760083483408522,0.3091245452727522,0.5613956653442337,3572.976745209143,20.2359619140625,1,0.8992248062015504,0.4938322603702545,0.7890625,0.783227748855297,0.5038642674684525,0.77109375,0.7710824326642125,292.61416006088257
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,17,3146240,9218,0.9457850569260766,0.020901941260774045,0.9368048684343817,0.1315563199762913,0.1390974820472067,0.9905050429524846,0.1669193382147901,1.496821218737129,1.4962112082544243,0.004700799772704671,0.0047007998817915845,318.28864886826653,318.2886414820499,1.0000000232060327,9.051145891187844,2.2097518650010528e-05,409600.1019183903,-2.5360296600940302e-05,0.3241199806497734,0.4857090115760793,3572.987916598237,28.305294036865234,1,0.9,0.5247488021850586,0.7578125,0.7576793893129772,0.5445126712322235,0.78203125,0.7807722694600523,293.99930906295776
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1310,7.232044198895028,0.001,17,3146240,9218,0.9404893931713827,0.05964935754151382,0.8822741902716253,0.32741704420667905,0.3481347547180841,0.9381011595426372,0.19237916327921337,1.6129863977979468,1.612019844189544,0.011507329437421355,0.011507329350639018,140.0863556532346,140.08635670969358,0.9999999924585163,11.374503644263314,0.00013241862959922912,85898.0619168825,-0.00016996756182496853,0.33454688865168486,0.4838515774581803,3572.9971762027444,54.135345458984375,1,0.9007633587786259,0.45562636852264404,0.7734375,0.7730912647472339,0.4579923838376999,0.80234375,0.802333977692989,304.9569933414459
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1320,7.287292817679558,0.001,17,3146240,9218,0.9000081648035998,0.0908583057205447,0.7719859849159701,0.4994363532920646,0.5549242471606375,0.8577544239106245,0.14371541977294466,1.5299690507797419,1.5291723915260842,0.005731280379570597,0.0057312804683808454,266.811652938301,266.8116488038655,1.0000000154957083,4.401932326039969,3.2847574200856045e-05,134010.88004621206,-7.444212440077536e-05,0.4262982299750494,0.4885623620186729,3573.004471365125,46.147274017333984,1,0.9015151515151515,0.3360399007797241,0.875,0.874969474969475,0.3755724847316742,0.83828125,0.8376939008411175,306.3127279281616
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1330,7.342541436464089,0.001,17,3146240,9218,0.9249964248770424,0.06702240189514762,0.8569013028428293,0.36868464575170007,0.3985795359162696,0.9263833673267821,0.13459988556012822,1.0385851448819685,1.0372088018562586,0.004758303937707375,0.004758303195660406,217.9786779984471,217.97871199174483,0.999999844052213,4.365036952789524,2.264144884800423e-05,192789.64796346446,0.0002107982895758198,0.37401795679374766,0.4630237810558709,3573.0110095129103,26.82892608642578,1,0.9022556390977443,0.2808340787887573,0.8984375,0.8961492854022344,0.3447316586971283,0.8515625,0.8515567014336498,307.68995451927185
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1340,7.397790055248619,0.001,17,3146240,9218,0.9121862784827139,0.07769975351108906,0.7617966334046445,0.43445948834514575,0.4762837356727229,0.835132747964352,0.23483364173873164,1.9777042587896514,1.9766290811569476,0.007269906428862217,0.007269906163362177,271.8919563131573,271.8919662427663,0.9999999634795794,13.647243162500672,5.2851536964437784e-05,258218.47284561457,0.0003934263097562507,0.40234172207745184,0.6037158929611288,3573.0187585458084,10.586017608642578,1,0.9029850746268657,0.3397431969642639,0.8359375,0.8336530725911258,0.35248514264822006,0.8546875,0.8546818235087308,309.1045379638672
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,17,3146240,9218,0.9061149673870386,0.06660970836806542,0.8331910946918791,0.40131359888087415,0.4428947907550199,0.9195202868070375,0.2830816113507339,2.3137927315725446,2.3121486839232817,0.008069813843294313,0.008069814843198365,286.5182182417483,286.51818274022406,1.000000123906706,15.812315717892488,6.512190813676155e-05,242811.00124838602,2.871175268870374e-06,0.4177540740387305,0.688262798024586,3573.0304117381984,5.994192123413086,1,0.9037037037037037,0.2149987816810608,0.90625,0.9062271062271062,0.25859775841236116,0.89296875,0.8929686846732694,310.6363525390625
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1360,7.50828729281768,0.001,17,3146240,9218,0.9004355983470482,0.08066812820625886,0.7806659375084518,0.45324610465973797,0.5033631561121895,0.8669869771270032,0.1804888147775172,1.3111574780178292,1.3105174653134244,0.004717308304121541,0.004717308542454838,277.8104335831553,277.81041954729653,1.0000000505231545,8.089282760280184,2.225299896443933e-05,363514.273883129,-9.946176079411728e-06,0.4274437902299648,0.5260003681679808,3573.042327041966,13.304445266723633,1,0.9044117647058824,0.32769975066185,0.8828125,0.8826334128002934,0.28208863735198975,0.8953125,0.8951996656556498,312.0675354003906
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1370,7.56353591160221,0.001,17,3146240,9218,0.9074609060644692,0.07114713382387906,0.8277668680661657,0.3942844382737147,0.4344919275736859,0.9121790950268862,0.23094962319341547,1.9659556256204873,1.9654500071609313,0.007307794043369642,0.007307795449612296,268.9525724858356,268.9525207311605,1.0000001924305262,14.411878663173411,5.340387282171122e-05,269865.79627450346,-0.00017977321691731163,0.4140680200939606,0.5769442208629437,3573.0540066845874,4.548826217651367,1,0.9051094890510949,0.25653165578842163,0.875,0.8711949685534591,0.2895504280924797,0.88125,0.8812427516327901,313.658846616745
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1380,7.6187845303867405,0.001,17,3146240,9218,0.9610419929814528,0.049388774203128455,0.9037919919181262,0.28802843505279224,0.2997043179759898,0.9404292408849699,0.28812324417658713,2.0452089494305743,2.042983915854074,0.011881209056377006,0.011881209124343848,171.95084323152636,171.950842247876,1.0000000057205325,17.464087474827465,0.00014116313513712342,123715.63905734422,-0.0006459878090954163,0.27195327215295945,0.6430912850194164,3573.0673549337444,8.336477279663086,1,0.9057971014492754,0.2728390693664551,0.8984375,0.8982822910935876,0.24406700283288957,0.90078125,0.90066915115997,315.20434403419495
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1390,7.6740331491712706,0.001,17,3146240,9218,0.9689530745613244,0.03848997041281523,0.9598782260266944,0.21770497580785836,0.2246806182089058,0.9906343776877549,0.29762483358470854,4.016352442175806,4.0150768779349715,0.00993012840701776,0.009930127931429292,404.33282565585563,404.3328450207652,0.9999999521065138,15.083201561617898,9.860743992748389e-05,152962.10481389757,-0.0013198493313613113,0.2442297125453596,0.7167100701432654,3573.0853131450817,5.075081825256348,1,0.9064748201438849,0.1524735689163208,0.9453125,0.9451484542393633,0.26369277238845823,0.89453125,0.8944843011813728,316.6777386665344
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,17,3146240,9218,0.9295290816201088,0.057967293411614704,0.8734467882517721,0.32092269058908274,0.34525298555450823,0.9396659077405207,0.22424138327189136,2.1558474673185595,2.155099484352935,0.008241559897001443,0.008241559637591562,261.4916971163472,261.49170534701386,0.9999999685241769,6.967258939461317,6.792330757554588e-05,102575.37785114734,6.548730087629906e-05,0.3641634733649966,0.5597639769589056,3573.103719933152,15.97695255279541,1,0.9071428571428571,0.45686304569244385,0.828125,0.8246575342465754,0.22304481863975525,0.9125,0.9124786324786325,318.1653964519501
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1410,7.7845303867403315,0.001,17,3146240,9218,0.884543924826056,0.07378361899335659,0.7508342726837054,0.4496322285774173,0.508320973054941,0.8488377474655717,0.35222587805895783,3.4151223429745627,3.4116712499804107,0.01668306934258859,0.01668306978537938,204.49901513452838,204.4990097068534,1.0000000265413265,31.472615180769935,0.00027832482738849446,113078.71983996412,3.032696099758425e-05,0.46058444576797114,0.6402296034658008,3573.118200839076,5.90895414352417,1,0.9078014184397163,0.26499101519584656,0.890625,0.8903841448495229,0.26731027811765673,0.91015625,0.9101035214136222,328.87801790237427
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1420,7.8397790055248615,0.001,17,3146240,9218,0.9269539353004906,0.049005931465577954,0.897147333949194,0.27086399547225964,0.29220869037516267,0.9678445711095296,0.38965544600145346,4.234611111100993,4.231294502711972,0.013661892761599518,0.01366189180292511,309.71510145396405,309.7151231871139,0.9999999298285805,109.7573177414015,0.0001866472899401117,588046.6722909216,0.003366098782635163,0.3719599999612909,0.647209361035033,3573.1342050171925,3.4438283443450928,1,0.9084507042253521,0.28521057963371277,0.890625,0.8888888888888888,0.25284392237663267,0.8984375,0.8984365081690251,330.14508867263794
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1430,7.895027624309392,0.001,17,3146240,9218,0.8013139281782775,0.08719772415046141,0.6248521526427024,0.5541502819007667,0.691552040235445,0.7797844648267295,0.44213037107170716,6.205965194922812,6.201854064795192,0.017469262402041722,0.01746926033052156,355.0152217113843,355.0152638093997,0.9999998814191398,132.72208299813792,0.0003051750566136491,434904.7542445901,-0.0008942818329273905,0.5918548197830102,0.6321370386460354,3573.1490398007504,4.529789447784424,1,0.9090909090909091,0.22961239516735077,0.890625,0.8878878878878879,0.2696357563138008,0.884375,0.8840477519562044,331.3757290840149
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1440,7.9502762430939224,0.001,17,3146240,9218,0.8242574759825606,0.07784173473649611,0.7178513240257016,0.49351183494368844,0.5987350425367934,0.8709066583472392,0.2766357550560054,2.2361706110287884,2.234813824513109,0.010759354457120673,0.010759353583716783,207.70891352446165,207.70893038549067,0.9999999188237645,28.737525587377604,0.00011576368876298204,248243.0017085552,0.00034377731451229465,0.5608386715150008,0.6350378923142398,3573.164891634763,6.9634881019592285,1,0.9097222222222222,0.35296881198883057,0.875,0.8748778103616813,0.2783785715699196,0.88984375,0.8896092099975594,332.6195032596588
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,17,3146240,9218,0.9329341516216317,0.05251618184917257,0.9049516156213903,0.2899083575243868,0.3107490030464276,0.9700058831037517,0.23598040270493825,1.9691016205673157,1.9680212762086464,0.008569228261559494,0.008569228329045116,229.6614369624098,229.66143515374696,1.0000000078753442,19.523705169431196,7.343167543094609e-05,265875.7961717891,7.8225395014897e-06,0.3561950460926184,0.6083914260633655,3573.181738324746,2.2246310710906982,1,0.9103448275862069,0.14049281179904938,0.953125,0.953125,0.22173231598223603,0.9255230125523013,0.9255096587753342,334.21095752716064
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1460,8.060773480662984,0.001,17,3146240,9218,0.839746449218559,0.08440506075829056,0.7127718710608173,0.48727370500268014,0.5802628941820729,0.8487941470000854,0.2481096592987205,2.668157665245176,2.6662807340446375,0.00906266163981913,0.00906266165099071,294.20504041877155,294.20504005610377,1.0000000012327042,19.898555675881653,8.213183475724861e-05,242275.796403361,-0.000973332546154726,0.5363782541468088,0.6290562694198096,3573.198978528516,11.687533378601074,1,0.910958904109589,0.30617547035217285,0.8671875,0.864802733768251,0.19292302876710893,0.92734375,0.9273241882122814,335.76923418045044
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1470,8.116022099447514,0.001,17,3146240,9218,0.8043549576023223,0.08149954195766787,0.6361243003520258,0.5417311039802838,0.6734975633085097,0.7908502264326558,0.26384938156041626,2.6870576217052125,2.6854625976133306,0.008783328804351316,0.008783328614251814,305.74542493307723,305.74543155039237,0.9999999783567818,25.57477186518372,7.714686236326429e-05,331507.60875742225,0.0004998113027010476,0.5885325158290876,0.6550119441047527,3573.2165206799136,2.556596040725708,1,0.9115646258503401,0.11884137988090515,0.953125,0.9529411764705882,0.17251190841197966,0.93671875,0.936716857376716,337.34664607048035
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1480,8.171270718232044,0.001,17,3146240,9218,0.8917971166902378,0.06545358948360921,0.806519232014325,0.3832518284426426,0.42975226233632646,0.9043752406462043,0.316549330341734,3.3179120507876103,3.315253777824991,0.012638310718297343,0.012638310159995133,262.3177932336536,262.317804821643,0.9999999558246175,37.3738854478579,0.00015972688784771094,233986.1869937104,-0.001456183007590539,0.4476754908427276,0.6123362700488773,3573.2335705111486,10.421036720275879,1,0.9121621621621622,0.299866259098053,0.8828125,0.8828053470060429,0.21313584819436074,0.92890625,0.9287747458533975,339.0070004463196
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1490,8.226519337016574,0.001,17,3146240,9218,0.9094975288938059,0.07446605708545442,0.781884027389421,0.42300527878587674,0.4650977769014559,0.8596879073881627,0.3457280201936891,3.3512282628165706,3.3487052092932053,0.010076927137843214,0.010076927087401742,332.314123490818,332.314125154263,0.9999999949943598,37.95892352901865,0.00010154445797549982,373815.8072415651,-0.0015866418513468261,0.40898480636777396,0.6663740607380326,3573.2500429378847,4.842750549316406,1,0.912751677852349,0.19646121561527252,0.9375,0.9372549019607843,0.20436307936906814,0.925,0.9249998168940843,340.5979745388031
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,17,3146240,9218,0.912043043147516,0.05407975945145636,0.8763786602806872,0.31497665184954254,0.34535283637769876,0.9608961625936547,0.20654371513668174,1.863553301840078,1.8623703855266807,0.005639077372182708,0.00563907617666561,330.2615414914614,330.2616115088379,0.999999787994202,11.801742326642852,3.1799179290747936e-05,371133.55092395743,1.6775362611021194e-05,0.4065127137574461,0.5604068267789901,3573.265031475509,4.909632205963135,1,0.9133333333333333,0.1997375637292862,0.953125,0.9527093596059113,0.20425463765859603,0.93125,0.9311181558451724,342.16674399375916
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1510,8.337016574585636,0.001,17,3146240,9218,0.9113032153156995,0.05143455931177047,0.8538850523777868,0.32708780227935247,0.3589231298454715,0.9369933497732459,0.27660644774985527,3.0023006974122874,3.0004951283244936,0.01252985841765879,0.012529858065602,239.4676003757381,239.4676071041619,0.9999999719025723,36.58207486468018,0.00015699734856866598,233010.78138068214,-0.0006027108431609918,0.40851006982946775,0.6148563907068472,3573.279587597466,5.318213939666748,1,0.9139072847682119,0.2489805668592453,0.8828125,0.8824609733700642,0.1985364615917206,0.92109375,0.9210798291446672,355.2586073875427
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1520,8.392265193370166,0.001,17,3146240,9218,0.9005772322577503,0.06418653254158839,0.7867399882594769,0.4230336632370412,0.4697361293228503,0.8735952454484297,0.20136871901064798,1.6388215925465126,1.6373050984278523,0.0075445778564978295,0.0075445782579467305,217.01745671796732,217.01744517041402,1.0000000532102535,11.830969562579412,5.6920660696402336e-05,207850.179843875,-0.00016700786037304738,0.4299303602258176,0.654050775123395,3573.2956525232457,3.708467960357666,1,0.9144736842105263,0.22889189422130585,0.90625,0.906158357771261,0.17986282855272293,0.934375,0.934328664511826,356.86790585517883
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1530,8.447513812154696,0.001,17,3146240,9218,0.934310557234678,0.06535334202583246,0.9009150461639541,0.3902384833171451,0.41767534391578737,0.9642565196206643,0.28260509639876097,2.4425884369114637,2.4397176271909555,0.011670170703467665,0.011670169279817169,209.05586466408926,209.05589016693145,0.999999878009454,32.16585563514673,0.0001361928464662654,236178.7455783452,-3.598317341868551e-06,0.3504167590955515,0.6035606626117745,3573.3109122052983,2.9815306663513184,1,0.9150326797385621,0.2610815763473511,0.9453125,0.9451484542393633,0.24611571654677392,0.91953125,0.9195272715509006,358.5614552497864
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1540,8.502762430939226,0.001,17,3146240,9218,0.9632419246673475,0.043383675212022944,0.9477799744063846,0.23898384035372017,0.2481036531256179,0.9839480094615871,0.1862693315972632,1.3564137321785803,1.3551190232986634,0.008256170592925676,0.008256170566785634,164.13408711053054,164.13408763019905,0.9999999968338782,11.449534253566526,6.816435488599115e-05,167969.524140829,0.00010232156642686618,0.26510919382385756,0.5089216031239885,3573.324569339664,27.204458236694336,1,0.9155844155844156,0.21464022994041443,0.9296875,0.92895467160037,0.1666678585112095,0.94296875,0.9429394605018812,360.3001437187195
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,17,3146240,9218,0.9091258430474991,0.052914466647942755,0.8474739324978743,0.31975243755541854,0.35171416586681764,0.9321855043269255,0.16159281683995014,1.769561542500197,1.7688782165956223,0.0054124832762891505,0.005412483387303245,326.8145371173104,326.81453041409907,1.0000000205107507,13.064163472270593,2.9294975415261604e-05,445952.3616962875,5.947819181528757e-05,0.41314602586913246,0.5045997163046327,3573.3360046471817,4.352867126464844,1,0.9161290322580645,0.1116764023900032,0.9609375,0.9581562602157567,0.15739860385656357,0.93984375,0.9397324772605671,361.9291741847992
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1560,8.613259668508288,0.001,17,3146240,9218,0.9221439901927654,0.053134816463604094,0.8761981628009712,0.29354062427260985,0.31832406586659856,0.9501749966594808,0.17268416452575727,1.3211017465002683,1.3201187082131915,0.006110539762217466,0.006110540198226613,216.0396232712069,216.03960785599827,1.0000000713536223,8.159026148117846,3.7338702300715454e-05,218513.9184111792,-0.00022432668672678346,0.3831802799503981,0.5137884732817083,3573.3469084995854,14.637669563293457,1,0.9166666666666666,0.22844068706035614,0.9296875,0.9294765840220386,0.1793902985751629,0.93515625,0.9351514607707234,364.1465780735016
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1570,8.668508287292818,0.001,17,3146240,9218,0.9213912943781676,0.04985028570139419,0.8979574694245157,0.2869773892261891,0.3114609297669408,0.9745669129970812,0.17909267855135522,1.414059411117115,1.413240793898441,0.006502048270566291,0.006502047941903664,217.35316858472908,217.35317957140035,0.9999999494524474,17.14891159813851,4.2276626674275786e-05,405635.760162794,2.7599051835025534e-05,0.38542510182929707,0.6420171880910651,3573.3585717202513,3.983813524246216,1,0.9171974522292994,0.1756407618522644,0.9375,0.9374847374847375,0.17511520385742188,0.9296875,0.9295800476801761,366.51464891433716
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1580,8.723756906077348,0.001,17,3146240,9218,0.8893557182383601,0.060792629857326294,0.7650143829520137,0.37542090853514515,0.42212682826032827,0.8601894239431639,0.22009858614109262,1.7469850531173083,1.745482997047888,0.00823673974434671,0.008236739816457044,211.91430726531104,211.91430541006102,1.000000008754718,24.732606308622053,6.784388110059325e-05,364551.76071001316,0.00033007036814325375,0.4531552350521393,0.6822670901278118,3573.373574824648,2.230926513671875,1,0.9177215189873418,0.22004245221614838,0.9296875,0.9287084596819111,0.15950147137045861,0.94375,0.9437102838672794,368.72081899642944
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1590,8.779005524861878,0.001,17,3146240,9218,0.8779765465183286,0.06747022218219334,0.8212129888635027,0.45123256209068985,0.5139460317933104,0.9353472961437007,0.3382853367941137,2.522524694086084,2.5196874793861173,0.017140439673773825,0.017140440313808205,147.00249978076295,147.00249429160093,1.0000000373406046,70.70659041049657,0.0002937946947412229,240666.6685141323,0.0008505114720520623,0.4739241762327796,0.6215005238658756,3573.3874581547266,2.227206230163574,1,0.9182389937106918,0.17238855361938477,0.953125,0.9529411764705882,0.16656934320926667,0.9375,0.9374815314094251,370.4709804058075
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,17,3146240,9218,0.8849017179474405,0.061722782911150784,0.8094063181952332,0.37406480573342826,0.42271904116208997,0.9146849890546925,0.2246025341151529,1.8987066369001329,1.8983219693348314,0.00933645559438887,0.009336455790617629,203.32362213297588,203.32361785962604,1.0000000210174789,34.18675108620664,8.716940459319034e-05,392187.5025503766,5.52896988494922e-05,0.4616692597149683,0.6975742551085272,3573.4013254825695,2.6876938343048096,1,0.91875,0.1422097384929657,0.9453125,0.9447425223558434,0.17904276624321938,0.9390625,0.9389617630659977,372.77327847480774
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1610,8.88950276243094,0.001,17,3146240,9218,0.8351274424316857,0.07628908881669988,0.6566986064154815,0.5181407667911264,0.6204331703942431,0.786345380416834,0.37120136671147835,2.6892768306286263,2.690684205602842,0.018129646174407116,0.018129647802666946,148.4134979645202,148.41348463520794,1.0000000898120025,55.13323340055649,0.00032868414867293083,167739.25248040736,0.0007323762606574746,0.5447399927431945,0.659359597716444,3573.418080772458,3.653958797454834,1,0.9192546583850931,0.20957592129707336,0.921875,0.9202988792029887,0.2038430765271187,0.92421875,0.9242131529489177,401.65528678894043
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1620,8.94475138121547,0.001,17,3146240,9218,0.9126827679136691,0.04029543818391481,0.9085304558028117,0.2233220298294432,0.24468746171240005,0.9954504322237294,0.24908655943202931,1.7088486044345617,1.7074822627036013,0.01160395283975479,0.011603953623571793,147.14660480640862,147.1465948670367,1.0000000675474137,31.914962856957573,0.00013465173265281294,237018.58288929233,-7.0597611596667775e-06,0.4066769480297304,0.6715681750675047,3573.4348271647227,4.366157531738281,1,0.9191358024691358,0.06958429515361786,0.9765625,0.9763881202730124,0.1536212757229805,0.9484375,0.9483648881239243,405.7388074398041
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1630,9.0,0.001,17,3146240,9218,0.9024371654332148,0.05183131585735565,0.8534917929655322,0.3154227424479284,0.34952321837998523,0.9457631241902739,0.32436144612312356,2.7327992616235854,2.7317773389278117,0.01157145477605327,0.01157145428378832,236.07898849340287,236.0789985365149,0.9999999574586809,32.763635834970046,0.00013389855516976468,244689.98783019226,-0.00013611905345811692,0.4276917992204958,0.6610595480847247,3573.4545737938824,3.515294075012207,1,0.9196319018404908,0.1211388111114502,0.96875,0.9686811842427208,0.17798846553559083,0.9355648535564853,0.9355242182709994,409.8151457309723
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1640,9.05524861878453,0.001,17,3146240,9218,0.8067209335213796,0.0921997849942979,0.5718284920297073,0.6058744142300753,0.7510334603385105,0.7088306107709956,0.29429452157789526,2.918384285394129,2.9179360991440104,0.009439629815138486,0.009439630543479457,309.1155221430897,309.11549829242114,1.0000000771577895,58.33333838568069,8.910662653427437e-05,654646.4685568934,2.5722484792822797e-05,0.583695120501671,0.6252528423753718,3573.472763950381,5.154948711395264,1,0.9201219512195122,0.19283270835876465,0.890625,0.8899533284205354,0.1890055149793625,0.92265625,0.9225688658648585,413.8673565387726
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,17,3146240,9218,0.9270153957132496,0.06808253788492594,0.8372385821351142,0.4228152070326726,0.45610375942824205,0.9031549918229127,0.2927856466988036,3.057206074448745,3.056131751365595,0.009646167174205345,0.009646166882656846,316.8234280179122,316.8234375936739,0.9999999697757157,107.409916856559,9.304853525549106e-05,1154342.9089091483,0.0009108878658139474,0.36879072679986524,0.5184792675764435,3573.4870595101784,3.417477607727051,1,0.9206060606060606,0.1718382090330124,0.9375,0.9372549019607843,0.17329035326838493,0.9296875,0.9296538382624497,417.96883749961853
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1660,9.165745856353592,0.001,17,3146240,9218,0.9203218196346415,0.036000776775450966,0.9101495966322666,0.20197294458975149,0.21945904169688457,0.9889471022142958,0.234210366846966,2.474378926945854,2.4740583635618014,0.006567376216288298,0.0065673760070437525,376.7194511296129,376.71946313235037,0.9999999681387911,41.53326527075842,4.313042743778195e-05,962969.0160310253,5.36358926161995e-07,0.3895018177053312,0.5079146668026645,3573.4989592007837,7.0550761222839355,1,0.9210843373493975,0.15053923428058624,0.9375,0.9373623684854417,0.14983353167772293,0.9484375,0.9484222634127757,422.04320192337036
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1670,9.220994475138122,0.001,17,3146240,9218,0.7930739177897921,0.08490901638581055,0.6026395873719471,0.5032772341426847,0.6345905758006287,0.7598782078868965,0.19668465222672907,1.6985178811754738,1.6978411144097634,0.0068137270171957694,0.0068137266158208865,249.17950339438755,249.17951807275662,0.9999999410931958,19.544312494406768,4.642687183231686e-05,420969.833268033,-0.0004156448747960617,0.603177739299206,0.5253925131455734,3573.5099283388254,2.246248483657837,1,0.921556886227545,0.06905260682106018,0.9765625,0.9765610694012086,0.13584255948662757,0.95390625,0.9537943174107686,426.04430627822876
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1680,9.276243093922652,0.001,17,3146240,9218,0.9233786145613009,0.06599027955471087,0.8577497036325823,0.3654301988117185,0.3957533703391378,0.9289252426970068,0.22755892915564663,2.0218477632674277,2.021060016248717,0.010718468555899691,0.010718468720339026,188.55865515752987,188.55865226472298,1.000000015341682,18.140707905666204,0.0001148855704506957,157902.4052759652,0.0007511738618788399,0.37817545056711466,0.5482183985785791,3573.522373654968,3.470730781555176,1,0.9220238095238096,0.1121588796377182,0.9765625,0.9764921946740128,0.15271671190857888,0.9421875,0.9421060866844,429.3879096508026
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1690,9.331491712707182,0.001,17,3146240,9218,0.9316918206927998,0.04010026359357226,0.9120505045318573,0.22555513271811403,0.2420919962036296,0.9789186555847005,0.2701934780387615,2.3099463509985907,2.310395710165609,0.008996959609193831,0.008996959753607444,256.79738606413855,256.7973819421863,1.0000000160513796,49.38359266414773,8.094528495306008e-05,610086.0932515726,0.0005411673651209981,0.36102833443524485,0.6343253867143853,3573.5360080165556,2.371159315109253,1,0.9224852071005917,0.1317959427833557,0.9765625,0.9764921946740128,0.11698641628026962,0.95703125,0.9570173719419905,432.7634301185608
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,17,3146240,9218,0.8216253902063062,0.07857468350492847,0.7576783833208173,0.4638419946475242,0.5645419435383511,0.9221701183437964,0.34842551181415704,5.012666876632517,5.0125261402500625,0.011621455227538269,0.011621455783035391,431.316564243379,431.31654362676136,1.0000000477992739,163.46323034726083,0.00013505823366699587,1210316.6605177235,-0.0005224316009844188,0.5645858827362296,0.5950502115121802,3573.551555458918,3.58402681350708,1,0.9223529411764706,0.1721334457397461,0.9609375,0.9608778042667645,0.18917690142989158,0.92734375,0.92721896855632,435.7274520397186
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1710,9.441988950276244,0.001,17,3146240,9218,0.9004321701903922,0.0650277092825925,0.8238553680611265,0.3577729911859262,0.39733474994599177,0.9149555017419314,0.1947166365219179,2.032560782511084,2.0322645930423233,0.007426766052560214,0.007426765986656796,273.64058308282716,273.6405855110509,0.9999999911262295,12.978033553095884,5.5156855371940594e-05,235293.20998415857,2.2199051947779935e-05,0.43010839881872437,0.4955806702910527,3573.5657012995853,10.729511260986328,1,0.9228070175438596,0.09940214455127716,0.953125,0.9523809523809523,0.15348802059888839,0.9515625,0.9515595434291644,465.7463438510895
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1720,9.497237569060774,0.001,17,3146240,9218,0.850038012803609,0.06680248257499143,0.7646373412921251,0.41454071126828207,0.4876731452291613,0.8995331147252885,0.27927451154771776,2.823312948655439,2.8224059202683547,0.014964167019627462,0.014964166867191488,188.61096087516268,188.61096279649217,0.999999989813267,32.95347056654282,0.00022392629016110277,147162.13332000718,0.00048156900959384075,0.5224678659874673,0.5780645387231429,3573.578895986354,8.63821792602539,1,0.9232558139534883,0.27864158153533936,0.8984375,0.8979328957860517,0.21983566805720328,0.92421875,0.924217593652247,470.5781512260437
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1730,9.552486187845304,0.001,17,3146240,9218,0.8762001522880729,0.06750749050736443,0.7929417349255491,0.3791585582666133,0.4327305322608017,0.9049778556359455,0.23028741329118463,3.0631929310346275,3.0625503249128387,0.008791338641830257,0.008791338865664146,348.3599540052811,348.35994513578305,1.0000000254607289,40.96141199779231,7.728763725856069e-05,529986.598772047,5.2779490477661284e-05,0.4771956979418417,0.6254497268768546,3573.5918453446443,5.8764262199401855,1,0.923699421965318,0.23624375462532043,0.90625,0.9054187192118226,0.17825701013207434,0.93203125,0.9319614423734313,475.57245564460754
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1740,9.607734806629834,0.001,17,3146240,9218,0.8820339317704987,0.07272421443244165,0.7614731883501562,0.39887123229376575,0.45221755980874245,0.8633150731759922,0.20665023092143134,2.645205385220939,2.6449937899968576,0.007654012813946711,0.007654012913382349,345.5695534213503,345.56954893194984,1.000000012991308,35.7714210418053,5.858391255444961e-05,610601.4344562304,-0.0002853697440068359,0.4655395914997822,0.5403467550784077,3573.604995157671,18.5804443359375,1,0.9241379310344827,0.17025692760944366,0.921875,0.9217029606068021,0.15700503215193748,0.93984375,0.9398393069800688,483.0408294200897
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,17,3146240,9218,0.9203842104127592,0.04733322849415634,0.89176356003824,0.26000753285609585,0.28249890634205016,0.9689035839047219,0.2582670569860481,3.5780095389077644,3.577573018526127,0.00904005106087741,0.009040051063201264,395.7469924045866,395.746992302855,1.0000000002570621,35.2716990627232,8.172252527138824e-05,431603.1466917008,-5.255572489204496e-06,0.38813939192822905,0.6088629165133594,3573.615941832128,9.606996536254883,1,0.9245714285714286,0.08803492784500122,0.9609375,0.9607434214561738,0.12215893417596817,0.953125,0.9531111485570689,487.16422033309937
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1760,9.718232044198896,0.001,17,3146240,9218,0.898270400374382,0.06832036858631602,0.8281898518798784,0.3915400245330249,0.43588214013267995,0.9219827921911984,0.16708264745239784,1.8024336053248082,1.8021800134862551,0.006725398552519372,0.006725398607154132,267.966277301313,267.96627512444974,1.0000000081236464,8.831038746284321,4.5230985731947726e-05,195243.11936555358,6.130120095626523e-05,0.4340994935785663,0.5359570418358581,3573.626394526517,10.38701343536377,1,0.925,0.16056397557258606,0.9296875,0.9295800476801761,0.15281802415847778,0.94375,0.9437267818020618,491.7671000957489
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1770,9.773480662983426,0.001,17,3146240,9218,0.9468043452896165,0.047877852134854196,0.8892642165276498,0.2848921255081315,0.3008986248589578,0.9392270123724813,0.2662072927706729,4.077229657251248,4.077423278930024,0.01129655440008934,0.011296555396233482,360.9439776519624,360.94394582347877,1.000000088181237,65.60813133855117,0.00012761216518697438,514121.29276565183,2.5069980100766998e-05,0.318227094046952,0.6386893254919273,3573.637809509881,2.22169828414917,1,0.9254237288135593,0.07671535015106201,0.9765625,0.9765266825600587,0.15494612157344817,0.95390625,0.9538960916070985,496.45601177215576
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1780,9.828729281767956,0.001,17,3146240,9218,0.9705201120820203,0.027607779607844114,0.9649194114635843,0.1537072099019709,0.1583761201735723,0.9942291761410065,0.318355687112355,4.37157511393578,4.371079861465108,0.009025661325441268,0.00902566119076552,484.29469086592434,484.2946980922924,0.9999999850785728,75.93214838346466,8.146256087737669e-05,932110.9914254132,0.00073278008699873,0.2394338186596874,0.5668737939522721,3573.6524011243387,123.91574096679688,1,0.9258426966292135,0.08986315131187439,0.96875,0.9687423687423687,0.14203470423817635,0.9484375,0.9483764995746928,502.4160645008087
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1790,9.883977900552486,0.001,17,3146240,9218,0.9021175586107708,0.059627092183042345,0.8451215536578721,0.3797851884331275,0.42099301228321423,0.936819758789896,0.23860144510751408,2.9280053517525397,2.927409485096396,0.008416105749286385,0.008416105638419123,347.8342088732209,347.83421345531957,0.9999999868267742,24.440351481905964,7.083083735714979e-05,345052.41493433947,0.00023275296550906432,0.4273496171980288,0.6409628844901407,3573.668425842029,2.697592258453369,1,0.9262569832402234,0.17447681725025177,0.9296875,0.928103351432316,0.18304284065961837,0.93359375,0.9335641896327163,511.0675802230835
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,17,3146240,9218,0.9028120386610148,0.05810152018841276,0.841227353664381,0.3302506596665863,0.3658022329391953,0.9317857069252513,0.24744228982367497,2.581191575784497,2.58071521044334,0.008029994019436272,0.008029994720473417,321.38444987590583,321.3844218182987,1.0000000873023247,13.177302502896055,6.448081499810243e-05,204360.0488499384,-4.9072372236835804e-05,0.4260917859399193,0.7101100746562494,3573.6860920656727,7.130752086639404,1,0.9266666666666666,0.24753905832767487,0.8984375,0.8983816793893129,0.153494880348444,0.94140625,0.9413400498976201,517.195769071579
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1810,9.994475138121548,0.001,17,3146240,9218,0.9351283800446692,0.03237382025809663,0.9198575346844582,0.1791798862862047,0.19160993304218363,0.9836697872868733,0.19181628433110962,1.984806083250173,1.9846661715953349,0.005869703560615029,0.005869703650454832,338.1203413596889,338.1203361845273,1.0000000153056798,16.059987256547174,3.4453421287494734e-05,466136.2110466612,3.520371167256112e-05,0.3528264862262517,0.6014938434069029,3573.7033684904904,21.573909759521484,1,0.9270718232044199,0.18597231805324554,0.9069767441860465,0.9065217391304348,0.13262497866253473,0.9523012552301255,0.9522107651539549,542.6112811565399
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1820,10.049723756906078,0.001,17,3146240,9218,0.9012261417230762,0.05500083902937477,0.841352537691296,0.33092513103732096,0.3671943319405018,0.9335642839683873,0.21271473378995134,2.171048906210509,2.171199374441505,0.00978903953013346,0.009789039606184158,221.79901999148464,221.79901826833603,1.0000000077689641,23.277549426918995,9.582529663099137e-05,242916.53921570725,-1.155382005890715e-05,0.42984395854436497,0.48444939428544087,3573.71770531449,2.968482732772827,1,0.9274725274725275,0.09754438698291779,0.9609375,0.9609160305343512,0.12077789790928364,0.95859375,0.9585931181811246,546.0100030899048
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1830,10.104972375690608,0.001,17,3146240,9218,0.9579165894870492,0.052065814280082626,0.9101545889196418,0.30109543367559544,0.3143232270743195,0.9501397083090677,0.25878431141260483,2.870373978611,2.8702314568234217,0.008382489405539614,0.008382488745948087,342.40800291696326,342.40802985996606,0.999999921313169,30.531743083396577,7.026611805652228e-05,434515.86522592226,0.00043208166743946563,0.2822846423181116,0.6126364381571371,3573.729577400042,5.185852527618408,1,0.9278688524590164,0.1081455796957016,0.953125,0.9523809523809523,0.12130976542830467,0.96015625,0.9600878214663691,549.1480929851532
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1840,10.160220994475138,0.001,17,3146240,9218,0.9389035216531467,0.05368262011468534,0.897136827003494,0.30002073126332834,0.31954372770386,0.9555154563952287,0.2791593765171623,3.537801204584542,3.537235056329949,0.00937932052505293,0.009379320665653805,377.1312694647449,377.13126381135186,1.0000000149905182,58.331534746976104,8.797165947374563e-05,663071.8926517993,-0.00022950801640053697,0.3399676774304888,0.6046497930522295,3573.7424875069637,3.706043004989624,1,0.9282608695652174,0.273369699716568,0.9765625,0.9764921946740128,0.14648248851299286,0.95625,0.9559813313682142,552.0910220146179
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,17,3146240,9218,0.8624939958562996,0.06489308479863792,0.7784985036670702,0.3750235402882835,0.4348129286580753,0.9026132441584858,0.25119283570397033,3.029389834881866,3.028514873377253,0.009154676911191298,0.00915467669872151,330.8161394177648,330.8161470956367,0.9999999767911211,22.48412556340918,8.38081085091924e-05,268281.0286899988,-0.00013676444143584376,0.5018884941218958,0.6295106538488069,3573.7557750224555,2.3264217376708984,1,0.9286486486486486,0.17369264364242554,0.9609375,0.9607434214561738,0.1381605353206396,0.95625,0.9562153656701102,554.9572789669037
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1860,10.2707182320442,0.001,17,3146240,9218,0.913682349687068,0.042147539746929356,0.9222174900330348,0.2372716291401896,0.2596872197667538,1.009341474472928,0.21478816534572268,2.034755889699904,2.034571330199279,0.00868930797506704,0.008689308011320439,234.1465322712977,234.1465312943951,1.0000000041721848,21.241854499480723,7.55040714590649e-05,281333.89483502426,1.8277893554685676e-05,0.40423736792250886,0.6298930225662841,3573.769605663045,30.327043533325195,1,0.9290322580645162,0.2735998034477234,0.9296875,0.928103351432316,0.16313842833042144,0.9390625,0.9390444931241895,557.3682010173798
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1870,10.32596685082873,0.001,17,3146240,9218,0.8573503793919388,0.05840214136710545,0.7817634278131644,0.35847535391826724,0.4181200154976426,0.9118365683439913,0.31814958198731835,2.66163591197838,2.660843691152079,0.012868892884690513,0.012868893693323275,206.7655481317708,206.76553513940328,1.0000000628362338,31.499806199310115,0.00016560842246970964,190206.54704365376,-5.261342397133717e-05,0.5114088752402621,0.668114386868476,3573.785357275522,4.963888168334961,1,0.9294117647058824,0.13272537291049957,0.9375,0.9372549019607843,0.18552851155400277,0.94375,0.9436177163706841,559.9675064086914
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1880,10.38121546961326,0.001,17,3146240,9218,0.8101982536493049,0.07677946947863894,0.6874832246487671,0.45220567456118815,0.5581420010773386,0.8485370359071953,0.23611660122776834,2.5882009660761,2.587458851244505,0.009011886518478285,0.00901188697894831,287.1162265458059,287.11621187535826,1.0000000510958527,30.612415987285203,8.12141108212927e-05,376934.69370915333,-2.9898328421040787e-05,0.581105399992789,0.6524142307206219,3573.8022975392205,7.049729824066162,1,0.9297872340425531,0.17063796520233154,0.921875,0.9206349206349207,0.17403985261917115,0.92734375,0.9272371193380926,562.2968373298645
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1890,10.43646408839779,0.001,17,3146240,9218,0.9305572414817173,0.05733826606824829,0.9058174717320739,0.3173264455943787,0.3410069058074309,0.9734140269434146,0.24701449889300023,2.7999145972309964,2.7996771617503864,0.009035577939637357,0.009035577902158408,309.85036933484207,309.85037062007984,0.9999999958520696,59.06919000274502,8.164167042590265e-05,723517.6558073461,0.00015203275356157064,0.3616283427029775,0.6148706016180407,3573.819041007308,5.462680816650391,1,0.9301587301587302,0.12209348380565643,0.953125,0.9530791788856305,0.14177267998456955,0.95234375,0.9523080916823186,564.7389924526215
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,17,3146240,9218,0.9367449504583274,0.05631533276686637,0.8708540396005483,0.3284566351397015,0.35063614165093215,0.9296597106549225,0.24654805560650728,2.256519299624308,2.2557796384787725,0.008526848693978377,0.00852684800249351,264.55021303143263,264.55023448513606,0.9999999189049916,22.66964026534697,7.270713507701032e-05,311793.8870969902,0.0001003765361211606,0.3454516290741606,0.6212271738450048,3573.83486104345,2.882538318634033,1,0.9305263157894736,0.06993134319782257,0.96875,0.9687423687423687,0.08019147496670484,0.97109375,0.9710547240511651,567.2256879806519
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1910,10.546961325966851,0.001,17,3146240,9218,0.8593764524696935,0.0716851477353014,0.7668868958527649,0.40364754399478603,0.46969816642610523,0.8923759705643199,0.215600857681994,1.9229061669437968,1.9220899396778275,0.008186005512943883,0.00818600552734722,234.8019356496375,234.80193523650178,1.0000000017595072,23.481804149545496,6.701068672310129e-05,350418.7958344019,-0.0003379108276160281,0.5062936263080385,0.5489480515611821,3573.8496817195523,6.951337814331055,1,0.930890052356021,0.1163286417722702,0.9609375,0.9603935887121728,0.14277851432561875,0.95390625,0.9538913626286808,588.5075397491455
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1920,10.602209944751381,0.001,17,3146240,9218,0.8645668464133491,0.06816169305802285,0.7755589500749639,0.4039579505013436,0.467237382716167,0.8970491446582366,0.25514681695663366,2.5810808014622952,2.580869389854059,0.011141042566139254,0.011141042219632465,231.654207811578,231.65421501644755,0.9999999688981721,34.32711290410589,0.00012412282455009915,276557.6196684969,5.039443320598025e-05,0.4978729655194572,0.5694145280620941,3573.863533999616,4.300957202911377,1,0.93125,0.13858190178871155,0.953125,0.9531135531135531,0.1156300887465477,0.96328125,0.9632435378339226,590.9251618385315
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1930,10.657458563535911,0.001,17,3146240,9218,0.9061853846540886,0.05152200327239477,0.8669844384024626,0.29916144231754993,0.33013271609069994,0.9567406990716476,0.32793669319454355,2.879585014066958,2.879621963116516,0.012197252476174474,0.012197252530085695,236.08775572543334,236.08775468193775,1.000000004419948,49.834525566591765,0.0001487729711884267,334970.2917707708,1.923853005791898e-06,0.41972978677049694,0.7202888142401263,3573.8793319342954,4.887421607971191,1,0.9316062176165804,0.16058501601219177,0.921875,0.9217029606068021,0.1514088034629822,0.94765625,0.9476470153731951,593.2441136837006
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1940,10.712707182320441,0.001,17,3146240,9218,0.879452901712436,0.07032576462737121,0.7972919735613453,0.397988789533687,0.45254133423033677,0.9065772277388475,0.29621989485441963,2.4506372421910774,2.450384449454476,0.010870957326649194,0.010870956655433642,225.40650062599127,225.40651454347375,0.999999938256077,45.25814417589572,0.00011817769875754891,382966.87659104326,-4.401135953102653e-05,0.47076152505608426,0.681202495696095,3573.8944035971795,4.017636299133301,1,0.931958762886598,0.13450032472610474,0.9609375,0.9607434214561738,0.16134433820843697,0.94921875,0.9492117752987318,595.6127164363861
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,17,3146240,9218,0.9199367653720829,0.041907996842133644,0.8932042690061514,0.23080757204129254,0.2508950405389427,0.9709409414079465,0.19551842104846118,1.861400487746841,1.861276215890259,0.006441482552586226,0.0064414827895396525,288.9515264064427,288.95151577720463,1.000000036785542,18.667903216090053,4.1492700127321314e-05,449908.13224512164,-9.061390484532694e-05,0.3898203974653915,0.5437595302413579,3573.9084558792433,15.899476051330566,1,0.9323076923076923,0.058899298310279846,0.984375,0.9843597262952102,0.14452642798423768,0.953125,0.9530744771592461,597.9983747005463
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1960,10.823204419889503,0.001,17,3146240,9218,0.9541916569184921,0.0281881360130107,0.9396965200054784,0.1616883388189345,0.16945058956090417,0.9848089879974168,0.1897682952218984,1.8984850967333278,1.8981507591301607,0.005850827270534442,0.005850827442492243,324.4243371684385,324.42432763349734,1.0000000293903395,15.091989743203158,3.423218239306802e-05,440871.38733694254,-1.3552384755755043e-05,0.29786393611416984,0.6386135259809963,3573.9206377557116,2.4972379207611084,1,0.9326530612244898,0.05684160441160202,0.984375,0.9842790469172193,0.11628671996295452,0.96484375,0.9647738954995594,600.4283154010773
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1970,10.878453038674033,0.001,17,3146240,9218,0.950231161348499,0.040295978183203796,0.9269915214232931,0.22209249458731828,0.23372470154750632,0.9755431721558931,0.1870889126123805,2.0035248074812113,2.00323817155537,0.005617493242369923,0.005617493036108759,356.60713509113873,356.607148184916,0.9999999632823475,12.102852393480134,3.1556227255646885e-05,383532.93299072585,7.496140503038262e-05,0.3089279083652502,0.5699308233449604,3573.9327545101232,2.8187150955200195,1,0.932994923857868,0.05245724692940712,0.96875,0.9687194525904204,0.11516487561166286,0.95390625,0.9539048714225462,602.8230109214783
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1980,10.933701657458563,0.001,17,3146240,9218,0.9143810678642194,0.03381701538838984,0.8888795368456301,0.18613181675805981,0.2035604446544593,0.9721106091160059,0.2087415709590265,2.332328773714424,2.332413475419485,0.007382296426927305,0.007382296435444781,315.94687351105097,315.94687314652083,1.0000000011537704,36.81671146239387,5.4498300932515065e-05,675557.0509984117,-0.00011335649866950348,0.40343950193649075,0.4950090510481384,3573.9451553598064,10.865523338317871,1,0.9333333333333333,0.09323100745677948,0.9609375,0.9603935887121728,0.10084319487214088,0.96953125,0.9695057698968437,605.3546452522278
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1990,10.988950276243093,0.001,17,3146240,9218,0.9282450536107184,0.047311472623501785,0.895495839645319,0.26061413724203364,0.28076006031843437,0.9647192152136869,0.24975998829282553,2.337024308465191,2.3368303521603333,0.011682323796552993,0.011682324148272602,200.0312945314735,200.03128850913345,1.0000000301069902,21.503546168096364,0.00013647669805294527,157562.03421447228,-2.013631797126436e-05,0.36894800281704837,0.6295521872932802,3573.9573582920307,5.830513000488281,1,0.9336683417085427,0.1416301280260086,0.9453125,0.9449056139703622,0.10548941679298877,0.9609375,0.9608993157380255,608.0753831863403
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,17,3146240,9218,0.9153814351468615,0.05117386702034893,0.8745896453017176,0.292898457496967,0.3199742164860216,0.9554373856854553,0.2625783428207837,3.7010437305816817,3.7001305805398443,0.010887662231551076,0.010887661991500644,339.84619488078266,339.8462023736885,0.9999999779520684,22.972473815927515,0.00011854118748555464,193793.18111459722,-0.0004418934622592019,0.39932168304488885,0.49560339213906035,3573.9704895591553,9.373263359069824,1,0.934,0.09221070259809494,0.953125,0.9521793275217932,0.10792178733578286,0.9648535564853556,0.9648381672971837,610.9177458286285
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2010,11.099447513812155,0.001,17,3146240,9218,0.9165171069627784,0.055570477246591816,0.8667928855309533,0.31290724045349055,0.3414090561718215,0.9457465430224158,0.1873772534383302,1.9381548531109163,1.937827708927823,0.006500246384142881,0.006500246430383817,298.11603967121687,298.1160375505027,1.0000000071137205,16.167111673858017,4.2253203755060476e-05,382624.5168905507,6.248379402906679e-05,0.396115815127844,0.5118175614088463,3573.981137661003,4.947569370269775,1,0.9343283582089552,0.08065110445022583,0.9609375,0.9600574174623978,0.095908248052001,0.965625,0.9656182008649171,634.359561920166
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2020,11.154696132596685,0.001,17,3146240,9218,0.88879205132773,0.0633607418910483,0.8444697358741938,0.35024692315793277,0.3940707195060006,0.9501319623782358,0.24826288573850738,2.98577987327436,2.985186144584138,0.007902274327888304,0.007902274823106164,377.76290985608676,377.76288618253153,1.0000000626677636,19.046302528120577,6.244594627080602e-05,305004.62664979865,0.00042237925436339196,0.4539096502370107,0.47601153731325074,3573.991630970532,12.435441970825195,1,0.9346534653465347,0.13295304775238037,0.9453125,0.9453091619361533,0.15556842535734178,0.95546875,0.9554354299326584,637.0910410881042
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2030,11.209944751381215,0.001,17,3146240,9218,0.8849918581332361,0.07644394571047149,0.7948329215162505,0.4193315373311423,0.4738253052583583,0.8981245581093108,0.21048209894043218,2.0057326009262155,2.0056803898437696,0.006549558420302321,0.006549558280850129,306.23139166551465,306.23139818574657,0.9999999787081536,17.798661043168977,4.289671527257788e-05,414918.97293466976,-6.133748841818942e-05,0.45928779653335694,0.5461637680026818,3574.0039912502834,8.031815528869629,1,0.9349753694581281,0.1417335718870163,0.9375,0.9374389051808407,0.12852880582213402,0.95859375,0.9585055895735508,640.3646793365479
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2040,11.265193370165745,0.001,17,3146240,9218,0.9338197881733648,0.05921424003937415,0.8894011645967871,0.32974490740280793,0.3531140714503583,0.9524334093803426,0.23072074410032922,2.4947018837339168,2.4936473787426783,0.007920434087114696,0.007920434356784007,314.83721110683206,314.8372003874788,1.0000000340472894,21.8582811655142,6.273328255534949e-05,348431.9690465531,0.00013287539071882293,0.3528089389702502,0.5915335606905407,3574.016835812532,11.509037017822266,1,0.9352941176470588,0.12482894212007523,0.953125,0.951417004048583,0.10213759578764439,0.96484375,0.9647738954995594,643.5280644893646
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,17,3146240,9218,0.8993356015000598,0.0748117745190116,0.8214512308356516,0.4127328637730516,0.4589308630556022,0.91339787890694,0.2502698991215535,2.98527981890474,2.984634711958365,0.009114383751706813,0.00911438357251203,327.4642360104099,327.4642424485724,0.9999999803393418,55.026964291377226,8.307198983992237e-05,662400.9416099554,7.250668841152219e-05,0.43081131969152114,0.5311014974230166,3574.030235980391,13.044450759887695,1,0.935609756097561,0.22844967246055603,0.9140625,0.9140152671755726,0.12075868844985962,0.95625,0.9560607695250052,646.5125234127045
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2060,11.375690607734807,0.001,17,3146240,9218,0.9339295660995797,0.06255527436386461,0.8793397415208927,0.3524867344444834,0.3774232525013559,0.9415482424368752,0.2220413482698643,2.786032136967478,2.785523238855384,0.006884450953018988,0.006884451214379387,404.61080453102346,404.61078917043216,1.0000000379638698,13.25908549005544,4.7395668963945425e-05,279753.1036040829,-2.3450314861506172e-05,0.3519403788861589,0.5441589222756067,3574.044087450837,6.009478569030762,1,0.9359223300970874,0.13490720093250275,0.9140625,0.9138047138047138,0.11327585577964783,0.95703125,0.95699531652119,649.4330542087555
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2070,11.430939226519337,0.001,17,3146240,9218,0.9187564624242183,0.052389131563490336,0.8516749822303926,0.29162296751104627,0.3174105211097769,0.926986657577542,0.22708259895741942,1.7398347017029416,1.7394735198815063,0.0076149627121451504,0.007614963021256457,228.42836999151808,228.42836071901186,1.0000000405926226,42.23602055408992,5.798766084041951e-05,728362.2057168734,-0.0002798132475128057,0.3913331541643644,0.5047547055125859,3574.057018696476,8.688748359680176,1,0.936231884057971,0.0876382514834404,0.96875,0.9685580938344387,0.08229504190385342,0.97578125,0.9757512795050034,652.0097324848175
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2080,11.486187845303867,0.001,17,3146240,9218,0.9361463396578088,0.058122154370928776,0.8866434144518174,0.3295163118245044,0.3519923091778077,0.9471205268782161,0.2709808184984072,2.782178414032084,2.781708612827336,0.010403125327066219,0.010403124765378434,267.39162755158355,267.3916419886507,0.9999999460077845,31.24549144867342,0.00010822500261298273,288708.62272379553,2.206104396407227e-05,0.346772662396662,0.5500323102196579,3574.068219944504,3.3811042308807373,1,0.9365384615384615,0.05034385621547699,0.9921875,0.9921832061068703,0.11240099593997002,0.96328125,0.9632358108624246,654.5677471160889
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2090,11.541436464088397,0.001,17,3146240,9218,0.9444942978152939,0.06685014566352548,0.8841831440768498,0.36982191615573123,0.3915554779008882,0.9361445020071063,0.241471895808394,2.334743104195105,2.3345934426084574,0.007785983309091888,0.007785983180689441,299.8456777941322,299.8456827390336,0.9999999835085124,44.74952989665326,6.062153373420642e-05,738178.781369281,-2.225000980260461e-05,0.3216536788262629,0.5774206264158294,3574.0815834596756,5.581587314605713,1,0.9368421052631579,0.18035639822483063,0.953125,0.9529411764705882,0.13286406993865968,0.95859375,0.9585906918174499,657.065349817276
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,17,3146240,9218,0.8046280810704233,0.07644333659486728,0.6365769189783506,0.460538670822175,0.5723621653988327,0.7911442987814834,0.262027060020256,2.7214827155591075,2.7210156531985357,0.011376399539893957,0.011376399670035715,239.1807393592911,239.18073662315288,1.0000000114396261,71.23205874924315,0.00012942246835478954,550384.0226101441,-0.000972759676443502,0.5888372037043637,0.5510187284801291,3574.093787899002,1.9223042726516724,1,0.9371428571428572,0.05964323878288269,0.96875,0.9686274509803922,0.11868551596999169,0.95703125,0.957023669336205,659.5723302364349
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2110,11.651933701657459,0.001,17,3146240,9218,0.9411332191848165,0.045702401661131924,0.922395805263621,0.25331124566440133,0.26915556745920893,0.9800905827791039,0.17644581101522963,1.6286201874626778,1.6283129013180755,0.00596523634332925,0.005965236229422175,272.9670389571354,272.9670441694817,0.9999999809048513,19.00901339307893,3.5584043357239636e-05,534200.4898724224,0.00016753744828079675,0.33493186448243595,0.5002717566306746,3574.1044737310604,6.361110687255859,1,0.9369668246445497,0.18160125613212585,0.9453125,0.9447425223558434,0.10384325757622719,0.9671875,0.9671794871794872,678.661511182785
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2120,11.707182320441989,0.001,17,3146240,9218,0.9236211683898831,0.0642141297834283,0.8495166653088555,0.3541108288578924,0.38339401583357124,0.9197674267143408,0.247425342009463,5.087752013391287,5.087307811037164,0.008122909431599238,0.008122909309394247,626.291337343592,626.2913467658229,0.9999999849555148,51.113690490368754,6.59816549450909e-05,774665.1782666701,2.4852588268231557e-05,0.37788899487826394,0.5358259171346547,3574.1166568479184,4.413086414337158,1,0.9372641509433962,0.0597771517932415,0.9765625,0.9761416589002796,0.1304794330149889,0.96171875,0.9615327765644329,681.1596901416779
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2130,11.762430939226519,0.001,17,3146240,9218,0.9090963113320275,0.050815094420635434,0.902242164974278,0.28385961599007636,0.3122437220916221,0.9924604838097884,0.3304454941855048,4.430732778314063,4.430277025559673,0.009273110870461818,0.00927311037127641,477.75520938412296,477.75523510240083,0.9999999461685064,78.1943110912107,8.599057715197311e-05,909335.809585463,-5.4036114534028457e-05,0.4134739067670473,0.6739904904914297,3574.129992954962,1.7100969552993774,1,0.9375586854460094,0.05381638929247856,0.9921875,0.9921486842912348,0.14247967191040517,0.95390625,0.9538981180152016,683.6155602931976
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2140,11.817679558011049,0.001,17,3146240,9218,0.9048612800048301,0.05889588241156714,0.8703258488728836,0.32433771563867136,0.3584391583613126,0.9618334523809415,0.28346412099187207,4.7827555752440984,4.7822970721191576,0.009960804301273286,0.009960803966567292,480.111537931514,480.1115540643694,0.9999999663976941,43.316914599738084,9.921761335467127e-05,436584.928170908,-0.00019319522294836133,0.42161203079409443,0.6209371817419858,3574.1460065197916,4.649624347686768,1,0.9378504672897197,0.10838419198989868,0.9453125,0.9440803844473569,0.11870222985744476,0.95859375,0.9585425101214575,686.1582758426666
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,17,3146240,9218,0.9041117928588419,0.05568017399925187,0.8791559190493732,0.3081946979236716,0.3408811834531504,0.9723973583725115,0.17500517561336806,1.998810659481723,1.9985309223025143,0.0065110606004188335,0.006511060455721155,306.943990380608,306.9439972019366,0.9999999777766346,9.932037833888899,4.2393908502802446e-05,234279.83369904055,-5.298720907376264e-06,0.4236524014744821,0.5235273773264592,3574.1605359721484,25.914133071899414,1,0.9381395348837209,0.11795441061258316,0.9453125,0.9447425223558434,0.10821323916316032,0.9546875,0.9546687964516609,688.5647139549255
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2160,11.92817679558011,0.001,17,3146240,9218,0.7851790255881982,0.08241967565338325,0.6836792151416902,0.4658453082673569,0.5932982072698388,0.870730359397372,0.2509599587980427,2.683846191569553,2.68345035216193,0.015631678419245763,0.015631678829363255,171.6674486380208,171.66744413410126,1.0000000262363056,21.59175701078493,0.00024434938025308384,88364.27982105524,-6.78802862523753e-05,0.6137590390255465,0.5899634050564931,3574.174410251627,2.8676083087921143,1,0.9384259259259259,0.10144051909446716,0.9765625,0.9765496183206106,0.09566993936896324,0.96875,0.9687438189681066,690.8803195953369
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2170,11.98342541436464,0.001,17,3146240,9218,0.9521002724442619,0.05722509827638821,0.9193738574633319,0.31768617804081556,0.3336688237944115,0.9656271341075098,0.21359290522620455,2.348854894321223,2.3484378394463543,0.008084490828648578,0.008084490558808707,290.48679616585383,290.4868058615692,0.9999999666225274,13.602218985752188,6.535898645632088e-05,208115.5128505931,-2.9233806796979955e-05,0.3003820900128343,0.6383445642107674,3574.1883029838637,2.480072259902954,1,0.9387096774193548,0.12356622517108917,0.953125,0.9530791788856305,0.09317386597394943,0.9671875,0.9670588235294117,693.300966501236
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2180,12.03867403314917,0.001,17,3146240,9218,0.8669154283727125,0.068920780340381,0.7713320520208659,0.3959832907164065,0.456772688265229,0.8897431361542771,0.22602836205642834,1.8267684668313748,1.8265930237830428,0.010680946476960003,0.010680946072694934,171.01415382271676,171.01416029546257,0.9999999621508197,18.88978134264471,0.00011408260667877812,165579.85386705428,-0.0001426469583236667,0.4936669564424452,0.5857459883453058,3574.204353140928,4.020915508270264,1,0.9389908256880733,0.06861074268817902,0.9765625,0.9764460528737042,0.11330886371589605,0.9707112970711297,0.9705859807122799,695.9308786392212
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2190,12.0939226519337,0.001,17,3146240,9218,0.8163329766140711,0.07158099080344119,0.6896247374906496,0.43911619599442664,0.537913092541921,0.8447836327169176,0.25379969232138905,3.9374927089509213,3.93738561328877,0.01029507149416332,0.010295071909812619,382.45345022820175,382.45343478717234,1.0000000403736193,49.034345356107224,0.00010598850250076453,462638.34471813135,8.47261289322887e-05,0.5731284242602123,0.5030153979792304,3574.2173841760973,4.325686454772949,1,0.9392694063926941,0.11616253852844238,0.9609375,0.960935115668681,0.1224714707583189,0.953125,0.9531193917241076,698.4407193660736
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,17,3146240,9218,0.8924157693154109,0.06086621139793474,0.8245501291618021,0.3440759958934196,0.3855557103807868,0.9239528900238173,0.19232559862215223,2.4485090249052064,2.448026814019746,0.006061957304367758,0.006061957203300213,403.8343873283131,403.83439406121283,0.9999999833275723,12.441182165115606,3.674732443204043e-05,338560.2178499829,3.3050270182855e-06,0.4470898420128754,0.5002045847504616,3574.2275969199695,5.910308837890625,1,0.9395454545454546,0.06995533406734467,0.9765625,0.9765266825600587,0.08346663564443588,0.971875,0.9718666891342413,701.084466457367
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2210,12.204419889502763,0.001,17,3146240,9218,0.9601932273279669,0.049730922453296265,0.9111372063198152,0.2927709425303026,0.304908360315171,0.9489102613807586,0.20630439174453946,3.2601426508503573,3.260018478292851,0.007758381340357371,0.007758381457391476,420.19312215744816,420.1931158188934,1.0000000150848611,16.283896458757226,6.0192480761056544e-05,270530.4093280139,-5.2999407550657907e-05,0.2748732547595108,0.5098600138242909,3574.2395171584335,3.883211612701416,1,0.9398190045248869,0.08472028374671936,0.9765625,0.9765266825600587,0.10511463023722172,0.96875,0.96875,723.114964723587
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2220,12.259668508287293,0.001,17,3146240,9218,0.8863992515795663,0.07745137431387741,0.8260648295557785,0.4289352600576934,0.4839075160468935,0.9319331306786737,0.20463001008306145,2.5325348429312573,2.5321956052839365,0.007164237865870804,0.007164237572823183,353.44940420625625,353.4494186638319,0.9999999590957718,18.34032977267634,5.132629921700271e-05,357328.11545861064,-0.00013728137356849857,0.45639595379156944,0.5568384999385381,3574.2499206302937,7.14951753616333,1,0.94009009009009,0.1004006564617157,0.9765625,0.9764921946740128,0.0900646261870861,0.96640625,0.96638899728193,725.859222650528
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2230,12.314917127071823,0.001,17,3146240,9218,0.9243197725539717,0.0590542566444973,0.8409585395566596,0.32807425616713076,0.3549358846458889,0.9098134266164423,0.23315153845650002,3.1527519258366863,3.1522958167630577,0.009513593343123624,0.009513593539750667,331.34649580555396,331.3464889572814,1.00000002066801,38.89246663014637,9.050846460656459e-05,429710.82096254564,0.00023099092391731801,0.377021874881678,0.5080084127229902,3574.26006114521,11.233316421508789,1,0.9403587443946189,0.08529410511255264,0.96875,0.9687194525904204,0.10920798219740391,0.96328125,0.9632774620917319,728.5508427619934
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2240,12.370165745856353,0.001,17,3146240,9218,0.9295348766951887,0.04048353480875973,0.9021023034785413,0.22540782618822064,0.24249528644866106,0.9704878494563006,0.22185808797422468,2.4414273128590485,2.4404307739006796,0.010720836870739459,0.010720836788533658,227.6343538592014,227.6343556046682,0.999999992332147,13.123317327044788,0.00011493633889080989,114179.0094733399,-8.974424203239684e-05,0.3665049014980816,0.4709847102034227,3574.272251123651,12.445483207702637,1,0.940625,0.12330321967601776,0.953125,0.9530217763640811,0.07271346151828766,0.97421875,0.974216090404833,731.2991688251495
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,17,3146240,9218,0.939453548921042,0.03223783395654006,0.9235018748918098,0.17700364317270048,0.18841127736010826,0.9830202631651638,0.2049614364581292,2.556045959948113,2.555785025950517,0.008232516137192572,0.008232516120528418,310.45004751391633,310.4500481423254,0.9999999979758127,20.28907151259773,6.777432328775035e-05,299362.21460236714,9.479560777947427e-05,0.3411559295687454,0.5395815498437804,3574.2851767503703,9.878584861755371,1,0.9408888888888889,0.14155426621437073,0.9453125,0.9453091619361533,0.12345656268298626,0.959375,0.9593025673134069,734.2219359874725
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2260,12.480662983425415,0.001,17,3146240,9218,0.9322622350814347,0.03823407916673097,0.9108972973426726,0.2108121047540707,0.2261296197798422,0.9770826952602066,0.1926915874439854,1.8195199496649963,1.8194429128676437,0.005822459886815712,0.005822459883594392,312.4869811447842,312.48698131767,0.9999999994467424,12.420774984111631,3.3901039686777545e-05,366383.305611601,2.486867254014591e-05,0.35975666704519765,0.5006847529444653,3574.2963653910897,5.483471870422363,1,0.9407079646017699,0.13868564367294312,0.9453125,0.9451484542393633,0.08306430857628584,0.96796875,0.9679671663455042,737.1172089576721
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2270,12.535911602209945,0.001,17,3146240,9218,0.7489937124928691,0.08574356977758624,0.5991925248529327,0.4791742818492633,0.6397574156589804,0.7999967354313905,0.24435663801320037,2.9542206924407797,2.954001671125068,0.009622464456458254,0.009622464837434345,306.9901358941833,306.99012373971937,1.0000000395923614,42.11343508819118,9.259182969101332e-05,454828.84644063347,0.00019102477288868158,0.657004672268422,0.5578847203018364,3574.3065593671704,1.3914198875427246,1,0.9409691629955947,0.031447410583496094,1.0,1.0,0.09324239268898964,0.971875,0.9718739013242705,739.9083452224731
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2280,12.591160220994475,0.001,17,3146240,9218,0.9008522569486455,0.056965581636074215,0.8742492702827618,0.31615371642097184,0.3509495746748123,0.9704690902856891,0.267995560179578,2.5353947059379975,2.5358103089187582,0.013248329246615247,0.013248328657250832,191.40604537486269,191.4060538897414,0.9999999555140574,40.31119076733012,0.0001755182115630305,229669.56196937963,-7.142525235082076e-05,0.4303717252927369,0.5037101087347075,3574.319161929662,4.113885879516602,1,0.9412280701754386,0.04114779084920883,0.984375,0.9841858166543118,0.08746115081012248,0.97578125,0.9757186347851363,742.5916407108307
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2290,12.646408839779006,0.001,17,3146240,9218,0.8932991671404358,0.05931148119252038,0.8218999935341945,0.3321570001134433,0.37183175842055255,0.9200724950468732,0.2459266732752525,3.0321048710953393,3.031499377074376,0.009219654411033056,0.009219654211313493,328.8083524526272,328.8083595753954,0.9999999783376303,25.085068327607587,8.500202155170555e-05,295111.4322892743,-0.00042818871285099647,0.44553162933641216,0.539071657338265,3574.3315628647842,5.523981094360352,1,0.9414847161572052,0.10384372621774673,0.9453125,0.9452289259734703,0.09893947206437588,0.95859375,0.9585226379944619,745.2233417034149
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,17,3146240,9218,0.8544408198480871,0.06859671729463143,0.7545036471075465,0.39105468203545374,0.4576732208381386,0.8830379232603743,0.37736367469891063,4.690151709776499,4.688570060473945,0.021382984531151058,0.021382984031588573,219.26640098549223,219.26640610812936,0.9999999766373827,75.09561195166316,0.00045723201080960507,164239.62053464702,-0.0032469424694454574,0.5149998267449918,0.522778934623358,3574.3431828822054,6.240258693695068,1,0.9417391304347826,0.1462576687335968,0.9296875,0.9296832082036257,0.1588193878531456,0.9453125,0.9450759619062565,747.8250892162323
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2310,12.756906077348066,0.001,17,3146240,9218,0.8928996597278301,0.05877847843113566,0.8557426711591796,0.3263001367562719,0.3654387513774317,0.9583861544084622,0.2867171124836066,6.032412369566011,6.03121614811448,0.017478840892877337,0.01747884085282121,345.05812971684026,345.0581305076074,0.9999999977083075,35.704443046764936,0.0003055098782347443,116868.37510154337,3.239540225763449e-05,0.44640247591119947,0.5113829126094315,3574.353377627852,8.10270881652832,1,0.941991341991342,0.07955434918403625,0.9765625,0.9763881202730124,0.11176640894263982,0.9578125,0.9576121511833274,769.3699562549591
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2320,12.812154696132596,0.001,17,3146240,9218,0.9135476384952144,0.06972555299481303,0.8481457537269105,0.3867619098711227,0.4233626070209022,0.9284088951551195,0.29976358811011705,6.218109820693212,6.21712111562092,0.014048194172896038,0.014048195173819346,442.5566047211931,442.55657318936886,1.0000000712492507,39.402532739622984,0.00019735178730417857,199656.325781797,-0.00013667429922747942,0.4007099578924305,0.5211396948381032,3574.363432489047,4.27829647064209,1,0.9422413793103448,0.12774932384490967,0.984375,0.9840597758405978,0.13596834801137447,0.95546875,0.9553536187984764,771.5772013664246
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2330,12.867403314917127,0.001,17,3146240,9218,0.8970798295691416,0.05965300150968496,0.8388937146504065,0.3328305769809287,0.371015561837773,0.9351383087649164,0.2962173694280584,5.7568715956296534,5.7560824200571234,0.01173092266097002,0.011730923232883397,490.67601811136296,490.67599418961584,1.000000048752634,105.87407894991338,0.00013761456265815042,769352.2902290227,-0.00021161658240487213,0.43782261459304456,0.6024375512009165,3574.3739299520726,3.160797119140625,1,0.9424892703862661,0.1174599677324295,0.9453125,0.9437997867402621,0.1040102157741785,0.9609375,0.9609187990346943,773.9133813381195
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2340,12.922651933701658,0.001,17,3146240,9218,0.8128979759486265,0.07347658733510427,0.7131003791703918,0.41197538069221634,0.5067983841532561,0.87723232222128,0.30111130231429306,4.730895577024068,4.730480098779238,0.012225241394426366,0.012225241703528079,386.9436967466279,386.9436869631846,1.0000000252838945,68.18978958483785,0.00014945652723774572,456251.6662545355,-8.76342049593859e-05,0.5777521880858189,0.5688063412237693,3574.386115575416,4.50639009475708,1,0.9427350427350427,0.16851338744163513,0.9296875,0.9284249767008388,0.13161566928029061,0.96171875,0.9616530049382761,776.2941715717316
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,17,3146240,9218,0.9489206998382064,0.044504952310584205,0.9198521291735715,0.24782553147400746,0.2611656922609681,0.9693667019071339,0.25926363090022597,2.770034624707688,2.7695168240023724,0.009974377976547733,0.009974378440439097,277.66311147564306,277.66309856200434,1.0000000465083,17.030040721583646,9.948822343683328e-05,171176.44815917636,-0.0001621142740738657,0.312359301272124,0.5382018507789871,3574.397292206763,2.887497663497925,1,0.9429787234042554,0.0817905068397522,0.9453125,0.9452289259734703,0.08817294985055923,0.9640625,0.9640568838881075,778.6497466564178
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2360,13.033149171270718,0.001,17,3146240,9218,0.7755334668789735,0.07785432728574317,0.6283204167493818,0.43832977382583643,0.5651977542501597,0.8101783399212542,0.3165001178952558,4.209396063496812,4.208825748148266,0.014960394832317769,0.014960394448375889,281.33119448534,281.3312017053922,0.9999999743361132,146.86434920039028,0.00022381340683352846,656191.0266154315,0.0027007023218175163,0.6264870403044848,0.5559202354350066,3574.4081663458837,2.894299030303955,1,0.9432203389830508,0.08601563423871994,0.9765625,0.9763881202730124,0.08405054334441987,0.9715481171548117,0.9715476190476191,781.0040044784546
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2370,13.088397790055248,0.001,17,3146240,9218,0.8968679021275437,0.051368204335574486,0.8591052750894792,0.2932682869002338,0.32699161850317626,0.957894995518867,0.21476137393991634,2.605180280036891,2.604673681829679,0.007478201929958696,0.007478201772122905,348.3021328155103,348.3021401668153,0.9999999788938848,25.871830846124794,5.592350220717801e-05,462628.94534534425,-0.0004596747539835633,0.4393050849899845,0.49458306278901437,3574.4196241234135,3.874480724334717,1,0.9434599156118143,0.04988995939493179,0.984375,0.9843137254901961,0.07339650951325893,0.9796875,0.9796874504088144,783.4627206325531
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2380,13.143646408839778,0.001,17,3146240,9218,0.9603583377624291,0.03135370555950106,0.9425701351713761,0.17476052611036672,0.18197428942778493,0.9814775361533297,0.1986949260387626,2.0470363769317386,2.046505544911775,0.008585865914804385,0.008585866365852887,238.35750117912264,238.35748865728857,1.0000000525338395,31.892131294182036,7.371709930126258e-05,432628.6790510734,0.0001446052637277262,0.2769998618639117,0.41339935429674785,3574.430099149307,29.499311447143555,1,0.9436974789915966,0.03764919936656952,0.984375,0.984375,0.06547572407871485,0.978125,0.9781145274594288,785.8800966739655
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2390,13.19889502762431,0.001,17,3146240,9218,0.7194536123328121,0.08948708314954204,0.5371605393760449,0.5093909956057772,0.7080247939183852,0.74662289571987,0.3460808034529533,4.283789510657912,4.283365902559823,0.01585053094234543,0.01585053093131346,270.2348532134411,270.23485340152456,0.999999999304,33.77742485720955,0.00025123932653059455,134443.22321528083,5.3523975996228046e-05,0.6887511270590345,0.48024599847752913,3574.4395012903483,6.266908645629883,1,0.9439330543933054,0.19618751108646393,0.9375,0.9374389051808407,0.1546058639883995,0.95234375,0.9523332472547967,788.3292427062988
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,17,3146240,9218,0.9435257834757981,0.06341233179685614,0.8597906749915258,0.35388975239075654,0.3750716287657591,0.9112529726789177,0.3255668066213845,4.648303919650917,4.647351911069699,0.01234301294265358,0.012343013965819003,376.5168142220696,376.51678301097434,1.0000000828943003,50.712364781822544,0.0001523499956795904,332867.5170327966,0.0001113338816978171,0.32517337984758327,0.48055965760940256,3574.4521564643887,8.348833084106445,1,0.9441666666666667,0.14961716532707214,0.9765625,0.9765496183206106,0.07454548645764589,0.978125,0.9781185359932988,790.8293421268463
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2410,13.30939226519337,0.001,17,3146240,9218,0.924257960495686,0.059200827965732124,0.855495167363694,0.33172484599866153,0.35890937398121536,0.925602162955552,0.32142929932177794,4.737600127501955,4.736616996090551,0.01078623535572765,0.010786235725841534,439.1353275612828,439.13531249299706,1.000000034313537,58.58105573501962,0.00011634288215625968,503520.7539068838,-5.417375587124518e-05,0.3771486929299037,0.5252076847579626,3574.4598827697846,1.8354544639587402,1,0.9443983402489626,0.04227914661169052,0.984375,0.9843405921213604,0.1371100775897503,0.96328125,0.9632801518111809,810.2898061275482
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2420,13.3646408839779,0.001,17,3146240,9218,0.8483361312010321,0.08322549872631273,0.7514246656075297,0.4763975516581421,0.5615669710821843,0.8857628927624479,0.24394844246106442,2.789184542407657,2.788877071681937,0.010004149549069717,0.010004149335939806,278.77202934668986,278.77203528569135,0.9999999786958491,35.75021789441416,0.00010008300817254678,357205.669046033,-0.0002155275453792349,0.5228756404066908,0.5235883461025489,3574.468394204125,7.618316650390625,1,0.9446280991735537,0.0959324911236763,0.96875,0.9682539682539683,0.08079218380153179,0.9640625,0.9640371258040952,813.0295217037201
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2430,13.41988950276243,0.001,17,3146240,9218,0.7833613196381243,0.07978649954044663,0.6308086918672735,0.4793104598535772,0.6118638332500204,0.8052589221008221,0.22627075892958146,2.750011264269801,2.7494373351454864,0.007744056030037455,0.007744056507685754,355.0384093918014,355.03838749326644,1.0000000616793443,24.37471148429904,5.9970409902909694e-05,406445.6375029114,-6.948522666760937e-05,0.6164231126462214,0.5811297540708863,3574.4771256292906,1.0734925270080566,1,0.9448559670781893,0.02235713228583336,0.9921875,0.9919713981057517,0.07662083357572555,0.975,0.9749990233993515,815.8141882419586
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2440,13.475138121546962,0.001,17,3146240,9218,0.9167577793531757,0.0442118103565962,0.889128571209982,0.2514986365324381,0.2743348812484412,0.9698620412442122,0.2840866137579789,3.4554099782133583,3.4539737766822647,0.012460509377845342,0.012460509772290861,277.1936260345339,277.1936172597899,1.0000000316556497,56.72760900596404,0.00015526429807621867,365361.5783463412,0.000671835137849186,0.3969883232258101,0.5613545433193043,3574.4895527303343,2.6425721645355225,1,0.9450819672131148,0.08107921481132507,0.953125,0.9531135531135531,0.09542024992406369,0.9671875,0.967169465648855,818.5128195285797
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,17,3146240,9218,0.9277035422152191,0.05310765657102065,0.8873802493052718,0.29890632008404694,0.32220025739074226,0.9565342902392491,0.23760646583602396,2.016751288683225,2.0167180721825173,0.009121116285670097,0.00912111575642821,221.1043044534933,221.10431728280744,0.9999999419761935,27.34881248117017,8.319475194884518e-05,328732.4241075497,1.784162396489819e-05,0.36952049299865786,0.5240038025021189,3574.500295910576,26.001220703125,1,0.9448979591836735,0.2508435845375061,0.9296875,0.929648854961832,0.18710556887090207,0.9421875,0.9420039970218268,821.547770023346
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2460,13.585635359116022,0.001,17,3146240,9218,0.9752447571536589,0.02216261953889026,0.9617516302223444,0.1315988980974735,0.13493935458987436,0.9861643686548027,0.23547552395572227,2.8351671152269784,2.834779944369735,0.008336711961395677,0.008336711911658818,340.0357308128893,340.03573284154396,0.9999999940339958,29.804668147684424,6.950076664047344e-05,428839.4155688035,-0.00023447229796236257,0.22001469389097322,0.45908448315168265,3574.5107784345178,12.170470237731934,1,0.9451219512195121,0.109484001994133,0.96875,0.9687194525904204,0.11063841916620731,0.95546875,0.9554086289436869,824.7323632240295
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2470,13.640883977900552,0.001,17,3146240,9218,0.9105279156612677,0.06315093050454745,0.8463572696977991,0.36094579277689115,0.39641375796233064,0.9295236918498376,0.18427254733823703,2.5497132550450603,2.549305624029636,0.0050046200562991715,0.005004620496067771,509.39044230158856,509.3903975401683,1.0000000878725246,17.700221054590656,2.504622640742138e-05,706702.1101967661,2.0119444566368827e-05,0.4085958553467913,0.43649381877852295,3574.519750967268,5.015192031860352,1,0.9449392712550607,0.02942497842013836,0.9921875,0.9921486842912348,0.07270586946979166,0.97734375,0.9773430723941329,827.8427877426147
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2480,13.696132596685082,0.001,17,3146240,9218,0.8740681358115262,0.05444950952044189,0.8121990500592438,0.31349120655360596,0.3586576305776733,0.9292170905019432,0.19530705474621762,2.6407594458821713,2.6405182637060607,0.006482793855471053,0.006482793241511846,407.3117736849887,407.3118122598443,0.9999999052940413,25.16015658460674,4.2026608999212733e-05,598672.0600055563,-2.2062615872897595e-05,0.4827421791065775,0.5047142185407955,3574.529812901402,10.542628288269043,1,0.9451612903225807,0.21733492612838745,0.9375,0.936239103362391,0.10426650270819664,0.96484375,0.9648143498809736,830.8989915847778
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2490,13.751381215469614,0.001,17,3146240,9218,0.8877130680775502,0.05174772234631409,0.8324745286549734,0.2988637963743626,0.3366671136447143,0.9377743311335919,0.22612774433191926,3.026357738635135,3.026048082767851,0.007759060388126569,0.007759060523510568,390.00187282966783,390.00186602471854,1.0000000174485044,43.20000873175741,6.0203022185234545e-05,717572.0946174142,-6.605966746064951e-06,0.4574791457339602,0.4797821051061345,3574.5408046903904,8.120141983032227,1,0.9453815261044177,0.1260206699371338,0.9609375,0.9608778042667645,0.10172379482537508,0.971875,0.9718353935221404,833.7477836608887
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,17,3146240,9218,0.8885473424067714,0.060165616871374304,0.8241922783346628,0.3601476257995693,0.405321819796402,0.9275727234771839,0.28375813789879384,3.2723832700959834,3.2720493227916267,0.012513135459079335,0.012513134921284677,261.4891634068805,261.48917464526926,0.9999999570215907,54.46921832108637,0.0001565785496708827,347871.5215818317,-0.00037048186183596954,0.4548220646793205,0.5220172755603705,3574.5508540705787,3.0812175273895264,1,0.9456,0.06938421726226807,0.984375,0.983983983983984,0.11435377523303032,0.96015625,0.9601410450153409,836.7082796096802
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2510,13.861878453038674,0.001,17,3146240,9218,0.7829908526178891,0.08250790366584011,0.613969438322801,0.49617706498539665,0.6336945870139535,0.7841336029278326,0.30017727894428925,3.0777184433160643,3.077544061936348,0.015059638989353275,0.015059638882693087,204.35709409183593,204.35709553919907,0.9999999929174804,61.24272064453544,0.00022679272520065297,270038.2941752274,0.0005069479589039361,0.616536521812799,0.59197735240234,3574.560426550773,3.1425514221191406,1,0.9458167330677291,0.06707610189914703,0.9609375,0.9608203244566881,0.07479369770735503,0.9703125,0.9703089480919348,859.8109140396118
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2520,13.917127071823204,0.001,17,3146240,9218,0.8612153124029723,0.0639946010226233,0.7851523329590595,0.3764040575006171,0.4370615014384387,0.9116794855496925,0.2494381703713572,3.5074316530186387,3.5076195286689176,0.00973693740555225,0.00973693720646416,360.23847977792104,360.2384871436039,0.9999999795533151,54.62140505266143,9.48079498090948e-05,576126.8455087051,0.0004640336187833327,0.5041945023209009,0.5543805708478203,3574.5709272834515,2.679990768432617,1,0.946031746031746,0.06359247863292694,0.9765625,0.9765266825600587,0.0982034258544445,0.96796875,0.9679544914698984,862.6356925964355
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2530,13.972375690607734,0.001,17,3146240,9218,0.9466015496283784,0.04854956981123192,0.8964473881363728,0.2839950880830302,0.3000154480990681,0.9470166074504153,0.32140666262463624,4.155955137352526,4.155388222255038,0.015344571519886122,0.015344572163183896,270.8050998276345,270.8050884745439,1.0000000419234758,80.05485679084086,0.00023545589535700628,339999.37300129584,5.339696684814044e-05,0.31872807837539197,0.607287655936908,3574.58419735538,2.509542226791382,1,0.9462450592885375,0.08085557818412781,0.9609375,0.9609160305343512,0.11347765251994132,0.96796875,0.9679682612344549,865.1386282444
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2540,14.027624309392266,0.001,17,3146240,9218,0.9336916040688372,0.054533150237598374,0.9060627420193049,0.31200981472385164,0.33416795584770886,0.9704090066472363,0.24516805293202762,3.1400468764229426,3.1397834622976335,0.009472323090108306,0.009472322744819035,331.46921113537877,331.46922321824013,0.9999999635475619,34.32906195271062,8.972489746561507e-05,382603.5239089174,-5.624740426135588e-05,0.35389934423848673,0.5915961944453902,3574.597827639215,1.2753300666809082,1,0.9460629921259842,0.0365874357521534,0.984375,0.9840597758405978,0.09265891662701403,0.9690376569037656,0.969033406661442,867.6594429016113
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,17,3146240,9218,0.8702609616711674,0.06747019186467379,0.7933552839627249,0.39370120820936144,0.4523944259815293,0.911629176654368,0.27239467366392645,3.847959222546174,3.8489965702966624,0.010767376535869058,0.010767375887993747,357.46837286451427,357.46839437346273,0.9999999398297897,108.97208516905084,0.00011593638306806042,939930.0054503063,-0.00030264595829976315,0.48794796470758145,0.5698401861743976,3574.6117822246024,5.0511908531188965,1,0.9458823529411765,0.1560795158147812,0.9453125,0.9451484542393633,0.05732935108244419,0.9796875,0.9796333513663035,870.175053358078
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2560,14.138121546961326,0.001,17,3146240,9218,0.4978101107015552,0.03915189894723888,0.4479046966058427,0.2265487541330717,0.4550907047946464,0.899750099439761,0.341132356263052,4.060839320799937,4.062811837983591,0.015897119217229493,0.015897120088592627,255.56906144229362,255.56904743387844,1.000000054812644,189.86219210666604,0.00025271842796570354,751279.5708448783,0.0004485946855794509,0.26490643125313457,0.5097401267316363,3574.6240457315153,0.5652638077735901,0,0.9453125,0.015759814530611038,1.0,1.0,0.08167412960901857,0.98125,0.981249954223521,872.5738258361816
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2570,14.193370165745856,0.001,17,3146240,9218,0.7680581944053543,0.07843178929777089,0.6363080147498765,0.4603420046567342,0.5993582361465982,0.8284632849240268,0.3414176562631813,3.878775545685484,3.8794826508278657,0.016671442246387357,0.01667144329954944,232.7022817518104,232.7022670516303,1.0000000631716242,158.5279177062912,0.0002779370137204751,570373.537458112,0.0001640140607577223,0.6355583824834391,0.5232830558658049,3574.634674678232,4.027055263519287,1,0.945136186770428,0.050411440432071686,0.9765625,0.9765266825600587,0.16478797486051916,0.959375,0.959339163667197,874.992546081543
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2580,14.248618784530386,0.001,17,3146240,9218,0.8413635569509231,0.07703996597686019,0.7044919590181278,0.44627387009428254,0.5304173997166766,0.8373216942877655,0.28304392535363354,2.8649976528340106,2.86555181808992,0.01410808169796849,0.014108082001087752,203.11420641280725,203.11420204879602,1.0000000214855052,76.85412520263344,0.00019903797405618207,386127.9515482808,-0.0005982075209658433,0.5349492249858148,0.5436847398008747,3574.6449488599023,1.1525927782058716,1,0.9453488372093023,0.016814114525914192,0.9921875,0.9921832061068703,0.11645932151004672,0.959375,0.9593463161263684,877.6404192447662
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2590,14.303867403314918,0.001,17,3146240,9218,0.8151634541072451,0.07045895505601887,0.6990035728994817,0.404112874133755,0.4957445922012456,0.8575011175703651,0.2629414277766888,2.4115579284797657,2.4126582283836218,0.013177304341141702,0.013177304130547548,183.0919409557012,183.09194388179992,0.9999999840184192,59.33123156812508,0.0001736413405666326,341688.39847995463,-6.210489614488779e-05,0.5749290192961964,0.5914395265892111,3574.6544927964114,2.3657875061035156,1,0.9451737451737452,0.08147856593132019,0.96875,0.9685580938344387,0.07826388105750084,0.9703125,0.9703106879081975,880.2335813045502
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,17,3146240,9218,0.9244672609433386,0.05472113713965864,0.9040143835705245,0.30781453115514434,0.3329642315738108,0.9778760392748319,0.2482031187616981,2.2749642483680765,2.27544921660583,0.00943343777781609,0.009433438106035356,241.21102722030284,241.21101882780528,1.0000000347931766,63.84181219083257,8.898975589399782e-05,717406.3076078015,0.000122488646418617,0.37731390749655774,0.4571672465467752,3574.663811459853,12.663222312927246,1,0.9453846153846154,0.15660101175308228,0.953125,0.9530217763640811,0.10541525576263666,0.96484375,0.9648040299385721,882.7697179317474
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2610,14.414364640883978,0.001,17,3146240,9218,0.7609113481600873,0.07635002110953405,0.6244508495170686,0.446077025788509,0.5862404692309299,0.8206617643790103,0.23226020204731332,1.9217922700339987,1.9215514494016632,0.010232196815449476,0.01023219679941537,187.79461381160445,187.79461410588328,0.9999999984329752,48.21164188638795,0.0001046978511620722,460483.58539619274,-0.00012428761672822475,0.6443479694856948,0.5339543023075586,3574.674123175711,6.061890602111816,1,0.9455938697318008,0.15301162004470825,0.9453125,0.9452824427480916,0.0856481684371829,0.97265625,0.9726281664720701,905.8383078575134
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2620,14.469613259668508,0.001,17,3146240,9218,0.8923068671925732,0.06705294031329499,0.8147947480298537,0.37916190226895613,0.4249232144339502,0.9131328895780074,0.19309498512664375,2.055782433512335,2.0556285381306654,0.007614110462820801,0.007614110550014996,269.9761906749533,269.9761875832781,1.0000000114516587,47.63278951728353,5.7974679129380036e-05,821613.6808792528,8.45869224157525e-05,0.4464213129065138,0.4473372786994058,3574.6827246975276,5.584299564361572,1,0.9458015267175572,0.07694469392299652,0.96875,0.96875,0.08816442787647247,0.97109375,0.9710886502807197,909.0117347240448
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2630,14.524861878453038,0.001,17,3146240,9218,0.6612066704985836,0.08547492864502351,0.4430860395778596,0.49908774699619984,0.754813539040467,0.6701173163358289,0.347202673497531,4.185353293778422,4.185487196255006,0.01858764811646837,0.018587647579254633,225.17572799039212,225.17573449834285,0.9999999710983479,216.88245634022314,0.00034550064155780547,627733.874421581,0.0015352185455306255,0.74531837972719,0.5645531035642531,3574.691405308086,6.452564239501953,1,0.9460076045627377,0.14018213748931885,0.9375,0.9372549019607843,0.17982533127069472,0.9515625,0.9511473238139561,912.2325115203857
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2640,14.58011049723757,0.001,17,3146240,9218,0.9123130636892837,0.048377935344435914,0.8710931947942622,0.27302981416927796,0.2992720646410328,0.9548182849335366,0.23968485119946906,3.644106982610632,3.644480083815725,0.010073901790303104,0.010073901353692651,361.77443057106376,361.77444625063936,0.9999999566592507,114.44859144085785,0.00010148348589567036,1127755.8159414844,0.0006072841304103349,0.40662525279884637,0.5186245167422179,3574.70082490994,6.370304584503174,1,0.9462121212121212,0.17709682881832123,0.9375,0.9374847374847375,0.1262148257344961,0.9625,0.9624845212013746,915.6276412010193
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,17,3146240,9218,0.8720414383884668,0.0590179107552553,0.8062129209478405,0.34302111510184025,0.39335414580268513,0.9245121681805885,0.2821167170365754,5.045199010011311,5.045383255794069,0.00994910090515237,0.009949100042052234,507.1195180241062,507.119562017525,0.9999999132484287,154.58011329823057,9.898458692347845e-05,1561658.4167566523,-0.000243761005087606,0.48585979824171377,0.4955072272062891,3574.7125060812955,2.3478403091430664,1,0.9464150943396227,0.057468295097351074,0.96875,0.9683716333086236,0.13028016313910484,0.9640625,0.9640617103403151,918.8594424724579
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2660,14.69060773480663,0.001,17,3146240,9218,0.9621085053009775,0.04461103594408717,0.9213670854683826,0.25135386340142024,0.261253135188519,0.9576540279935997,0.2620168435305725,3.913041598067962,3.9124162314421165,0.011137960982719719,0.011137961034257743,351.2686242582585,351.2686226328541,1.0000000046272404,58.91491371930897,0.00012405417948535558,474912.7676610347,-0.000754031323229043,0.2689922819534794,0.501502074247206,3574.725055270762,10.100567817687988,1,0.9462406015037594,0.11776094138622284,0.96875,0.9686274509803922,0.11643702061846853,0.95703125,0.957021780311702,922.1490707397461
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2670,14.74585635359116,0.001,17,3146240,9218,0.9431571633006163,0.035041325172588435,0.9252016505532334,0.20741329417298193,0.2199138195029244,0.980962332211371,0.25074470441658636,3.531705735625791,3.5318103484362116,0.01040966500876988,0.010409664047261397,339.2818448490658,339.2818761874808,0.9999999076331004,74.9234140906483,0.00010836110749679051,691423.4804481618,-0.00021482457215427075,0.33049443465466755,0.5213158990206295,3574.73411811861,5.483091354370117,1,0.9464419475655431,0.09564165771007538,0.9609375,0.9607434214561738,0.16367969736456872,0.96015625,0.9601492206572082,925.0773267745972
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2680,14.80110497237569,0.001,17,3146240,9218,0.8326926463822607,0.07110755889246576,0.7270549772055029,0.40844963099067805,0.4905166783509372,0.8731372618267808,0.2231115593176728,3.268405529764944,3.268542528004981,0.009965707159466672,0.009965707134766485,327.9789859066962,327.9789867195981,0.9999999975214818,103.76572164252866,9.93153189705609e-05,1044810.8380267797,-7.284693042208801e-05,0.5491502005683775,0.6124238090187027,3574.7434996978236,2.7120048999786377,1,0.9466417910447761,0.04939183592796326,0.96875,0.9684729064039409,0.07583608329296113,0.971875,0.9718248542938971,928.395378112793
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2690,14.856353591160222,0.001,17,3146240,9218,0.8061305283690787,0.07592863851017971,0.6991200681414309,0.4499616890540471,0.5581747288052545,0.8672541772557035,0.20560956469787006,2.6576434217931917,2.657370162207463,0.006567050516586911,0.006567050567839219,404.65200556863937,404.6520024105475,1.0000000078044637,30.29465114964296,4.3126153339845263e-05,702465.8775131939,7.984949797879004e-05,0.5868456732788319,0.577370436112571,3574.756445032895,2.6914267539978027,1,0.9464684014869889,0.08599895238876343,0.9609375,0.9608778042667645,0.08647661469876766,0.9734375,0.9734247833435922,931.7148020267487
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,17,3146240,9218,0.6843371283991444,0.08125199474529128,0.45841448726164646,0.5140172633783777,0.7511170182754918,0.6698664565139202,0.18005738756791317,2.5810134605502264,2.5810428235491463,0.005894317857327669,0.005894318095152933,437.8866030002875,437.8865853323409,1.0000000403482252,37.97909799628542,3.474298566519263e-05,1093144.3360187348,-0.00014784126073941195,0.7246243707758568,0.6178576601277634,3574.771144222638,3.9804575443267822,1,0.9466666666666667,0.1646563708782196,0.9375,0.9374847374847375,0.14095045998692513,0.95,0.9499969480559116,935.0734872817993
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2710,14.966850828729282,0.001,17,3146240,9218,0.9518727921643292,0.05351691333171423,0.9070512836520424,0.29986357080196036,0.3150248365857195,0.95291229155697,0.29344906933004294,4.899421360832575,4.899942330233272,0.014105696643542515,0.014105696482055717,347.37329563062946,347.3732996074768,0.999999988551661,88.71693168365164,0.00019897067377883104,445879.4353898923,5.129203145060046e-05,0.3017831308250759,0.6305060976259637,3574.7840680578506,1.8112766742706299,1,0.9464944649446494,0.0556793138384819,0.984375,0.984375,0.05907523185014725,0.98359375,0.983584121301618,959.9063942432404
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2720,15.022099447513812,0.001,17,3146240,9218,0.8026891001238251,0.06630861906458568,0.6842689242287691,0.3966287352514398,0.49412497963439983,0.8524706815169307,0.21816953781545953,3.0495539711618838,3.0498226281066163,0.009001667041801269,0.009001667188774206,338.80642484820623,338.80641931641145,1.0000000163273022,47.45377997511969,8.10300110121176e-05,585632.155079224,-8.148587079759295e-06,0.5926997442109398,0.4847003755367699,3574.7946813417593,3.0248727798461914,1,0.9463235294117647,0.055894482880830765,0.9765625,0.9764921946740128,0.04466265726164295,0.9799163179916318,0.9799131531026755,963.1702833175659
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2730,15.077348066298342,0.001,17,3146240,9218,0.9421254564188597,0.04310131968353365,0.9082866472154452,0.24213546008969217,0.2570097840367038,0.9640824807642496,0.32122991493534064,6.988689209561009,6.9887303041433375,0.013510120678623085,0.013510120893602273,517.2959198803848,517.2959116489369,1.000000015912455,78.12886453379906,0.00018252337026858356,428048.5530090325,8.792258133283326e-05,0.3324769836395581,0.4815868529581808,3574.805613967537,2.038231372833252,1,0.9465201465201465,0.0698290541768074,0.984375,0.9843597262952102,0.061395412497222426,0.98203125,0.9820307125884502,966.1352274417877
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2740,15.132596685082873,0.001,17,3146240,9218,0.6970637009644824,0.07894005296147419,0.5275244009597041,0.4672285806132494,0.6702810373955423,0.7567807651292161,0.27857996586622547,4.559730487701134,4.559573645306294,0.010459419072739385,0.010459419410266917,435.92991289449446,435.92989882694997,1.0000000322701987,238.70455775549635,0.00010939945657639782,2181953.7795308866,3.469655868570953e-05,0.7126491104184706,0.5735741609052798,3574.8163993077733,1.0214616060256958,1,0.9467153284671533,0.01409974880516529,1.0,1.0,0.06363909766077995,0.9796875,0.9796834823292693,968.7683489322662
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,17,3146240,9218,0.9572878369317573,0.03667489954371881,0.9222325268209202,0.22901017328899587,0.23922812392875042,0.9633805959311106,0.2938459693428002,4.304807730388464,4.305142431747555,0.01121799175072581,0.011217991775916272,383.77122460167703,383.77122373990295,1.000000002245541,75.33589164190926,0.00012584333527154712,598648.2437019652,0.000383153131679137,0.2867999527851752,0.5084763294187795,3574.8271207783228,2.0103602409362793,1,0.9469090909090909,0.042835578322410583,0.984375,0.9843405921213604,0.04448449984192848,0.9859375,0.9859022556390977,971.4935941696167
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2760,15.243093922651934,0.001,17,3146240,9218,0.6919912842931821,0.08176112255032905,0.5049853775808615,0.4817933136584508,0.6962418813563049,0.7297568467161645,0.3183742473752083,4.74025146120442,4.740507337366266,0.015036264635625057,0.01503626507586403,315.27160849076154,315.2715992600883,1.00000002927848,215.08097271062434,0.00022608926646228156,951309.9674128328,-0.002873030713146818,0.7172605145051182,0.5136430714272879,3574.8375407347726,2.5632717609405518,1,0.9467391304347826,0.04506963863968849,0.984375,0.9841858166543118,0.05667558610439301,0.97734375,0.9773204807911438,974.0310709476471
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2770,15.298342541436464,0.001,17,3146240,9218,0.7315646695652538,0.08132549097868877,0.5863905883549911,0.4796156030451289,0.6556024682413238,0.8015567355152141,0.20756977693114229,2.9327855831993737,2.9323878290076952,0.00964562472257896,0.009645624566420704,304.0122245419123,304.01222946373133,0.999999983810457,53.79672348825261,9.303807650606899e-05,578222.6536545323,-0.00032878118421564295,0.6769037693912524,0.562169866087852,3574.8481971834794,3.8014535903930664,1,0.9469314079422383,0.09052322059869766,0.953125,0.9519519519519519,0.06993556506931782,0.96875,0.9686452033285077,977.0066406726837
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2780,15.353591160220994,0.001,17,3146240,9218,0.8067652097999649,0.07106074563796838,0.7134476097976006,0.4400724063109399,0.5454776692961941,0.8843311550017109,0.2681846807254955,3.9954039243172126,3.995641057396405,0.009192299865811196,0.009192300013974067,434.6726190098891,434.6726120037706,1.0000000161181504,72.49192377203144,8.449837736340671e-05,857909.0632742157,0.00020552547016805534,0.5865820793190184,0.5447173169958768,3574.8599723630305,1.0469958782196045,1,0.9460431654676259,0.22963902354240417,0.9921875,0.9921060746222634,0.08506068415008486,0.9859375,0.985934718535648,979.8420791625977
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2790,15.408839779005525,0.001,17,3146240,9218,0.6458751151525899,0.08479275934567365,0.40862183630319837,0.5036563844806986,0.7798045979240249,0.6326638489650748,0.2286911549861848,2.5053948670604744,2.505553582143384,0.006976034881365785,0.006976035162498749,359.16586209110824,359.1658476167885,1.000000040299822,73.00933141546557,4.8665065188413514e-05,1500241.1099789934,-0.00013450984488549977,0.7587193700562945,0.5651763052606804,3574.871978075505,4.475549221038818,1,0.9458781362007168,0.09624060988426208,0.9453125,0.9452289259734703,0.06263358481228351,0.9734375,0.9733901401664584,982.629860162735
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,17,3146240,9218,0.9431363870639125,0.05118632369142733,0.9090050274084888,0.28622275875851205,0.3034797116136671,0.9638107911818795,0.19698092078137117,2.32110277457764,2.3208123665489166,0.006499490142003096,0.006499490025385364,357.0760653286658,357.0760717355378,0.999999982057403,30.728221903031226,4.2243370975802996e-05,727409.3234801823,1.9400517176526577e-05,0.3284396397665499,0.557183914155095,3574.886847054564,2.2917184829711914,1,0.9460714285714286,0.03303894028067589,0.984375,0.9841858166543118,0.06219361517578363,0.9796875,0.9796037938904537,985.1839456558228
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2810,15.519337016574585,0.001,17,3146240,9218,0.9281488352349365,0.06288524881050934,0.8936803926775898,0.35250097349929704,0.37978927529448514,0.962863237824759,0.2403990525621084,2.8387129490717844,2.8386434472818807,0.01020579394914891,0.01020579368711943,278.14038392560366,278.1403910667416,0.9999999743254193,66.3080903814407,0.00010415822550768894,636609.2553731712,0.0007534290859894099,0.36685582080973683,0.5116447338411558,3574.8980683673653,1.029809594154358,1,0.9455516014234876,0.020542539656162262,0.9921875,0.9921640648913377,0.0388101365417242,0.9875,0.9874969474969475,1004.8206038475037
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2820,15.574585635359115,0.001,17,3146240,9218,0.6805468756373922,0.08167778061850273,0.5287953485479563,0.4905440891980489,0.7208086713183586,0.7770153202932462,0.21883770353510842,3.5844774120877303,3.5846110244877973,0.0076168676117172275,0.007616867518797085,470.6148520913631,470.6148578325157,0.9999999878007408,110.74110826477408,5.801667396854171e-05,1908780.7123314422,0.0006346767779721318,0.728137357330451,0.5168677145907915,3574.907608741474,3.6597280502319336,1,0.9457446808510638,0.1739332377910614,0.9609375,0.9608203244566881,0.08428966030478477,0.9734375,0.9734281583369153,1007.2759850025177
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2830,15.629834254143645,0.001,17,3146240,9218,0.947690210909457,0.044258664745117776,0.9316882643030266,0.25085638084684536,0.26470293557861,0.983114791709124,0.3401217981412962,3.5274610788727645,3.528966673321225,0.014458970973615691,0.014458973435802144,244.06762277625293,244.06758121451986,1.0000001702878065,100.37284259509761,0.00020906190434111238,480110.6299659737,0.0004054336136465331,0.316107957069612,0.5554422724692614,3574.9181233175564,12.283402442932129,1,0.945583038869258,0.1048104390501976,0.9609375,0.9609160305343512,0.08043400757014751,0.9734375,0.9734322461228906,1009.725216627121
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2840,15.685082872928177,0.001,17,3146240,9218,0.8542389825531573,0.07892456531255584,0.727016864777947,0.4427254637099523,0.5182688600638786,0.8510696416651841,0.19646158539002312,2.906686067202591,2.9067509633306763,0.007625267071370156,0.00762526714132503,381.19988927920565,381.19988578204425,1.0000000091740884,50.50474905836745,5.8144698568685094e-05,868604.5383605742,-3.0157177208778307e-05,0.513854237416406,0.5401867941454374,3574.9314756371546,3.8344011306762695,1,0.9454225352112676,0.15779262781143188,0.953125,0.9525574499629355,0.07583703501150012,0.975,0.9749520566709717,1012.1416246891022
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,17,3146240,9218,0.7328278856231605,0.07926830709326871,0.5813074093041393,0.47514518179833765,0.6483721363772856,0.793238659047239,0.2232852899706553,3.228487026748925,3.228336363104001,0.007365993761705039,0.007365993538951795,438.27573950547634,438.27575275926785,0.9999999697592408,70.0889735079254,5.425786086676876e-05,1291775.4660477724,-0.00017060049504324937,0.6757795696597761,0.5727999609926725,3574.9465831670664,1.2079637050628662,1,0.9452631578947368,0.0872051790356636,0.984375,0.9842364532019705,0.07378286607563496,0.9796875,0.9796857145647566,1014.6470265388489
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2860,15.795580110497237,0.001,17,3146240,9218,0.897466646610145,0.05851578499328622,0.8706327964714835,0.3279426234777483,0.36540926029555826,0.9701004485904667,0.2268031627515174,3.58175557263656,3.5815793260858504,0.008494361957577258,0.00849436176065447,421.6419483856537,421.64195816047965,0.9999999768172362,135.83052232523914,7.215418305195342e-05,1882503.7798215612,-0.00013759004390578866,0.43718281641396656,0.4908811059546079,3574.9576625104633,4.30845832824707,1,0.9454545454545454,0.039574090391397476,0.9921875,0.9921293734243375,0.0767311256378889,0.9765625,0.976562271115929,1017.0327050685883
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2870,15.850828729281767,0.001,17,3146240,9218,0.9160335306957242,0.0530884846393672,0.8600368582830847,0.3009511979821845,0.32853731648186846,0.9388704992380462,0.21337267738700066,2.744017353961857,2.7442604752968904,0.006934427423185197,0.006934427175108022,395.7443503008597,395.74436445850216,0.9999999642252835,115.49723164207535,4.8086279243908514e-05,2401874.9934100243,5.992748606176157e-05,0.39757163582786637,0.5196554413650657,3574.970690837405,1.8944714069366455,1,0.9449477351916377,0.08569827675819397,0.96875,0.9681195516811956,0.0775784444063902,0.98125,0.981249954223521,1019.4778487682343
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2880,15.9060773480663,0.001,17,3146240,9218,0.6558039671075886,0.08299719110178078,0.45284933843875363,0.5051209748498209,0.7702316548612045,0.6905254636321237,0.20633639890850228,2.9530493405823157,2.9531777746330454,0.008368096792094557,0.00836809680924323,352.9091319095339,352.90913118632005,1.0000000020492918,81.02760172387934,7.002504472386484e-05,1157123.1699087338,0.0001818648468052686,0.7503544732739093,0.6024298078118161,3574.982551430721,2.8362667560577393,1,0.9447916666666667,0.08488653600215912,0.9765625,0.9765266825600587,0.06947011407464743,0.9734375,0.9734322461228906,1021.9695951938629
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2890,15.96132596685083,0.001,17,3146240,9218,0.7722478597756216,0.07315166235043816,0.6356343176072649,0.4392128281946944,0.5687459312898695,0.823096250201263,0.19890537751176257,2.905190901028885,2.90500003336693,0.007150750698966581,0.007150750166857198,406.25105749900604,406.25108772940064,0.9999999255869202,43.19883145864878,5.113322730521119e-05,844828.964164486,5.51618793256381e-05,0.6310952118219354,0.46406787082401557,3574.9959249470235,2.474045515060425,1,0.9449826989619378,0.09784679114818573,0.984375,0.9843137254901961,0.06924277171492577,0.978125,0.9781206732776746,1024.3204572200775
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,17,3146240,9218,0.9277251545637716,0.05200432065630745,0.8665573787749832,0.29628664515205794,0.3193689895057074,0.9340669211264944,0.25557576519576114,3.389614273766342,3.389946754441153,0.008676725719167357,0.008676724477945142,390.6942392972705,390.69429518683694,0.9999998569480867,66.67592016526032,7.528554553214162e-05,885640.3934377338,-0.0005334656020741235,0.3696234350510129,0.4703546248713236,3575.008076109544,21.193801879882812,1,0.9444827586206896,0.0632466971874237,0.9609375,0.9606468671216872,0.06900075680759411,0.9748953974895398,0.9748876423383843,1026.897285938263
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2910,16.07182320441989,0.001,17,3146240,9218,0.8777258334266956,0.05530380722862598,0.8009597281491927,0.32003094159547296,0.36461378873406575,0.9125397677110593,0.3263054703795149,5.072796725283939,5.0731060265507235,0.015471681559514134,0.01547168174047958,327.89622815311077,327.89622431785307,1.0000000116965597,293.7925267985556,0.00023937294091069816,1227342.262165545,0.0004686607223050032,0.47596063407609385,0.4902223829438693,3575.0193350768277,3.9678237438201904,1,0.9446735395189003,0.03971906751394272,0.984375,0.9838993710691823,0.0968266174197197,0.97421875,0.9741896219549528,1047.5978119373322
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2920,16.12707182320442,0.001,17,3146240,9218,0.9542508449550566,0.04013642266276459,0.9393515424426787,0.22394220644960305,0.23467855190649614,0.9843863879281347,0.26609531101768114,4.381616997244953,4.381553744974444,0.006645158332470522,0.006645158436926088,659.3603230738191,659.3603127093023,1.0000000157190485,70.60828509595012,4.4158130275126495e-05,1598987.2002285055,1.3228396141151677e-05,0.29630129242491177,0.43316971084185985,3575.0313400368796,55.39158248901367,1,0.9445205479452055,0.15546666085720062,0.9453125,0.9443305374339857,0.11708074174821377,0.9625,0.9624000332916371,1050.4346475601196
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2930,16.18232044198895,0.001,17,3146240,9218,0.9422786972380243,0.04396237057886751,0.908616566099811,0.24641446181675308,0.2615091082277832,0.9642758228145425,0.22550280804798445,3.144359994153484,3.1446449370381644,0.010716718806777385,0.010716718244422559,293.43355869797125,293.43357409576134,0.999999947525466,54.461963790839945,0.00011484805207828686,474208.85949128354,4.386739874462364e-05,0.33192922187594176,0.5146232072287596,3575.0384519967647,1.7156201601028442,1,0.9443686006825939,0.030535422265529633,0.9921875,0.9921640648913377,0.07021728432737291,0.97734375,0.9773157130853258,1053.0444285869598
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2940,16.23756906077348,0.001,17,3146240,9218,0.9592522345158264,0.05301688716864813,0.9364866144538933,0.3041015708666959,0.31701940316061744,0.9762673265249948,0.21885034474056356,4.2464260745130575,4.2463658824535875,0.008509846691810565,0.008509846998014676,498.9944045102563,498.9943865552757,1.0000000359823298,43.13557781409236,7.2417498222066e-05,595651.3118116626,4.7286312573557865e-05,0.2775307131859145,0.40927462457953395,3575.0495161306358,2.1454336643218994,1,0.9435374149659864,0.027945559471845627,0.9921875,0.9921640648913377,0.03033718718215823,0.9890625,0.9890556597873672,1056.497897386551
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,17,3146240,9218,0.9499178843210248,0.04396868189081918,0.9215732591136081,0.24612826072699703,0.2591047760964336,0.9701609732006713,0.24750610348272867,3.8856997560703395,3.8857752089121136,0.008828310831852022,0.008828311068753023,440.14934260045163,440.1493307893794,1.0000000268342388,46.447953222028445,7.793907823727686e-05,595952.0470671057,-0.00018497841222187006,0.309388565949716,0.5923961582271785,3575.0619063609934,1.1149873733520508,1,0.9430508474576271,0.03849726542830467,0.96875,0.9685580938344387,0.0362686887383461,0.9875,0.9874956039232543,1059.304871082306
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2960,16.34806629834254,0.001,17,3146240,9218,0.8105943719334753,0.0707710758938984,0.680080466913299,0.41005979675814763,0.5058754550442411,0.8389898702246512,0.20914195863823787,3.736989707720244,3.736701808069837,0.0059818396845653455,0.005981840718510619,624.674348547232,624.6742405739308,1.0000001728473726,47.46725031614187,3.578241746815536e-05,1326552.359364357,-5.762235917838865e-05,0.581315292525684,0.5152414869010388,3575.073255294092,2.545311212539673,1,0.9425675675675675,0.03218479081988335,0.984375,0.9843137254901961,0.06534557659178972,0.984375,0.9843731305747025,1062.0153205394745
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2970,16.403314917127073,0.001,17,3146240,9218,0.9089354692890503,0.05283080316687678,0.8736713004734459,0.30239683530118566,0.3326934040077828,0.9612027806075305,0.2483526653857637,4.075722523386555,4.075427224154791,0.011396518927052872,0.011396518608650267,357.6028127747507,357.6028227656673,0.9999999720614157,82.9042874933366,0.0001298806390757079,638311.3609797638,0.00027015114120132466,0.41357496519747133,0.49482787020319535,3575.082906084747,1.9988764524459839,1,0.9417508417508418,0.029957586899399757,0.984375,0.9843711843711844,0.043144010053947565,0.98515625,0.9851410046562665,1064.6996638774872
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2980,16.4585635359116,0.001,17,3146240,9218,0.887790203602628,0.05824707112034752,0.8296758790320108,0.3259905540771709,0.3671932318630126,0.9345404755146083,0.21009963109294702,3.117789334069821,3.1179451953273176,0.009885125548058529,0.009885125935142085,315.4178649698276,315.41785261863754,1.0000000391581831,58.884918549330905,9.77157129611328e-05,602614.6334597472,-9.719598506308103e-05,0.4565473313619772,0.4345263758280097,3575.091361079659,5.31715202331543,1,0.9412751677852349,0.23520596325397491,0.9765625,0.9764460528737042,0.05059137158095837,0.984375,0.9843703828523562,1067.3181278705597
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2990,16.513812154696133,0.001,17,3146240,9218,0.6052403294988385,0.08508531161782823,0.3659935772010474,0.5004721171428177,0.8268981638372103,0.6047078480446002,0.2837103331149447,5.532688051388477,5.53281490437869,0.01632745268308478,0.016327452070836163,338.8657748254068,338.86578753223336,0.99999996250189,85.7767760544375,0.0002665856891859164,321760.61782002455,0.00038593587678548147,0.7914823149484702,0.4748525141725123,3575.0990657897996,6.693070411682129,1,0.9408026755852843,0.14715753495693207,0.9609375,0.9608203244566881,0.06489096656441688,0.97734375,0.9773406382102034,1069.9609379768372
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,17,3146240,9218,0.7648961206418169,0.0777548427868593,0.633071429363929,0.45296161019761605,0.5921870930885887,0.8276567396272384,0.2672703387755156,6.878746650427083,6.878523595264645,0.010260648453798414,0.010260648172582756,670.37903366802,670.3790520412338,0.9999999725927986,121.9273813907057,0.0001052809009052853,1158114.912983089,9.716317913466277e-05,0.6394435417868537,0.44972999437655437,3575.1071699724275,9.475895881652832,1,0.9406666666666667,0.2614378035068512,0.9453125,0.9452824427480916,0.10159531496465206,0.97890625,0.9788938702449373,1073.1157367229462


==> source_logs/step21_20260724_181746_sbo_adamw_lr0p001_bs128_steps3000_d256_L4_H4_seed42_sbo/seed42/logs/tensor_metrics.csv <==
family,mode,config_name,seed,global_step,epoch,lr,tensor_name,module,coordinate_role,numel,gradient_rms_original,gradient_rms_optimizer,update_rms,parameter_rms
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.00019548902372719975,4.255805420098666e-05,0.0009959309970318845,0.036065667501498415
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0005717464440784547,0.0005717464440784547,0.010344511948058759,0.037623692142747744
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0003170060130247546,5.219380958947549e-05,0.0009978907023189352,0.03616906454597754
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.0015883737765822515,0.0015883737765822515,0.004457758583041082,0.03528416892017193
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00026123463982328154,0.00024702687507478826,0.0009983781914212043,0.03605866395538293
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,0.00028388617950948823,0.00028388617950948823,0.009658496333214308,0.03755387320686173
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.0005319378178377775,0.0004614598219533441,0.0009995122200825905,0.018065825498113273
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,0.0016157123136491976,0.0016157123136491976,0.022904762621396037,0.030327266474236
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00020323395650400866,3.850123839012152e-05,0.0009957982872807229,0.03608300023162852
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.0005541567655127406,0.0005541567655127406,0.007960395782917037,0.03583205876525568
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,0.00033282751165953636,5.1260856514436145e-05,0.0009976829345425364,0.036128185594572405
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,0.0015397035658372398,0.0015397035658372398,0.0023873945578051815,0.036992019252132656
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,0.0002552776685215383,0.00024074501965761676,0.0009982273572049357,0.0360616970016241
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,0.0002669937353431405,0.0002669937353431405,0.008679254514247123,0.03674418267393801
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,0.0004977869338361889,0.00045146652802143347,0.0009995312148693646,0.018078180774148925
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,0.0014981555741724454,0.0014981555741724454,0.02712924084755718,0.03329663572489468
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,0.00017030673179718034,3.462375309045254e-05,0.000995717910797887,0.03610105665571132
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,0.000461795123985007,0.000461795123985007,0.012120729792927415,0.03875459376051082
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,0.00030605412812414974,4.4468328256973824e-05,0.0009971638102501518,0.035977208963192085
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,0.001431916500554529,0.001431916500554529,0.00467228514141756,0.036134996863657724
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,0.0002506654184659673,0.00023563580441652573,0.0009980186912573023,0.036092421470587076
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,0.0002554169124447073,0.0002554169124447073,0.008351688795321298,0.03697913932687349
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,0.0004510768622876105,0.00039590684717294065,0.000999296143191759,0.018081832434285804
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,0.0014288014681796619,0.0014288014681796619,0.02954556493172186,0.034759660474383794
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,0.00017315729955500462,3.3387494020147826e-05,0.0009944813617698168,0.03610381689918458
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,0.0004569677235407376,0.0004569677235407376,0.011154542700340261,0.037932809471403345
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,0.00029786570677843837,4.359013483845073e-05,0.0009958018835200088,0.03616024921669434
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,0.001391043836867941,0.001391043836867941,0.011048420966082327,0.03813002553242154
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,0.0002391484235666373,0.00022048871532251603,0.0009967185580477735,0.03607655346744868
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,0.0002423099700067302,0.0002423099700067302,0.00972203644783332,0.03682586955571312
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,0.00044779709360060437,0.0003947374740642787,0.000998974586158788,0.01804395679158253
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,0.0013632401584360249,0.0013632401584360249,0.025027147004295043,0.030406059593744414
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,cls.weight,cls,shape_weight,512,0.034929426273422,0.001135736725378463,0.000999935479375759,0.03721224805849454
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,cls.bias,cls,boundary_coordinate,2,0.03547656151534858,0.03547656151534858,0.006471847802721907,0.04943542942028494
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,embed.weight,non_affine,weight,12750336,6.3884432986417815e-06,6.3884432986417815e-06,0.0002380464898771005,0.999983280757374
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.0.norm1.weight,non_affine,norm,256,0.00019088697142475452,0.00019088697142475452,0.0009996983989189587,0.9999691541205946
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.0.norm1.bias,non_affine,norm,256,0.0005901765753824141,0.0005901765753824141,0.0009999283734646765,0.0009999283734646765
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0003054329507537634,0.0003054329507537634,0.0009992419886736214,1.0000390998825723
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0003120784223739363,0.0003120784223739363,0.000999838038721559,0.000999838038721559
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.1.norm1.weight,non_affine,norm,256,0.00020106047952711255,0.00020106047952711255,0.0009995518584947562,0.9999691541205946
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0005317520342230455,0.0005317520342230455,0.0009999357067640797,0.0009999357067640797
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.1.norm2.weight,non_affine,norm,256,0.0002679909541659451,0.0002679909541659451,0.0009996088963782565,0.9999926686018179
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.1.norm2.bias,non_affine,norm,256,0.0002976063196484898,0.0002976063196484898,0.0009998022777797852,0.0009998022777797852
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00015652251216190547,0.00015652251216190547,0.0009994468161093162,1.0000316495655281
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0004398655435950593,0.0004398655435950593,0.0009995056230063207,0.0009995056230063207
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.2.norm2.weight,non_affine,norm,256,0.0002961790964497292,0.0002961790964497292,0.000999318498140182,1.000031589962768
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.2.norm2.bias,non_affine,norm,256,0.0003015738455598424,0.0003015738455598424,0.0009998973911022847,0.0009998973911022847
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00018501722431034495,0.00018501722431034495,0.0009987995978999631,0.999906446133862
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0004539557364304806,0.0004539557364304806,0.000999938264879126,0.000999938264879126
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.3.norm2.weight,non_affine,norm,256,0.00030637993399191404,0.00030637993399191404,0.0009960373803800924,0.9999443575160591
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,layers.3.norm2.bias,non_affine,norm,256,0.00028521698830634207,0.00028521698830634207,0.0009992787367024186,0.0009992787367024186
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,norm.weight,non_affine,norm,256,0.0017670755166145336,0.0017670755166145336,0.0009999205853281278,1.0000551923779628
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1,0.0,0.001,norm.bias,non_affine,norm,256,0.0018736686172943103,0.0018736686172943103,0.0009999743051821845,0.0009999743051821845
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0011991497972383997,0.0001906020942914336,0.0003653582308573268,0.036902071377712196
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0034501622355932746,0.0034501622355932746,0.00300384823389046,0.08004750271032991
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0008817922670930061,7.908786214918044e-05,0.00037715799685111037,0.03720357508389109
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.004254538333326622,0.004254538333326622,0.0009171633643842201,0.05509604118681867
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00028201970271255264,6.828723389867763e-05,0.00030706725649650384,0.036597708547023246
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,0.0007374619258455361,0.0007374619258455361,0.002619713837603552,0.07157952107794055
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.0003929689704857437,9.532610921877438e-05,0.00025267012833687214,0.01946319106597917
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,0.0022633916429765826,0.0022633916429765826,0.0025383945893895352,0.11597489579680816
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00024302450298740983,8.751366590886878e-05,0.0003552279212834547,0.036890089422451804
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.0006432983928415391,0.0006432983928415391,0.003312330296370565,0.0778082835297888
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,0.00012943245712050444,2.4064496466441005e-05,0.00026960366177903835,0.03730087217073568
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,0.0006011044943054391,0.0006011044943054391,0.0010469054013399395,0.06770568011049403
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,4.608083331552886e-05,3.1853437521632146e-05,0.00022603054254551077,0.03669571585227447
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,9.723674839888396e-05,9.723674839888396e-05,0.0023110789369266195,0.09285237818685856
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,9.60157706186679e-05,6.708575586832961e-05,0.00017787928493868968,0.019399620347182844
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,0.0004125110649143323,0.0004125110649143323,0.003582718201467326,0.21650762421440076
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,7.040978894878774e-05,5.563586352525132e-05,0.00028683546122139467,0.03692533318459506
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,0.0001569038017264124,0.0001569038017264124,0.0020152361390835508,0.11396131599935082
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,6.809122416020285e-05,5.6686424271074855e-05,0.00024984793992698524,0.036993095523763384
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,0.00017897244222968853,0.00017897244222968853,0.001853630901606994,0.06481290594992789
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,4.34075940946982e-05,4.277706971983077e-05,0.000103440250493352,0.036757121175899105
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,4.506728042402443e-05,4.506728042402443e-05,0.0011430508778169433,0.08746638695494924
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,8.162121347556234e-05,7.084528883016069e-05,8.406336590808683e-05,0.019388792438868117
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,0.0001666060603523886,0.0001666060603523886,0.0035648694197421703,0.1949573912591329
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,5.383227365432929e-05,5.0499177879310516e-05,0.00018182568589550122,0.036637766539499884
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,8.525902226030592e-05,8.525902226030592e-05,0.000833897056747707,0.11431410209879388
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,3.99533770354248e-05,3.536347266533958e-05,0.0001404930156589462,0.036805125995057114
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,0.0001384944159448744,0.0001384944159448744,0.00080682118864611,0.07299691138771842
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,7.734969298138806e-05,7.901197084654982e-05,8.773561766193618e-05,0.036808703195983436
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,8.049050601923954e-05,8.049050601923954e-05,0.00018783717952038372,0.08374380988225583
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,8.958860166535836e-05,8.035862585899742e-05,8.227694470944283e-05,0.01958786685834518
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,0.000168964712930804,0.000168964712930804,0.0047229996232280745,0.28473760626616884
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,cls.weight,cls,shape_weight,512,0.031821567123858245,0.0013162103177924232,0.00025235531044782425,0.038785659764679355
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,cls.bias,cls,boundary_coordinate,2,0.032666900719710186,0.032666900719710186,0.005779316086759733,0.061110781548088855
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,embed.weight,non_affine,weight,12750336,5.5442070131487535e-06,5.5442070131487535e-06,0.00023727714474517392,0.9999773797814706
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.0.norm1.weight,non_affine,norm,256,0.0043368217642153015,0.0043368217642153015,0.00024608874630033587,0.9979106713090331
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.0.norm1.bias,non_affine,norm,256,0.011586032547355093,0.011586032547355093,6.792096059103509e-05,0.005376435868939811
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0011148573599030751,0.0011148573599030751,0.00024003076853581598,0.9955656559099234
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.0.norm2.bias,non_affine,norm,256,0.002667116256843889,0.002667116256843889,6.492046205677264e-05,0.005939007092555899
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0009414497622419564,0.0009414497622419564,0.0002228506713710893,0.9977577522280622
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0023337311760414535,0.0023337311760414535,8.33643035837621e-05,0.005132964348275165
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00012700167984386915,0.00012700167984386915,0.00016155037126010097,0.9971309273553058
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.1.norm2.bias,non_affine,norm,256,0.0002782774454244995,0.0002782774454244995,6.729437646686784e-05,0.006595611572265625
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0002226110679043004,0.0002226110679043004,0.0001977983167841987,0.9980655675880693
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0005039037725982513,0.0005039037725982513,5.776111417150982e-05,0.005009234966835442
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.2.norm2.weight,non_affine,norm,256,9.479958074329919e-05,9.479958074329919e-05,6.750962157246713e-05,0.9985962193852039
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.2.norm2.bias,non_affine,norm,256,0.00012947618189608744,0.00012947618189608744,3.382964815435884e-05,0.005827663334273123
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00013885072471991119,0.00013885072471991119,0.0001276111084733611,0.9941072289753812
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0002297965305190469,0.0002297965305190469,3.8017371423136854e-05,0.004892422115980403
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.3.norm2.weight,non_affine,norm,256,0.0001843700291135854,0.0001843700291135854,6.721569437278312e-05,0.9998075478854345
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,layers.3.norm2.bias,non_affine,norm,256,0.00033052879628554826,0.00033052879628554826,3.4008707052495264e-05,0.006097410844491516
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,norm.weight,non_affine,norm,256,0.0010893259039774623,0.0010893259039774623,5.258177461057052e-05,0.9927014799305104
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,50,0.27071823204419887,0.001,norm.bias,non_affine,norm,256,0.001862670535868258,0.001862670535868258,8.579796063861603e-06,0.0016908646302242019
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0012203616543838924,0.00036057828748430103,0.0003055013260422713,0.03797174568240191
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0036273674277311385,0.0036273674277311385,0.0025400482998396384,0.10066351630255502
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0006428510791701426,0.00015347045559031824,0.0001830092067805976,0.0379731728044106
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.003221421356240385,0.003221421356240385,0.0005454807114894832,0.0592915979746264
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00021835526062674072,0.0001270378447579225,0.00029306684356045914,0.03758547635153336
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,0.0005229333130629151,0.0005229333130629151,0.0028286991435706524,0.08636757134982438
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.0002247104752264399,0.00011998843588330236,0.00023064654807955896,0.020711234760327598
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,0.0010936797912416392,0.0010936797912416392,0.0031534982944962033,0.12292280451218408
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.0001454533784157903,0.00010896490399641938,0.00028444855290525383,0.037753115076852056
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.0003331267923101645,0.0003331267923101645,0.005156335444751636,0.12258385781618529
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,0.0001019191845402338,8.000533220243065e-05,0.0002460728653988036,0.03808389713250559
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,0.0002196610209233641,0.0002196610209233641,0.0043108193168449995,0.12801764281973504
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,4.122023867541701e-05,3.895952978194118e-05,0.0002022744721536204,0.03751753500165859
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,4.731910603618813e-05,4.731910603618813e-05,0.004777152178658305,0.1203936713289377
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,7.981690953308167e-05,7.102402097271676e-05,0.00017724110373165471,0.02040730980139039
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,0.0001484038715083498,0.0001484038715083498,0.014582511449045535,0.2749588605062818
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,0.00010556669148283312,0.00010821189607165012,0.00032823566229382424,0.0376367041083497
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,0.00012433408890215412,0.00012433408890215412,0.01024314125125595,0.1944190762827387
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,8.643227386812458e-05,0.00010525492985791898,0.0002465341778807322,0.037721349934332016
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,9.586300462175847e-05,9.586300462175847e-05,0.014160424468361224,0.21219051804172917
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,2.8056141390921215e-05,3.067212648834334e-05,9.732018534797764e-05,0.037060306759384376
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,2.9391321329511654e-05,2.9391321329511654e-05,0.00367423721636858,0.12719142995616045
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,7.468351984964455e-05,6.604463273461068e-05,0.00013070214092179955,0.020112787212206065
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,8.90526456152057e-05,8.90526456152057e-05,0.013535423207368289,0.3960679597001243
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,4.093663318914782e-05,3.9039765470860265e-05,0.00019297172893607638,0.03681115421606382
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,5.607337250514926e-05,5.607337250514926e-05,0.0076831142319725345,0.17921784431474785
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,4.679063796705167e-05,3.9490791612122535e-05,0.000147283053118319,0.03692966634716673
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,8.699427057616326e-05,8.699427057616326e-05,0.004441219003618164,0.11707581920483795
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,5.029465523656569e-05,5.683086820110171e-05,9.372104967697422e-05,0.03692886564098024
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,5.274607789793935e-05,5.274607789793935e-05,0.003904803854011617,0.13739831155311477
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,7.886869445460541e-05,6.807815939242433e-05,0.00011477828125486013,0.020347503673346118
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,9.585713964662175e-05,9.585713964662175e-05,0.009362915472201543,0.5009953307564283
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,cls.weight,cls,shape_weight,512,0.0321444237696007,0.0037660621697154896,0.00012979175888480553,0.03927063625753805
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,cls.bias,cls,boundary_coordinate,2,0.03326796763616535,0.03326796763616535,0.0012015205477589283,0.028345705026960207
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,embed.weight,non_affine,weight,12750336,8.36945311127823e-06,8.36945311127823e-06,0.00022151096521446373,0.9999888538693089
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.0.norm1.weight,non_affine,norm,256,0.006522461371465349,0.006522461371465349,0.0003036465247596279,0.996372827068348
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.0.norm1.bias,non_affine,norm,256,0.01763702333436554,0.01763702333436554,0.00031380101438026494,0.006759329243880755
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0011885877098239727,0.0011885877098239727,0.00030389389413517336,0.9954067479040356
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.0.norm2.bias,non_affine,norm,256,0.002692802574826316,0.002692802574826316,0.00028024713332861753,0.008158023312543505
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0005867468637439739,0.0005867468637439739,0.0002494816329406216,0.9950647461974063
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.1.norm1.bias,non_affine,norm,256,0.001451067652470822,0.001451067652470822,0.00022264726860092796,0.005981413077248107
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00011036109025034215,0.00011036109025034215,0.00021225705264297398,0.9974596419810585
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00017308754733253665,0.00017308754733253665,0.00017868196067748426,0.008818064463712253
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0002092977445109411,0.0002092977445109411,0.0002936657153774998,0.9935013489966025
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00042809501568829525,0.00042809501568829525,0.0002509941329450426,0.005708453246277151
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.2.norm2.weight,non_affine,norm,256,5.546759052415124e-05,5.546759052415124e-05,0.00011014363419144936,1.0002485204874971
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.2.norm2.bias,non_affine,norm,256,8.623149159006555e-05,8.623149159006555e-05,0.0001186994700157896,0.005180129416921501
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.3.norm1.weight,non_affine,norm,256,6.770688215373482e-05,6.770688215373482e-05,0.0001471592569073012,0.9886621035391037
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0001633380654936272,0.0001633380654936272,0.00015446458305599069,0.005716422496678953
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.3.norm2.weight,non_affine,norm,256,0.00010810267349737085,0.00010810267349737085,9.386029827194687e-05,1.0013711588843863
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,layers.3.norm2.bias,non_affine,norm,256,0.00019233784393246268,0.00019233784393246268,9.778798222138519e-05,0.00540841443324323
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,norm.weight,non_affine,norm,256,0.0010003142366281734,0.0010003142366281734,0.00018034611361069668,0.9902505666398428
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,100,0.5469613259668509,0.001,norm.bias,non_affine,norm,256,0.0019452051572343893,0.0019452051572343893,0.00020293732504712906,0.0013372086841937742
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0015788967582200796,0.0013454034145314782,0.0004915758644863532,0.03934241230917967
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0026992224778323508,0.0026992224778323508,0.0033076410202882356,0.14845920077860175
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0007073792456083919,0.0005096776968332773,0.00036021070809985785,0.038732193135604706
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.002412302170222398,0.002412302170222398,0.001565294507197194,0.07074894816438991
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.0005264620191326485,0.0004995762795158301,0.00048109535953886414,0.03872401089868867
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,0.0004343506572457191,0.0004343506572457191,0.003956544302266699,0.11302049815513496
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00036370047028204015,0.0003408619070896949,0.00042680526759948027,0.022236414516751915
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,0.0005940456425946413,0.0005940456425946413,0.00613231421340052,0.15299180548709382
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00047624014196667144,0.0004676039960116381,0.0004455906587539151,0.0388884780788531
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.0002664722689624673,0.0002664722689624673,0.008333164484780222,0.1854765306944105
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,0.00018892186509753605,0.00018386864934208993,0.0003467601116160541,0.03950481039023676
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,0.00012087640470585029,0.00012087640470585029,0.003292126285105676,0.25681319335487407
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,7.476219824979367e-05,6.854401657130135e-05,0.00022625484282665887,0.03805572888968558
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,7.495003826787019e-05,7.495003826787019e-05,0.003236295584288506,0.15197842149593213
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,9.118510367505226e-05,7.809696449302422e-05,0.00016191276738450395,0.021338810262568772
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,8.020229108658912e-05,8.020229108658912e-05,0.012633482590156184,0.43033370930492504
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,0.00011729921127817539,0.000116984422345038,0.0002286878756771127,0.03802462527203225
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,9.225165803380616e-05,9.225165803380616e-05,0.008462591855385344,0.24810671647689098
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,0.0001406782128594726,0.0001541749116391316,0.0002368889106869325,0.038146691893498036
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,5.742122588338437e-05,5.742122588338437e-05,0.01689640221544371,0.21711165112280004
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,4.747799224640713e-05,4.084906770319479e-05,0.00012776115528274873,0.03724296422902212
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,4.7811963426129714e-05,4.7811963426129714e-05,0.003435982817145779,0.1465183091594604
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,4.958543366163708e-05,3.655606547221467e-05,7.826061202877106e-05,0.02082261299253791
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,5.4475356046774714e-05,5.4475356046774714e-05,0.009343949694556805,0.441401321248582
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,7.344445715741434e-05,7.047514544497133e-05,0.0001736648810343641,0.03699095239057727
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,5.1510161070090825e-05,5.1510161070090825e-05,0.006313097797041794,0.21174289453085327
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,0.00014080307727375654,0.00015184239678980147,0.00022980660265648316,0.03747863943477217
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,5.4975588099872736e-05,5.4975588099872736e-05,0.01226775444165515,0.14797010368767233
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,4.954208314325809e-05,4.130351910004378e-05,0.00010165528043882134,0.03704582752589544
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,4.85567730527142e-05,4.85567730527142e-05,0.002346528591421897,0.15523841750895684
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,4.821666935447293e-05,3.290350503823824e-05,6.465410703607428e-05,0.021052753297937248
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,5.086902876805111e-05,5.086902876805111e-05,0.010838913354058729,0.4819298833918722
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,cls.weight,cls,shape_weight,512,0.021090345168604748,0.01570262198953256,0.0002547540310725274,0.040986171149043446
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,cls.bias,cls,boundary_coordinate,2,0.017544137362823276,0.017544137362823276,0.01119478662727205,0.08625197849734154
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,embed.weight,non_affine,weight,12750336,2.322565750203818e-05,2.322565750203818e-05,0.0002756085646200891,1.0000087022402726
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.0.norm1.weight,non_affine,norm,256,0.007635337898807011,0.007635337898807011,0.0002467268016206475,0.996285064874708
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.0.norm1.bias,non_affine,norm,256,0.013752086813615083,0.013752086813615083,5.898610871653522e-05,0.008101720115449036
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.0.norm2.weight,non_affine,norm,256,0.002844937884668423,0.002844937884668423,0.0004032098398137138,0.99441677372604
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0018055175010890134,0.0018055175010890134,0.00012969313967123742,0.008812728038370177
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0011552729640983252,0.0011552729640983252,0.00047254451107775643,0.9931028454123783
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0008549245776523109,0.0008549245776523109,0.0001359654589363451,0.006666964101857947
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00045775856509439706,0.00045775856509439706,0.0003502464682644405,0.9969755271521287
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00037268499924045803,0.00037268499924045803,0.0003664673882703252,0.006985501036833959
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00041463640297271934,0.00041463640297271934,0.00027938619116773893,0.9873841930038231
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00024370115452276736,0.00024370115452276736,6.252182043218013e-05,0.006656001805759449
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.2.norm2.weight,non_affine,norm,256,0.00023874302484486415,0.00023874302484486415,0.0001967785850517522,1.0010799298762194
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.2.norm2.bias,non_affine,norm,256,0.00021842798505771648,0.00021842798505771648,0.00018656460430293022,0.004634559684593574
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.3.norm1.weight,non_affine,norm,256,0.0002905752780990474,0.0002905752780990474,0.0002016493404725607,0.9849756618339421
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0001247585587241354,0.0001247585587241354,6.354257004385603e-05,0.00638206205992623
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.3.norm2.weight,non_affine,norm,256,0.00022651211165388693,0.00022651211165388693,0.00013167795205816372,1.0024128652932849
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,layers.3.norm2.bias,non_affine,norm,256,0.0002021881802327852,0.0002021881802327852,0.00011077607819426919,0.004698133050239324
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,norm.weight,non_affine,norm,256,0.001121294566817754,0.001121294566817754,0.0001364655013306576,0.9881153796775445
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,150,0.8232044198895028,0.001,norm.bias,non_affine,norm,256,0.0011110973440419112,0.0011110973440419112,2.6775713652996592e-05,0.0013394985968409993
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0011799114594826807,0.0003583367791949721,0.00023640473529253067,0.04037633303144572
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0033295144242620725,0.0033295144242620725,0.002711460948470787,0.18309883614289477
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0004449386405516379,9.676020572537315e-05,0.00018468267140555103,0.039608880332438666
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.002085427563478833,0.002085427563478833,0.0012227439026472023,0.08534825491006698
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00016971275734187195,0.00010967334003264986,0.00019428990436701633,0.03986396533840738
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,0.0003418619399827377,0.0003418619399827377,0.0015872683553700036,0.1465987776022431
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00017061417535112823,0.00010799205744622969,0.00018379847769812725,0.023761746511736306
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,0.00059921485877339,0.00059921485877339,0.005439120920085542,0.19234639515363328
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00017058259942477887,0.00014241333423021187,0.00021228632501678167,0.03958485748364077
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00026175492236872827,0.00026175492236872827,0.004853076654417907,0.19826111914527406
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,5.1083010583154706e-05,3.851411440989605e-05,0.00023513165852012482,0.03997087778705207
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,0.00010539807359123915,0.00010539807359123915,0.0059006850284154646,0.3608548338051621
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.6069584702654824e-05,2.1687574077424057e-05,0.0001004697640938113,0.0383793914560412
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,3.0123643634106068e-05,3.0123643634106068e-05,0.0036104784627342297,0.168399646217576
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,8.742478127633727e-05,4.7166988973086024e-05,9.67342756840803e-05,0.021850783064821452
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,8.759423238334598e-05,8.759423238334598e-05,0.01934751575784027,0.5880132401558679
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,4.375935491457307e-05,3.358093134829699e-05,0.00012879796934273577,0.03819044611438842
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,7.798713439629676e-05,7.798713439629676e-05,0.004746804482785653,0.30373697690557233
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,4.6486130185151974e-05,1.6156796614533764e-05,0.00016168358402776555,0.03825122321023832
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,6.412255523538555e-05,6.412255523538555e-05,0.017429464936384986,0.21853784082031905
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,2.5200453084263747e-05,1.7251393424095847e-05,7.038657144043262e-05,0.03736373661798702
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,2.5902578606646987e-05,2.5902578606646987e-05,0.0043580399488573705,0.18674555629973896
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,7.14639836865549e-05,3.217678991270186e-05,7.107680821461025e-05,0.021118064836037433
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,6.424431689842264e-05,6.424431689842264e-05,0.018619723749898322,0.41244431755627015
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,4.6274970089801686e-05,4.582264798636211e-05,0.00013320360613167326,0.03716334853720444
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,6.231863007550102e-05,6.231863007550102e-05,0.008220378755420005,0.27585469367528626
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,3.695494885880409e-05,3.312226476717945e-05,0.00014111432064889257,0.03778582093809588
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,5.843849390655476e-05,5.843849390655476e-05,0.011230420807031216,0.13911541671341446
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,3.0377876483832535e-05,1.9361764033654845e-05,5.1937141762488305e-05,0.037090327996441956
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,3.121472825353519e-05,3.121472825353519e-05,0.0035301708877855716,0.1690320194870058
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,6.58496728581977e-05,3.100257402793637e-05,5.92443034540824e-05,0.021343519261711377
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,5.79742578888505e-05,5.79742578888505e-05,0.01583463512041934,0.46676574986328806
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,cls.weight,cls,shape_weight,512,0.03260413696843258,0.0025315499839220876,0.00024610801856338096,0.0405205942186612
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,cls.bias,cls,boundary_coordinate,2,0.03341933288331644,0.03341933288331644,0.004903063280207075,0.13419339416770845
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,embed.weight,non_affine,weight,12750336,9.023987310311447e-06,9.023987310311447e-06,0.00023109056696886727,1.0000262256998076
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.0.norm1.weight,non_affine,norm,256,0.007642532004818725,0.007642532004818725,0.00014298072213879775,0.9950432118181174
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.0.norm1.bias,non_affine,norm,256,0.020785082290283398,0.020785082290283398,6.05258167449742e-05,0.00816232682431015
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0010265789625939123,0.0010265789625939123,0.000147132692312276,0.9933371304006351
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0019219254545370114,0.0019219254545370114,9.603247990199475e-05,0.009621539972451004
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0005903108004773322,0.0005903108004773322,0.00021283090194634807,0.9885276215938643
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0012496642901110308,0.0012496642901110308,6.313666134939533e-05,0.007676010531463296
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.1.norm2.weight,non_affine,norm,256,0.0001073650162423356,0.0001073650162423356,0.00015984121034139277,0.9969875738504013
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.1.norm2.bias,non_affine,norm,256,9.570974887267064e-05,9.570974887267064e-05,0.00014883356185827065,0.009356588486277857
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00010121200399388214,0.00010121200399388214,0.00011923498010970889,0.9839633807660568
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00030999453758643805,0.00030999453758643805,9.246361556258285e-05,0.007983908487498723
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.2.norm2.weight,non_affine,norm,256,6.0286446448147594e-05,6.0286446448147594e-05,0.0001028226595671418,1.0017638148475494
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.2.norm2.bias,non_affine,norm,256,7.766080367836436e-05,7.766080367836436e-05,6.760546970767503e-05,0.005897010568847669
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.3.norm1.weight,non_affine,norm,256,7.6068158389077e-05,7.6068158389077e-05,0.00018135843275069369,0.9814317692823342
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00022952258925480336,0.00022952258925480336,0.00012840622412549883,0.00745401265251748
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.3.norm2.weight,non_affine,norm,256,6.229553721100181e-05,6.229553721100181e-05,7.121849077258842e-05,1.0033630801593365
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,layers.3.norm2.bias,non_affine,norm,256,0.00011945073070742133,0.00011945073070742133,6.415358840775913e-05,0.004348275091239494
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,norm.weight,non_affine,norm,256,0.001076829963892083,0.001076829963892083,0.00012692758372994308,0.9863376730277338
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,200,1.0994475138121547,0.001,norm.bias,non_affine,norm,256,0.0020565487457344985,0.0020565487457344985,0.00013180972547204164,0.00171701208102974
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.001464277629310458,0.00033585244026029413,0.0002612857425111625,0.041121379152197
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.004313681359197745,0.004313681359197745,0.002225894037154461,0.20296260871435562
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0004745611170581077,7.493670552480194e-05,0.00018083597371209152,0.0403099505894547
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.0023129476781517167,0.0023129476781517167,0.0006215189842259388,0.09719729340448541
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00014767257343024906,7.733340601724145e-05,0.00019616336847815317,0.04047852183711208
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,0.000343555660769442,0.000343555660769442,0.00183437017442522,0.15514004573738852
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.0001226537451686045,6.515437607550642e-05,0.0001553001507437014,0.024699630731530968
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,0.0005124465302505293,0.0005124465302505293,0.003631179048820472,0.235085007974679
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00010168121775702527,8.34182708530385e-05,0.00017522778207509465,0.03999924860887436
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00020629297580931967,0.00020629297580931967,0.002764837209723984,0.22424078843006223
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,4.460242391746775e-05,3.870690277434593e-05,0.00015569430336745155,0.04087190481976406
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,7.141977795765321e-05,7.141977795765321e-05,0.007330157683491783,0.3248042369846286
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.7936540479878134e-05,1.6289284971526743e-05,6.899862938241703e-05,0.03863159873509837
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,2.0720028472146625e-05,2.0720028472146625e-05,0.0018159932341854815,0.18493517381030844
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,5.6654673414717385e-05,3.524517764246273e-05,7.101895926231363e-05,0.02240794216841275
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,5.6006469785132066e-05,5.6006469785132066e-05,0.010957481341883821,0.6944570100495172
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,7.668010429017286e-05,6.722199047967386e-05,0.00014572041718352759,0.03851529643071449
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,0.00010451510449578282,0.00010451510449578282,0.004147883404736701,0.3271544270892347
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,3.782623741359838e-05,2.35215502049394e-05,0.00014856869317381933,0.038779803387790635
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,4.20053346986893e-05,4.20053346986893e-05,0.013706230632826845,0.2722713125064467
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.7117859310619605e-05,1.4765734991645955e-05,4.93741628334302e-05,0.03756090169739716
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,1.7130736804781592e-05,1.7130736804781592e-05,0.0015098555242241223,0.18258735086606398
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,4.835957847362707e-05,2.821259716389611e-05,4.289832482395187e-05,0.02168119694850572
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,4.083495954106764e-05,4.083495954106764e-05,0.004209893490356783,0.49112052919717536
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,4.9435657233578416e-05,4.954450781303641e-05,0.00011319638437246314,0.03737424605573563
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,5.34115114945938e-05,5.34115114945938e-05,0.0031302967389221837,0.2551043778794145
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,3.010936425794211e-05,2.8479257391466335e-05,0.00011425407407072359,0.038285483094618315
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,3.453535148100589e-05,3.453535148100589e-05,0.005176065924638562,0.18814410402559736
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.9287817784129677e-05,1.617720598277857e-05,3.004063841026687e-05,0.03713462309493234
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,1.964150469124402e-05,1.964150469124402e-05,0.0008327225475994977,0.1700244845874419
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,4.163384437561035e-05,2.506527686278407e-05,3.846330031365228e-05,0.02172653987559965
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,3.526073835644525e-05,3.526073835644525e-05,0.005369595466330391,0.49100182027537626
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,cls.weight,cls,shape_weight,512,0.02312003390449259,0.001627576894208782,0.0001691562071654042,0.04160159899033929
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,cls.bias,cls,boundary_coordinate,2,0.02363322903920206,0.02363322903920206,0.0006170502213248581,0.10637173165579787
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,embed.weight,non_affine,weight,12750336,1.0599259105720274e-05,1.0599259105720274e-05,0.0002172508192445222,1.0000420799938485
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.0.norm1.weight,non_affine,norm,256,0.010979462173564752,0.010979462173564752,0.00015480108295518256,0.9947978547121821
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.0.norm1.bias,non_affine,norm,256,0.029459503912939566,0.029459503912939566,7.883153688626104e-05,0.008479691058004455
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0010975023296282771,0.0010975023296282771,0.00022392872478117066,0.9929868526894529
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.0.norm2.bias,non_affine,norm,256,0.002254732960772555,0.002254732960772555,0.00020846457587040475,0.008704177074442937
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0004224091308940975,0.0004224091308940975,0.00017667753790637895,0.9851915817519831
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0010453955725920065,0.0010453955725920065,8.936602429863588e-05,0.007836648195278736
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.1.norm2.weight,non_affine,norm,256,6.774940389428891e-05,6.774940389428891e-05,8.891656611732964e-05,0.9972429116782057
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.1.norm2.bias,non_affine,norm,256,8.222155588653268e-05,8.222155588653268e-05,3.45236044171596e-05,0.011418620692171751
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00012046081013503708,0.00012046081013503708,0.00016106925340874238,0.9811317056676295
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00027652130718496844,0.00027652130718496844,0.00010010181748597171,0.009036273048019317
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.2.norm2.weight,non_affine,norm,256,4.2735831481581656e-05,4.2735831481581656e-05,5.189439725917978e-05,1.0027232045768903
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.2.norm2.bias,non_affine,norm,256,5.366620672870249e-05,5.366620672870249e-05,4.3754965493907664e-05,0.008057808249567042
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00011717751686391174,0.00011717751686391174,0.00011686237352571435,0.9769436512045022
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00021355949128574233,0.00021355949128574233,4.347466321499369e-05,0.008545048746802007
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.3.norm2.weight,non_affine,norm,256,4.063921764824097e-05,4.063921764824097e-05,3.062655384045635e-05,1.0041431785675088
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,layers.3.norm2.bias,non_affine,norm,256,7.435535200646564e-05,7.435535200646564e-05,1.8470410061937366e-05,0.004589053658891044
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,norm.weight,non_affine,norm,256,0.000827960137350113,0.000827960137350113,5.6871255348949774e-05,0.9843033053008468
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,250,1.3756906077348066,0.001,norm.bias,non_affine,norm,256,0.0015232098601135802,0.0015232098601135802,2.091342007672952e-05,0.001853691005964665
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0010855486172879193,0.0005248660339089317,0.0002662522335885413,0.042270194792009885
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0028551798599262437,0.0028551798599262437,0.0020295168648666053,0.22796889869209236
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0006004031697393053,0.00021918739151537977,0.00025716367174256666,0.04095748771727822
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.002825773852362605,0.002825773852362605,0.001000941110283349,0.10401280235247269
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00042286223596833074,0.00038222536110512533,0.00033601624602559965,0.041476661491239984
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,0.0005534413717154982,0.0005534413717154982,0.0022006966291162793,0.17156132880924602
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00026972133790603996,0.00024661495066012363,0.00026771325178666,0.025731301192793165
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,0.0006769169952264288,0.0006769169952264288,0.006702476288481807,0.28970691659045944
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.0003148112629840238,0.000324585804392424,0.00022480083596815688,0.040457930352037104
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.0003171543377304034,0.0003171543377304034,0.004749898221503282,0.2549725809268853
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,7.238392392969688e-05,6.224721763681196e-05,0.00013245042621602083,0.04126434752174358
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,8.144045582065685e-05,8.144045582065685e-05,0.0028858071356611483,0.3170875114540768
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.8632229350374863e-05,2.8495465070254986e-05,8.522752460360347e-05,0.03882074648636987
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,3.0203889191148787e-05,3.0203889191148787e-05,0.0012824203600743454,0.1932415265931224
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,7.445433746268199e-05,4.356244823827738e-05,7.562200569656035e-05,0.02287438930635308
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,6.470348438637152e-05,6.470348438637152e-05,0.021372724444196918,0.7865452413139412
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,6.936891783111636e-05,7.133145552113481e-05,9.309323924019654e-05,0.038710997520808275
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,8.582964849338694e-05,8.582964849338694e-05,0.0014411289063175345,0.3469146684354171
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,6.283670026004946e-05,4.6745085168815245e-05,8.737697357121299e-05,0.039187517382117495
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,5.156895772611784e-05,5.156895772611784e-05,0.004174914945922719,0.37674533473305055
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,2.2969157584669228e-05,2.0570860083879606e-05,5.544482399023109e-05,0.037662057710673574
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,2.275647115702606e-05,2.275647115702606e-05,0.0011776592979930993,0.18987684942478655
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,6.846677382327063e-05,3.823159422776983e-05,5.701068598699933e-05,0.022098077340823273
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,5.117324529279295e-05,5.117324529279295e-05,0.006173945812146326,0.6050819884460715
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,5.381369876831777e-05,5.58449997199169e-05,6.945382478213862e-05,0.03759159776251676
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,5.9759510659016566e-05,5.9759510659016566e-05,0.0013540784166637923,0.2574663149920751
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,3.674675597625029e-05,3.1887917452290145e-05,7.804817430683249e-05,0.03863862250469096
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,4.2547096141022746e-05,4.2547096141022746e-05,0.002020355494255033,0.26463638784982013
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,2.290051059707897e-05,1.9917460982302538e-05,4.540217782397311e-05,0.037220248117631825
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,2.3203706205375392e-05,2.3203706205375392e-05,0.0008281767148464328,0.17292254009000005
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,5.487573897026611e-05,3.099129161316386e-05,5.137523633868751e-05,0.02218546072225083
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,4.2111320865759524e-05,4.2111320865759524e-05,0.009506951146733071,0.6015542760509789
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,cls.weight,cls,shape_weight,512,0.03260580081114793,0.005259809113944922,0.0001383635204525791,0.04162340072313883
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,cls.bias,cls,boundary_coordinate,2,0.03337070480679522,0.03337070480679522,0.004219244656093348,0.023526004737322248
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,embed.weight,non_affine,weight,12750336,1.5227810694915551e-05,1.5227810694915551e-05,0.00023119779660704562,1.0000665761720207
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.0.norm1.weight,non_affine,norm,256,0.0066488028495541905,0.0066488028495541905,0.00015854502751508234,0.9941542049297352
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.0.norm1.bias,non_affine,norm,256,0.017430763997279764,0.017430763997279764,3.3732172674025064e-05,0.00881557637717304
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.0.norm2.weight,non_affine,norm,256,0.002144409385859098,0.002144409385859098,0.0002996832391813528,0.992950866682244
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0027706311947709,0.0027706311947709,7.971519320483531e-05,0.00956630930207943
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0012015086256884754,0.0012015086256884754,0.00030424702682047043,0.9829509061504432
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00136725382685228,0.00136725382685228,6.548539376667207e-05,0.00787666170010097
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.1.norm2.weight,non_affine,norm,256,0.0001902230294506158,0.0001902230294506158,8.764560020395364e-05,0.9977887262080221
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00011018600947691908,0.00011018600947691908,4.815658777857853e-05,0.01515782474894801
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0002659044906367431,0.0002659044906367431,0.0001083483053197457,0.9788824981219117
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00040815281416126597,0.00040815281416126597,7.3280235362608e-05,0.00996364093422876
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.2.norm2.weight,non_affine,norm,256,8.894985787297018e-05,8.894985787297018e-05,5.251367093816319e-05,1.0035383685939943
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.2.norm2.bias,non_affine,norm,256,6.316402384727625e-05,6.316402384727625e-05,5.382402146189274e-05,0.011809180203893897
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00011563291485158139,0.00011563291485158139,7.690933484635463e-05,0.9751850942836162
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0002940260092635262,0.0002940260092635262,6.0302221198524354e-05,0.009231609155229371
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.3.norm2.weight,non_affine,norm,256,5.4426884441698404e-05,5.4426884441698404e-05,4.100568889282008e-05,1.005127694382393
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,layers.3.norm2.bias,non_affine,norm,256,8.326901672529028e-05,8.326901672529028e-05,3.821448618618121e-05,0.005610993717293938
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,norm.weight,non_affine,norm,256,0.0011928422479981098,0.0011928422479981098,8.986153381247281e-05,0.9824656179105108
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,300,1.6519337016574585,0.001,norm.bias,non_affine,norm,256,0.002159277241210384,0.002159277241210384,8.767219725668283e-05,0.0018691509955215595
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0015132368427833763,0.0008477765064240695,0.00029521456700328517,0.043146192402978734
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.003543210818191471,0.003543210818191471,0.002551140205143314,0.24081615620759933
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.000576874999525921,0.00027163869802829016,0.0002927621670559017,0.04164656356544946
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.002444463916180884,0.002444463916180884,0.0026297711504277514,0.127031236240344
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00021451718279240532,0.00016758762501523924,0.00022048036062309178,0.04288987484781442
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,0.0003769098003928035,0.0003769098003928035,0.001376162778107948,0.17065165549050032
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00016546736783563793,0.00012735735760840554,0.0002103160849780926,0.0270896949330803
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,0.00046395854247417435,0.00046395854247417435,0.0238651509750636,0.3665004145605597
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.0002412537445001495,0.0002351224113454133,0.00021209328552410894,0.04098204816476866
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00032516600370727846,0.00032516600370727846,0.0017989614429654197,0.29590230253106287
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,0.00011315061520783277,9.95196247871596e-05,0.00021424667154875112,0.041672085369939355
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,7.681427621906349e-05,7.681427621906349e-05,0.0169107737011556,0.36670563916961735
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,3.208993865419268e-05,3.254382901649477e-05,0.00014722444991509379,0.03905229435162714
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,3.647194893083718e-05,3.647194893083718e-05,0.0031034991773566524,0.19321511406880842
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,5.933103121969058e-05,5.171830919312894e-05,0.00015949882753042244,0.023283849669449897
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,6.837962815141351e-05,6.837962815141351e-05,0.028026209826575783,0.8079714384460279
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,6.763688443346576e-05,6.669584636119503e-05,0.00018430000981485098,0.03891143197475857
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,6.525247581246764e-05,6.525247581246764e-05,0.0068864848141255335,0.33572538465846696
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,6.065209373591321e-05,7.744139923779691e-05,0.00019439667226428135,0.03958251057154555
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,3.728000132118887e-05,3.728000132118887e-05,0.008271625448913222,0.4085693906448369
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,2.1607427491754803e-05,2.546842112627489e-05,0.00013735214986209375,0.037851606143615255
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,2.2637681557305168e-05,2.2637681557305168e-05,0.005458170806139349,0.19328074349573698
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,5.2614626516092384e-05,4.290354586385281e-05,0.0001644499116535782,0.022567725810257615
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,3.714772815205908e-05,3.714772815205908e-05,0.011302426571104848,0.626156285711216
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,5.7890416722822777e-05,5.787493608061895e-05,0.00019395961367951847,0.03779010010214157
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,4.0847026534643776e-05,4.0847026534643776e-05,0.006771689912042548,0.2581555944604589
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,8.543212976655753e-05,9.746751919107243e-05,0.00021964847792365594,0.039223256726090186
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,3.3661119565200624e-05,3.3661119565200624e-05,0.01022063901562397,0.2216123907307251
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,2.3615215507309325e-05,2.9036609326545286e-05,9.60912006294752e-05,0.037284447511877906
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,2.359196434092268e-05,2.359196434092268e-05,0.004361705778319448,0.1720939076642682
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,4.961303521692603e-05,4.0455541213454544e-05,0.00015116170371575185,0.02264924002591103
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,3.413381513900743e-05,3.413381513900743e-05,0.007823851095211385,0.6591442861587579
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,cls.weight,cls,shape_weight,512,0.02405812557164107,0.00755859112824227,0.00011949829741788706,0.04196138139105348
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,cls.bias,cls,boundary_coordinate,2,0.02384937259502489,0.02384937259502489,0.0019386040885983758,0.07999620084943075
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,embed.weight,non_affine,weight,12750336,1.636811419429655e-05,1.636811419429655e-05,0.0002244917455653805,1.0000935153150956
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.0.norm1.weight,non_affine,norm,256,0.010031665274650785,0.010031665274650785,0.00036662151760570995,0.9927922005599846
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.0.norm1.bias,non_affine,norm,256,0.024155545052905354,0.024155545052905354,0.00036584833768845207,0.008732607780001502
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0014415725004919683,0.0014415725004919683,0.00026004529024674177,0.9930361625064171
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0025949918006497293,0.0025949918006497293,0.0002883336479096452,0.009989320705300486
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0007676339261994325,0.0007676339261994325,0.00021599152502101488,0.9812211876787925
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0013999308798013418,0.0013999308798013418,0.0003304430115218959,0.008241828019655402
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.1.norm2.weight,non_affine,norm,256,0.0002621439246897202,0.0002621439246897202,0.00019372498963837813,0.9979917805912306
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00011374991698600911,0.00011374991698600911,0.00017091399860968897,0.015661525688861977
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0002776469830859268,0.0002776469830859268,0.00021051984205262885,0.9770513302917311
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0003370679078128846,0.0003370679078128846,0.0003063518013430312,0.010378411652422419
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.2.norm2.weight,non_affine,norm,256,0.0001325657014077532,0.0001325657014077532,0.0001532113133358796,1.004215415520516
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.2.norm2.bias,non_affine,norm,256,8.238448963277428e-05,8.238448963277428e-05,0.000125963512714254,0.014306373032225319
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.3.norm1.weight,non_affine,norm,256,0.0002538133048381433,0.0002538133048381433,0.00024793199511985496,0.9736082022262655
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00020249841869639465,0.00020249841869639465,0.0003224675183183081,0.01003395550772105
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.3.norm2.weight,non_affine,norm,256,0.0001040361468824642,0.0001040361468824642,8.692038280922653e-05,1.0055961190314957
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,layers.3.norm2.bias,non_affine,norm,256,0.00010127678100808568,0.00010127678100808568,9.279276004060223e-05,0.006472867414732709
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,norm.weight,non_affine,norm,256,0.0008993465467563509,0.0008993465467563509,0.0002735592168934325,0.9807767954055632
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,350,1.9281767955801103,0.001,norm.bias,non_affine,norm,256,0.0015639390136275497,0.0015639390136275497,0.0002940746513625017,0.0017720401186735013
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0017924027797184311,0.0015500760771500815,0.0003210627082624297,0.04419263938881759
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0028448673924206308,0.0028448673924206308,0.003553717977450199,0.26908915654608756
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0002923232250315643,0.000270691473968806,0.00022783847202872292,0.04292071838637977
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00129498630919817,0.00129498630919817,0.010575385269173123,0.1565021387874231
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,9.414520151157831e-05,7.550029442775065e-05,0.00016195953031705547,0.04364303899330897
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,0.00019367112064074096,0.00019367112064074096,0.0013512833971910491,0.18177473593259708
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00011393729921712503,9.097095813618333e-05,0.00016127707327074462,0.027982299858338985
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,0.0002579593998239333,0.0002579593998239333,0.049317522791696336,0.6180890415945209
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.0001366725536679684,0.00013489093433767123,0.00016875614459342292,0.041434195822600155
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00018953377324469256,0.00018953377324469256,0.002032465682367189,0.3101620959444442
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,5.639656830118728e-05,3.188594852313454e-05,0.00011956755625115804,0.04256070988275377
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,5.664825525686696e-05,5.664825525686696e-05,0.009312357363842609,0.41542550440423226
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.4469899828545595e-05,1.352462166446786e-05,8.405585344331519e-05,0.03932058933904516
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,1.940399406967265e-05,1.940399406967265e-05,0.001407192100862616,0.20201785712167403
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,4.4947796033223884e-05,3.3614836588742604e-05,7.78039185483106e-05,0.0237288299826713
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,4.6213322705111513e-05,4.6213322705111513e-05,0.005836613971596653,1.0016157091500828
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,3.796013417175032e-05,3.906067905366728e-05,0.0001272344668868579,0.039297316019757354
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,5.7316518007958025e-05,5.7316518007958025e-05,0.00411273771088906,0.34973551429924615
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,2.9267910076780994e-05,2.7515692186190825e-05,8.051885712192695e-05,0.04048498076747976
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,2.7669119155237857e-05,2.7669119155237857e-05,0.004831365667128791,0.4994870773606529
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.2601007955474983e-05,1.3679939595738385e-05,5.715514375534755e-05,0.03809314133910458
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,1.257658225453276e-05,1.257658225453276e-05,0.0020682861069722114,0.2083866448538227
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,3.8384205371519484e-05,2.9436576376958423e-05,4.332878468094231e-05,0.023357186697362784
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,2.5781799452018815e-05,2.5781799452018815e-05,0.0022769792651903737,0.8696700294705468
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,3.01246350317036e-05,2.7476103802326404e-05,0.00011189565215707869,0.03799597495554514
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,3.4646720301680924e-05,3.4646720301680924e-05,0.004482224849724142,0.2787984789401489
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,2.1923248265833567e-05,2.231490805674826e-05,6.369090289058994e-05,0.03977391940823192
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,2.0476306098266734e-05,2.0476306098266734e-05,0.0026649818321276266,0.2665385077391034
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.0883857507191558e-05,1.3422483563864804e-05,4.1873616499167516e-05,0.037404088460204064
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,1.101251891791392e-05,1.101251891791392e-05,0.0022834181658312907,0.17722834348466862
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,3.3629065242591724e-05,2.6447197815257365e-05,3.7988618913078044e-05,0.0233317887001261
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,2.0894558517636542e-05,2.0894558517636542e-05,0.0022794751360473015,0.7433823855071533
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,cls.weight,cls,shape_weight,512,0.01931573307100544,0.0014097206519332395,8.270284881344795e-05,0.043909509962446795
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,cls.bias,cls,boundary_coordinate,2,0.019836714815821686,0.019836714815821686,0.0025412189822239216,0.004186063654278755
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,embed.weight,non_affine,weight,12750336,2.3314881043441688e-05,2.3314881043441688e-05,0.00018138789290504952,1.0001186062093865
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.0.norm1.weight,non_affine,norm,256,0.009542959094872199,0.009542959094872199,0.000324123525606287,0.9925920157453285
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.0.norm1.bias,non_affine,norm,256,0.02171818281258987,0.02171818281258987,0.00017902240918676065,0.008945877456107412
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0006978975273462509,0.0006978975273462509,0.00018579171255587266,0.9937554533227005
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0014097005712001014,0.0014097005712001014,0.00012139579391561284,0.010397742386476266
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0004145497859249534,0.0004145497859249534,0.00017832012337980492,0.979016356733876
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0011709559034401753,0.0011709559034401753,7.447207402528226e-05,0.008459929561248566
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00010418579472100793,0.00010418579472100793,8.417768174104749e-05,0.9981174630661036
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.1.norm2.bias,non_affine,norm,256,7.686909552907884e-05,7.686909552907884e-05,6.349479380663685e-05,0.014493398961164094
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00013691286159125715,0.00013691286159125715,0.00017582110384081854,0.9746501661796508
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00034729330525597077,0.00034729330525597077,9.022159296134148e-05,0.011966618375550495
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.2.norm2.weight,non_affine,norm,256,6.097997226846014e-05,6.097997226846014e-05,4.549079488427666e-05,1.0051013645846396
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.2.norm2.bias,non_affine,norm,256,3.095968973634162e-05,3.095968973634162e-05,8.193183119253796e-05,0.017738375099726034
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.3.norm1.weight,non_affine,norm,256,9.82995665226606e-05,9.82995665226606e-05,0.00010916186728645964,0.9693654166755694
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00019469807720150608,0.00019469807720150608,5.6335392363647515e-05,0.011643898350882177
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.3.norm2.weight,non_affine,norm,256,2.3202191804825633e-05,2.3202191804825633e-05,2.376086641142565e-05,1.0065661863575144
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,layers.3.norm2.bias,non_affine,norm,256,3.937871708800236e-05,3.937871708800236e-05,2.5252364389862984e-05,0.00756118130227024
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,norm.weight,non_affine,norm,256,0.0007266342766799743,0.0007266342766799743,5.690009718917034e-05,0.97876332815944
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,400,2.2044198895027622,0.001,norm.bias,non_affine,norm,256,0.0013975286086051902,0.0013975286086051902,4.9869309007487004e-05,0.0026389008430423196
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0020636513997896386,0.001602195557932943,0.00030294665689661833,0.045058033711921915
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.004108660283212892,0.004108660283212892,0.00458418278741943,0.31480688726478095
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0002725621670970735,0.00018031115360297667,0.0002157097611837928,0.04414279065263056
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.0008324796354938565,0.0008324796354938565,0.004763172557865441,0.29819796071266713
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,7.909521202246793e-05,7.098162464831989e-05,0.00013928872202604008,0.04414736076038318
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,0.00010031828704310039,0.00010031828704310039,0.0010857382099452443,0.19748643282272338
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,7.975407172767382e-05,7.25398811950741e-05,0.0001412988858092554,0.02868817202923918
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,8.08481228084152e-05,8.08481228084152e-05,0.0583683227314543,1.3196651519538014
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00011364952992679218,0.00010807937844769216,0.00017609552513262434,0.04189861762295995
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00010689562118890672,0.00010689562118890672,0.007006254934270547,0.36346943400924325
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,2.623609582526474e-05,2.651529220567909e-05,0.00018133895978248698,0.04405944625945592
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,3.093710027933006e-05,3.093710027933006e-05,0.004922346725392036,0.3482606327736743
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.607714794666529e-05,1.7002633850312373e-05,0.00012711284085262505,0.03949037843224482
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,1.6513643383659946e-05,1.6513643383659946e-05,0.003107146443104312,0.2091034256003913
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.9734344926318922e-05,2.4028805096487396e-05,9.875673054265588e-05,0.024068280319579947
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,2.1080937567466312e-05,2.1080937567466312e-05,0.04178535595705541,1.0501694156574626
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,3.6361934026918424e-05,3.628870579762065e-05,0.00014055436232443346,0.03980626342497021
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,2.834648857393268e-05,2.834648857393268e-05,0.0039422836120699255,0.3825207591189286
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,2.0256597503191154e-05,1.5666919947544712e-05,0.00011551707701571389,0.0414634984724012
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,1.2199950348925063e-05,1.2199950348925063e-05,0.00784746741439832,0.8064866923578196
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,7.81855324552917e-06,7.169890016104389e-06,4.8377640487554264e-05,0.038186134073385294
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,7.130409750497438e-06,7.130409750497438e-06,0.0016540022538591723,0.20087069585968587
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.3819153096320994e-05,1.4829100025099707e-05,4.79839186365863e-05,0.023660652947876514
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,1.327666076397516e-05,1.327666076397516e-05,0.009096239816982307,0.7753156726653851
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,1.436184398276836e-05,1.633260991236644e-05,6.113741057670178e-05,0.038195498310767746
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,1.6372164744401506e-05,1.6372164744401506e-05,0.0013926008592161582,0.2896632833142406
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.3045805996344947e-05,1.1445569933471077e-05,8.359393120012963e-05,0.04023566475439843
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,1.0537187586130983e-05,1.0537187586130983e-05,0.002906182867049983,0.3263286510752793
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,6.6491412409436795e-06,5.199981528117112e-06,2.862782801656245e-05,0.037443712827090664
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,6.123045269224549e-06,6.123045269224549e-06,0.0010364203992790503,0.17851504027356435
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,2.036807231623336e-05,1.3790863677362208e-05,3.845668833701912e-05,0.02353583385354741
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,1.0665734479874888e-05,1.0665734479874888e-05,0.010184850220889814,0.7673252455978092
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,cls.weight,cls,shape_weight,512,0.007198981118012491,0.0035450656633633604,0.00015405173580393546,0.045783965433851014
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,cls.bias,cls,boundary_coordinate,2,0.006501081629875083,0.006501081629875083,0.0007216627535531875,0.024997855258376844
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,embed.weight,non_affine,weight,12750336,2.5994207628266907e-05,2.5994207628266907e-05,0.00023632641089554727,1.000152814633048
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.0.norm1.weight,non_affine,norm,256,0.008698130886587031,0.008698130886587031,0.00032303071441535194,0.990696364759416
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.0.norm1.bias,non_affine,norm,256,0.017970813303637576,0.017970813303637576,0.00026968592980184736,0.008820762192066036
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0005965956065478226,0.0005965956065478226,0.00015938086970369167,0.9940957169797671
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0009753685713205007,0.0009753685713205007,0.0001787698015746599,0.012619434843381152
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0004790968697717311,0.0004790968697717311,0.00013907671967920766,0.9773070281987325
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0005660534336837844,0.0005660534336837844,9.546379812216343e-05,0.008945771722479349
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00010824782782967481,0.00010824782782967481,0.00015277000684886164,0.9967753752192585
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.1.norm2.bias,non_affine,norm,256,8.209105286701712e-05,8.209105286701712e-05,0.00024390889218751268,0.019133452183293695
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00012424279024614903,0.00012424279024614903,0.00015428414473128395,0.97264166518464
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00021057540708770427,0.00021057540708770427,4.1168626540749786e-05,0.01255059459420889
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.2.norm2.weight,non_affine,norm,256,3.749067747977806e-05,3.749067747977806e-05,5.521330054164707e-05,1.0042461606503807
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.2.norm2.bias,non_affine,norm,256,1.6658701823252202e-05,1.6658701823252202e-05,2.5812155559056982e-05,0.017605897038190908
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.3.norm1.weight,non_affine,norm,256,4.9544736380222355e-05,4.9544736380222355e-05,4.8858764812460303e-05,0.9670914018308917
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00010563621824187278,0.00010563621824187278,4.384366812069671e-05,0.011322142299614152
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.3.norm2.weight,non_affine,norm,256,2.0586125419810953e-05,2.0586125419810953e-05,2.7944153188762245e-05,1.0067072877730199
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,layers.3.norm2.bias,non_affine,norm,256,1.9149367687990466e-05,1.9149367687990466e-05,1.7344870818814653e-05,0.007850922689980916
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,norm.weight,non_affine,norm,256,0.00031752192608238924,0.00031752192608238924,5.2329727644333594e-05,0.9781262504399019
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,450,2.4806629834254146,0.001,norm.bias,non_affine,norm,256,0.000487219202155873,0.000487219202155873,4.727840461156251e-05,0.0020079899783359842
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0018062651975504467,0.001436949547634041,0.0002988467639596989,0.04568847356194718
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0033702795021085127,0.0033702795021085127,0.0031237565475696126,0.3451090195903087
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00032136399063682774,0.00017283228834861906,0.00013021470576424248,0.045026088162632226
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.0011559044654292155,0.0011559044654292155,0.0010542290489204474,0.34131931184412745
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00010531334503437763,9.274296939504086e-05,0.00010753815681539964,0.04441606259602482
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,0.0001833214276363754,0.0001833214276363754,0.0017486558066606998,0.20364557097109962
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00015061752897043513,6.508907377771999e-05,0.00013947834566868916,0.0290981676774588
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,0.0001744376544184519,0.0001744376544184519,0.08276088957484398,2.1346625384319227
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00013108611719922871,0.00010681459592626736,0.00015810209832732572,0.04230461773994309
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00017462027837725485,0.00017462027837725485,0.007664837289183672,0.38602172766445375
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,2.418833486556674e-05,2.533025376355135e-05,0.0001264130065926438,0.04597830418259031
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,4.434643653391845e-05,4.434643653391845e-05,0.0087151549189486,0.4985953209689982
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.946821811609348e-05,1.9810295914949444e-05,0.00012821677458051383,0.03990839652742375
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,1.9032736725856827e-05,1.9032736725856827e-05,0.007471778210251022,0.24102970990985112
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,5.1823620794525196e-05,1.8270104337216695e-05,0.00010230827354628531,0.02467623844224405
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,3.5603944741460075e-05,3.5603944741460075e-05,0.04382503128650088,1.3480299279544081
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,3.067232375852703e-05,2.606936537915223e-05,0.00011753198296269851,0.040271167691163796
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,4.982244859941356e-05,4.982244859941356e-05,0.005432914760087541,0.4069130694836898
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.7590177806049875e-05,1.3702129707700201e-05,0.00012487188728431967,0.04227910604207855
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,2.1881845310493053e-05,2.1881845310493053e-05,0.00718200597643918,1.115512793104678
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.2025000499784626e-05,8.723961782570042e-06,8.678583140460241e-05,0.03842659964334171
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,1.1092578427680378e-05,1.1092578427680378e-05,0.0072296564866616425,0.20476873765869774
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,3.626584474774407e-05,1.40972132071905e-05,6.27858654215553e-05,0.02413220786599634
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,2.0910199460963796e-05,2.0910199460963796e-05,0.02814863845735992,1.0312927121651632
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,1.529061547053241e-05,2.3079434671431018e-05,9.20974992336446e-05,0.03837437105440037
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,3.016018032527612e-05,3.016018032527612e-05,0.004364088281247114,0.29964987270989685
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.4313155329924643e-05,7.144910619621302e-06,0.00012257841201759472,0.04067626272656767
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,1.6128756957345792e-05,1.6128756957345792e-05,0.006587232503994717,0.3728205008979229
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.0321334774476781e-05,5.4982306511526544e-06,4.048085635785717e-05,0.03749286147807703
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,1.0156001577717121e-05,1.0156001577717121e-05,0.0025828840597578928,0.1824556237804541
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,3.1171049525968935e-05,1.3544521309398635e-05,4.368010501943729e-05,0.023785319926512703
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,1.7570043299229443e-05,1.7570043299229443e-05,0.024775521052870154,1.0057037529417052
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,cls.weight,cls,shape_weight,512,0.015495788157083192,0.0023964230247981973,0.00019715620002783258,0.04692160256751636
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,cls.bias,cls,boundary_coordinate,2,0.015611356220992039,0.015611356220992039,0.004489066874185242,0.031259373287299844
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,embed.weight,non_affine,weight,12750336,2.257229845378822e-05,2.257229845378822e-05,0.0002034454615545668,1.0001820756140243
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.0.norm1.weight,non_affine,norm,256,0.010223439202254948,0.010223439202254948,0.0002897307658959094,0.987748043681114
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.0.norm1.bias,non_affine,norm,256,0.02576687919824231,0.02576687919824231,0.00010220856689966672,0.012277346393957833
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0006206649719846874,0.0006206649719846874,9.555037746698854e-05,0.9943380403393413
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0015965092698424813,0.0015965092698424813,1.973141565302603e-05,0.0145224217257914
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0006733314880975873,0.0006733314880975873,0.00016980637836625965,0.9761800093233673
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0014674102445546313,0.0014674102445546313,0.00011934826617614757,0.009709364912875504
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.1.norm2.weight,non_affine,norm,256,8.825665810172606e-05,8.825665810172606e-05,0.00021791775225590186,0.9977432057745066
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00011177988249158072,0.00011177988249158072,0.00017163827859924426,0.023597286848205733
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00013927361521226813,0.00013927361521226813,0.00019361741097238922,0.9709797087139318
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00042945850973421005,0.00042945850973421005,0.0001317880329785256,0.01296589057922286
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.2.norm2.weight,non_affine,norm,256,3.605492149452047e-05,3.605492149452047e-05,0.00018758912209003607,1.0052512691729811
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.2.norm2.bias,non_affine,norm,256,3.533659178781488e-05,3.533659178781488e-05,0.0001775926867662243,0.02066480696663062
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.3.norm1.weight,non_affine,norm,256,3.173328316068099e-05,3.173328316068099e-05,0.0002057260423393137,0.9645171133810184
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0002194696926395639,0.0002194696926395639,0.00013902004934127218,0.011593311849745285
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.3.norm2.weight,non_affine,norm,256,2.4823221374178516e-05,2.4823221374178516e-05,0.00012689991251604046,1.0077351385188063
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,layers.3.norm2.bias,non_affine,norm,256,3.26552853431145e-05,3.26552853431145e-05,0.00013197401157223715,0.009479070226665935
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,norm.weight,non_affine,norm,256,0.0006848767591574945,0.0006848767591574945,0.0001655222809824558,0.976463465437368
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,500,2.7569060773480665,0.001,norm.bias,non_affine,norm,256,0.001219526576989999,0.001219526576989999,9.330479375525308e-05,0.0020554978179279744
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0019579444689059094,0.0016015720092295601,0.00020970111851205934,0.046277421883930636
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0032941793886049463,0.0032941793886049463,0.002349787910895635,0.3500959005271908
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0001959928336710451,9.111517983053368e-05,8.607708613379886e-05,0.04541290951657577
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.0008858850008628068,0.0008858850008628068,0.0017810604483653898,0.36668698713319736
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,8.057733438523413e-05,6.30080090961734e-05,6.903005664240728e-05,0.044628778328075755
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,0.00014393071630742918,0.00014393071630742918,0.0023470085744915214,0.2005448337327704
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00012198875451156863,5.563953116431017e-05,8.112791298628225e-05,0.02958313544087839
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,0.00013468231030448847,0.00013468231030448847,0.04356489697999645,2.7216041754303153
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.0001172184859289102,8.145635774227458e-05,8.057281495843173e-05,0.04250503520291885
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00016049540942087025,0.00016049540942087025,0.0031351343662015738,0.4464223816987497
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,2.6757888648725686e-05,3.201956683884063e-05,0.00011353535309247727,0.04668335181981062
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,4.031672393013376e-05,4.031672393013376e-05,0.014203651195859625,0.49701585452602054
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.49502312677857e-05,3.215536279034615e-05,0.00014784260202347488,0.04018556582101628
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,2.697096592120743e-05,2.697096592120743e-05,0.011640994203916196,0.2975424992234027
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,3.968169993122317e-05,3.251879454800592e-05,0.0001301797850152141,0.025176455173912947
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,2.891697126898545e-05,2.891697126898545e-05,0.018341380226095504,1.7541014428898467
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,2.7268553971151395e-05,3.261981949351161e-05,9.355572746241432e-05,0.04045837923039793
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,4.414411599252783e-05,4.414411599252783e-05,0.006167800738280033,0.42810939217400373
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.6221563475925275e-05,3.227081697755979e-05,0.00014859174943349324,0.042826736188562996
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,1.881773747100271e-05,1.881773747100271e-05,0.03850826830564201,1.28084031975321
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.557847186775076e-05,2.1345489516052093e-05,0.00018252250293123836,0.038728482485945584
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,1.5712312656887683e-05,1.5712312656887683e-05,0.015809807446444064,0.3127040911841463
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.6417605058281772e-05,2.3793144211396508e-05,0.00014274728808886804,0.024556855802200833
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,1.722195540470661e-05,1.722195540470661e-05,0.01223509542743788,1.410935289755069
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.0663448877852706e-05,1.6292043378209207e-05,6.443217989323294e-05,0.038458293847571434
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,2.7426211593997245e-05,2.7426211593997245e-05,0.004441033259806787,0.3192990249624875
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.593469835167173e-05,2.3303386640722446e-05,0.0001431071772718731,0.0410173875566245
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,1.469980434282174e-05,1.469980434282174e-05,0.02019396463259699,0.48137747884452387
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,7.922863995419435e-06,1.0895344378112217e-05,0.0001387079870398796,0.03778693929771888
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,7.89313414832215e-06,7.89313414832215e-06,0.011852891780773422,0.3378990039999294
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.9300494990906697e-05,2.050855103139366e-05,0.00011308911710225008,0.024044310120196855
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,1.4876210662562968e-05,1.4876210662562968e-05,0.01079599359531641,1.4037711866619353
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,cls.weight,cls,shape_weight,512,0.011254384268726584,0.001820168944330771,0.00026664730582455335,0.04696377652435902
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,cls.bias,cls,boundary_coordinate,2,0.013678594836640176,0.013678594836640176,0.036941934840956585,0.09743128614083015
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,embed.weight,non_affine,weight,12750336,2.7956844062764786e-05,2.7956844062764786e-05,0.0001489282255509253,1.0001998344070369
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.0.norm1.weight,non_affine,norm,256,0.010779030431449737,0.010779030431449737,0.0002978752364851387,0.9869507288128045
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.0.norm1.bias,non_affine,norm,256,0.021578791265107776,0.021578791265107776,0.0001550590404097736,0.012478800698155865
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0004630628500588292,0.0004630628500588292,6.806669059531614e-05,0.9947735583403123
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0012356677190891454,0.0012356677190891454,8.125798718032513e-05,0.013955735107050341
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0007754861432333798,0.0007754861432333798,0.00013938907792839073,0.9756031970386587
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.1.norm1.bias,non_affine,norm,256,0.001383610043733584,0.001383610043733584,0.0001213820163799949,0.010620962580652694
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00013494051906749244,0.00013494051906749244,0.0001932295619918649,0.9978247468114961
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.1.norm2.bias,non_affine,norm,256,0.0001809879114191498,0.0001809879114191498,0.00018010947668506506,0.025094839181026434
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.2.norm1.weight,non_affine,norm,256,8.038227788307479e-05,8.038227788307479e-05,0.00010435878000686366,0.9701838802778076
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0003809383349396498,0.0003809383349396498,0.00014282866153856978,0.013061658243571032
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.2.norm2.weight,non_affine,norm,256,5.8410476324127186e-05,5.8410476324127186e-05,0.00012789481840833964,1.0049104529194832
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.2.norm2.bias,non_affine,norm,256,7.541454567324532e-05,7.541454567324532e-05,0.00014482643321581077,0.022767947688101326
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.3.norm1.weight,non_affine,norm,256,6.9058823462582e-05,6.9058823462582e-05,0.00011907147473047619,0.9634211628110572
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0001976115568891017,0.0001976115568891017,0.0001270262733853466,0.012084192073330937
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.3.norm2.weight,non_affine,norm,256,2.065564261850507e-05,2.065564261850507e-05,2.753825703523386e-05,1.0083791041954484
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,layers.3.norm2.bias,non_affine,norm,256,2.083395369042371e-05,2.083395369042371e-05,2.4690967800499974e-05,0.011091490600674552
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,norm.weight,non_affine,norm,256,0.00046504630201041087,0.00046504630201041087,0.00013909304197123022,0.9748593241124226
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,550,3.0331491712707184,0.001,norm.bias,non_affine,norm,256,0.0010637385775862933,0.0010637385775862933,0.0001044572505052447,0.0022967345709717043
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.001972592506302373,0.0019511082857232903,0.0002313421280240397,0.04660937428450448
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0008626931092653688,0.0008626931092653688,0.0017836010881354897,0.34919538441092357
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00010610218195691615,9.987874756266688e-05,0.00011638877589833729,0.045720707433461544
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00017000179382946462,0.00017000179382946462,0.001319407124272283,0.3685454358838458
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,5.036755600099306e-05,4.8135525249596624e-05,7.280520711185721e-05,0.04472287300251255
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,5.210029435843617e-05,5.210029435843617e-05,0.0019418087787904555,0.2023296373372506
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,4.9643235849433e-05,4.418506126833786e-05,7.769843253456223e-05,0.029770458613063006
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,2.6612052361896423e-05,2.6612052361896423e-05,0.035060875720082686,2.9225753516019077
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,6.49010970989543e-05,5.816690174221939e-05,0.0001091216012337854,0.042669475949453764
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,4.2739681357336354e-05,4.2739681357336354e-05,0.0057518118081397954,0.4459953426708081
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,2.4033041614986957e-05,2.5688534420442194e-05,0.0001054950730702946,0.04752111436611164
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,1.1208607985728377e-05,1.1208607985728377e-05,0.0069863735659203684,0.554677237832145
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.3428131719914897e-05,1.6112079939545493e-05,0.0001045126272741515,0.04040052495523296
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,1.5267614066081015e-05,1.5267614066081015e-05,0.005693524805645966,0.31409582132103026
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.6532771793062127e-05,2.7423925370159495e-05,0.00010186156516880053,0.025517319529405957
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,5.1064106777317946e-06,5.1064106777317946e-06,0.021347829819328767,1.9172057209221627
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,3.1068624493900766e-05,3.1214653562154824e-05,9.411926350489668e-05,0.04060919665186997
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,6.601048061634749e-06,6.601048061634749e-06,0.005091602423628252,0.4409325682798873
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,2.4850406106466846e-05,2.6919043586910175e-05,9.878873807091872e-05,0.04346697136426779
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,4.9445274121528816e-06,4.9445274121528816e-06,0.019443023612640546,1.4306007345199032
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.0126390226711287e-05,1.2662628329816572e-05,0.00012119124567579184,0.0390459830411979
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,1.0623853256061463e-05,1.0623853256061463e-05,0.00913847415150282,0.4171344416163951
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.550376182122729e-05,2.569160059858937e-05,0.00014503842687425657,0.025099409353872046
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,4.233696340778318e-06,4.233696340778318e-06,0.03570583702050061,1.41641898888542
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.8409859080654933e-05,2.7664470285041512e-05,5.407465301566076e-05,0.0386307745411429
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,4.34384843132737e-06,4.34384843132737e-06,0.0034042181854952976,0.33305992770226234
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,2.7785896246445564e-05,2.911195456841302e-05,0.00011206801052099996,0.04179429816163869
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,4.586854731223636e-06,4.586854731223636e-06,0.013415090069573525,0.6190584290633936
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,7.3108226533000685e-06,8.481194248221975e-06,0.00010977093899721313,0.038348293835578695
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,7.721975972407666e-06,7.721975972407666e-06,0.008273627241190446,0.5733618018471525
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,2.8163192685318935e-05,2.779220963157069e-05,0.00014286606085172333,0.024740323151853556
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,4.331685719148148e-06,4.331685719148148e-06,0.04682662076605634,1.3838467797927005
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,cls.weight,cls,shape_weight,512,0.01857398623151479,0.01592747530209022,0.00016136195479780904,0.047481551422805864
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,cls.bias,cls,boundary_coordinate,2,0.0037621933240906914,0.0037621933240906914,0.025689735965423184,0.12390600487058236
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,embed.weight,non_affine,weight,12750336,3.874220239713803e-05,3.874220239713803e-05,0.0001842760086410978,1.000212944723055
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.0.norm1.weight,non_affine,norm,256,0.010888514603133333,0.010888514603133333,0.0003376746795389021,0.9867936046293366
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.0.norm1.bias,non_affine,norm,256,0.003931883436224688,0.003931883436224688,0.00010377446818088305,0.013748991345735873
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.0.norm2.weight,non_affine,norm,256,0.00034570245904320805,0.00034570245904320805,7.533781297173306e-05,0.9948585181550339
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.0.norm2.bias,non_affine,norm,256,0.000284439197869777,0.000284439197869777,7.026503478391203e-05,0.013840097045855034
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.1.norm1.weight,non_affine,norm,256,0.00032650549585461875,0.00032650549585461875,0.00016398158579701214,0.9753828324146817
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0002735426709544499,0.0002735426709544499,0.00012172161624354698,0.010738951767377856
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.1.norm2.weight,non_affine,norm,256,0.0001235847870651352,0.0001235847870651352,0.0001397214496965581,0.9974247436051924
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.1.norm2.bias,non_affine,norm,256,8.27933216730633e-05,8.27933216730633e-05,0.00015065540597501364,0.0249443004612233
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00010714228358116164,0.00010714228358116164,8.846106942487521e-05,0.9698544943208061
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.2.norm1.bias,non_affine,norm,256,4.479169090489414e-05,4.479169090489414e-05,0.00012319869150857982,0.012582970762734865
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.2.norm2.weight,non_affine,norm,256,7.490141563875277e-05,7.490141563875277e-05,7.853973903187225e-05,1.0042626605443048
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.2.norm2.bias,non_affine,norm,256,4.2574828916282134e-05,4.2574828916282134e-05,9.701497324185957e-05,0.02142844112228808
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00010907838088899604,0.00010907838088899604,8.717476297682472e-05,0.9639508521226186
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.3.norm1.bias,non_affine,norm,256,3.0209411518434026e-05,3.0209411518434026e-05,0.00012397661518150888,0.012095734340969923
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.3.norm2.weight,non_affine,norm,256,5.033579166889721e-05,5.033579166889721e-05,3.772377214418126e-05,1.008900432218379
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,layers.3.norm2.bias,non_affine,norm,256,3.281511950243108e-05,3.281511950243108e-05,2.624398351636438e-05,0.010050873837802522
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,norm.weight,non_affine,norm,256,0.000731069315867877,0.000731069315867877,0.0001258089358246051,0.9733605343684466
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,600,3.3093922651933703,0.001,norm.bias,non_affine,norm,256,0.00029796730947489087,0.00029796730947489087,0.00011601027428975039,0.0024873031034130383
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0020016937825666375,0.0019214892731129818,0.0002316995464231737,0.04701234148292168
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0018575310691408967,0.0018575310691408967,0.002026631746630419,0.34963080271262004
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00016693754325657756,0.0001335897071006667,0.00011504873032757568,0.046392380218347115
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00043965924560865696,0.00043965924560865696,0.0034359515827455172,0.387578105745813
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,7.785151845564278e-05,7.357979442947508e-05,7.398696189328297e-05,0.04491668650476157
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,8.632664392992079e-05,8.632664392992079e-05,0.0006855907717203114,0.2013548787126287
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,8.988320649420001e-05,6.870158673552527e-05,9.12496596052569e-05,0.030144022614628292
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,8.200734894846153e-05,8.200734894846153e-05,0.034546673499804656,3.100591627701472
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.0001787250516445516,0.00015901987511583233,0.00018058247979261817,0.04300742143111904
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.0001944467592011078,0.0001944467592011078,0.0049506228581550115,0.43537591564028516
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,2.39863108145109e-05,2.3745879360342153e-05,7.031015917673537e-05,0.04882351853576395
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,2.0112991705051087e-05,2.0112991705051087e-05,0.004880123031042974,0.5439593931392581
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.595914450819305e-05,1.5559809357689363e-05,8.82079520038728e-05,0.040691597275360175
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,1.3319916507739734e-05,1.3319916507739734e-05,0.0026715154892316905,0.32576472745935775
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.2003180459922216e-05,2.1601985500754914e-05,9.3516771956093e-05,0.026028544626695977
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,1.2342073415463936e-05,1.2342073415463936e-05,0.03295963427997839,1.9677285466149674
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,5.342347469870407e-05,5.0389166166042746e-05,0.00019888536471580887,0.040989896106819225
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,3.751702702668717e-05,3.751702702668717e-05,0.0047589521833182845,0.4464284733363453
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,3.488720660665179e-05,3.1647514343755104e-05,0.00012138426274448862,0.04456364808335781
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,8.805888139922181e-06,8.805888139922181e-06,0.016677035375209585,1.6363471071294704
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.308032606208791e-05,1.2601980937336806e-05,0.00010172921797556174,0.03931570985075928
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,1.0352660829489727e-05,1.0352660829489727e-05,0.0037371673535778692,0.4516619543091321
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.141873596668151e-05,2.0877927425615756e-05,0.00012149003993255115,0.0258164146138768
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,6.994580749568934e-06,6.994580749568934e-06,0.05710435812658367,1.0695881306672308
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,3.076187646948945e-05,3.179301988607611e-05,9.190597006493042e-05,0.03896770598241267
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,1.0751409819141919e-05,1.0751409819141919e-05,0.0029893474798881486,0.34226232172267307
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,2.505349208311923e-05,2.379479597001106e-05,0.00012311801446361878,0.04294532305226535
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,7.003615609953181e-06,7.003615609953181e-06,0.009481741417219566,0.751161153303212
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.085572476291471e-05,1.0321954604007056e-05,0.00010261731583928631,0.03866553362959133
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,1.0330848621802891e-05,1.0330848621802891e-05,0.0040265670125270445,0.6168766204518965
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,2.3888274082773742e-05,2.3302897112673463e-05,0.0001264399414264103,0.025657940788376927
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,6.889109357127669e-06,6.889109357127669e-06,0.07049237198453022,0.8710422586181887
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,cls.weight,cls,shape_weight,512,0.013940572508265737,0.013604679124659695,0.00011407031118223426,0.04921590601939373
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,cls.bias,cls,boundary_coordinate,2,0.0004308274026829336,0.0004308274026829336,0.0015092549151712045,0.2507098669736731
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,embed.weight,non_affine,weight,12750336,3.9902146254448126e-05,3.9902146254448126e-05,0.0002347057827394137,1.0002307029679958
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.0.norm1.weight,non_affine,norm,256,0.01114592788729899,0.01114592788729899,0.0002925143715810758,0.9872945752932469
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.0.norm1.bias,non_affine,norm,256,0.013128351441081184,0.013128351441081184,0.0001128413845514676,0.012030915344293508
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0004433062186637231,0.0004433062186637231,6.948701780413595e-05,0.9950947557790532
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0006449666995108545,0.0006449666995108545,4.984215453781837e-05,0.013791291859381485
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.1.norm1.weight,non_affine,norm,256,0.00047482264676089643,0.00047482264676089643,0.00015205669422066757,0.9748858287183939
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0008411883213144126,0.0008411883213144126,8.995503092343806e-05,0.010997483100491423
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.1.norm2.weight,non_affine,norm,256,8.475324113613635e-05,8.475324113613635e-05,0.00017441449598042493,0.9966511980395857
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00012292766912861016,0.00012292766912861016,0.00014808773094798287,0.026279254269715994
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00014128215826985141,0.00014128215826985141,0.00010948484574331995,0.9692828650994396
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00011810273820624094,0.00011810273820624094,0.00013497587293714958,0.01264700616953098
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.2.norm2.weight,non_affine,norm,256,4.1639766552660695e-05,4.1639766552660695e-05,0.0001520160347256676,1.0037425460633673
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.2.norm2.bias,non_affine,norm,256,7.264376450556781e-05,7.264376450556781e-05,0.00010216396079040713,0.022345997761491977
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00012930035604863708,0.00012930035604863708,0.00014356926009876874,0.9642672032390989
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.3.norm1.bias,non_affine,norm,256,5.457079481788506e-05,5.457079481788506e-05,0.000131094186611633,0.012701165014863746
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.3.norm2.weight,non_affine,norm,256,2.62937101246211e-05,2.62937101246211e-05,7.408467123883192e-05,1.0096835724716755
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,layers.3.norm2.bias,non_affine,norm,256,7.935957514866547e-05,7.935957514866547e-05,8.824819925279752e-05,0.010480616759706409
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,norm.weight,non_affine,norm,256,0.0005862625112881393,0.0005862625112881393,0.00012534391967781907,0.9712982502542463
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,650,3.585635359116022,0.001,norm.bias,non_affine,norm,256,3.5899711663249086e-05,3.5899711663249086e-05,0.0001371286109101574,0.0029260558850677126
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0019251774553378739,0.0015114830844269844,0.0001744682017447525,0.04736079868220669
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0035348656069570353,0.0035348656069570353,0.0012873155901048936,0.35997129809350925
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00015612702574057085,7.975318080550636e-05,9.313391207178872e-05,0.046755574004688244
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.0005603206906358007,0.0005603206906358007,0.0008689220639330235,0.40867124300386265
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,5.9167938507847586e-05,5.040220359151982e-05,5.693908985779529e-05,0.044968153604810025
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,9.333742431165647e-05,9.333742431165647e-05,0.0014528181227997504,0.19678855087890415
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,7.951190636223402e-05,3.717915566689343e-05,5.7601710219780034e-05,0.030370638911407725
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,7.198792767437939e-05,7.198792767437939e-05,0.021742267221783712,4.001631404070466
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,9.4281718222819e-05,8.434000895450169e-05,7.68807357338257e-05,0.04306627174062332
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00011811214583698822,0.00011811214583698822,0.00375700114962243,0.44168493874858367
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,2.1559351530662064e-05,1.5665460077960043e-05,8.256759637704265e-05,0.0490452089257617
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,2.583869729680201e-05,2.583869729680201e-05,0.008689895442316586,0.6152085071756815
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.055199113626606e-05,1.2414601882075313e-05,9.322231230303327e-05,0.04080689485781395
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,1.2962515754443533e-05,1.2962515754443533e-05,0.004733366076900077,0.3628638546106234
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.0961489192339125e-05,1.5097403887638088e-05,8.108759562174922e-05,0.02642821384632413
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,1.5762210838534917e-05,1.5762210838534917e-05,0.016331620292858035,1.6612319871831502
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,2.1691309467484898e-05,2.46653358336911e-05,0.00010289068694318807,0.04127878958122117
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,2.9580909637009865e-05,2.9580909637009865e-05,0.00480299699538649,0.4925688673899504
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,9.551590567015737e-06,1.8702190610693727e-05,0.00011065255151820836,0.04511733653716866
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,1.0233345666263782e-05,1.0233345666263782e-05,0.031773578749591976,1.8139014909445077
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,5.95851740429978e-06,7.90796171184931e-06,0.0001302884458427896,0.039510674215323505
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,6.412914398629291e-06,6.412914398629291e-06,0.007824372326808451,0.5077409547143787
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.7638768455279634e-05,1.3225710800019973e-05,0.00010496138474377106,0.026484605494905614
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,9.168566087446668e-06,9.168566087446668e-06,0.02620994073504652,1.0086053494496325
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,1.4558875833181464e-05,1.9356642087592482e-05,0.0001391807574492272,0.03922228765632655
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,2.75109689628544e-05,2.75109689628544e-05,0.00997835557779031,0.3705868923673153
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.0746668678552753e-05,1.568832667074112e-05,0.00010477322955776557,0.043646727911169476
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,8.292878180084903e-06,8.292878180084903e-06,0.016471032337706065,0.8692681036910681
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,4.145973633261315e-06,5.547719960791569e-06,0.00013178352421157734,0.038874372819727714
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,4.150499213662384e-06,4.150499213662384e-06,0.008138068566579702,0.6617214450533592
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.9572714934256146e-05,1.5320053328419655e-05,0.00010684203236770532,0.026458304642520327
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,8.327860007692522e-06,8.327860007692522e-06,0.0390963184472922,1.0621149824077911
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,cls.weight,cls,shape_weight,512,0.007383407901951546,0.001634667048995129,0.00011514807110741912,0.04893886644351474
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,cls.bias,cls,boundary_coordinate,2,0.011236287765589586,0.011236287765589586,0.010069959056241716,0.18477044532730266
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,embed.weight,non_affine,weight,12750336,3.6541787068278364e-05,3.6541787068278364e-05,0.00018938215403641035,1.00025674385099
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.0.norm1.weight,non_affine,norm,256,0.01222405676865762,0.01222405676865762,0.0002341052685465914,0.9864549007711874
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.0.norm1.bias,non_affine,norm,256,0.025837760956326603,0.025837760956326603,7.814822462426341e-05,0.017117545972454268
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0004075583078414727,0.0004075583078414727,5.620793455730915e-05,0.9948246669122321
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0008580543888418012,0.0008580543888418012,4.808066038041768e-05,0.01564233719576736
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.1.norm1.weight,non_affine,norm,256,0.00047927007795083487,0.00047927007795083487,8.502150777458534e-05,0.9733440617618925
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0010132943320510979,0.0010132943320510979,6.594947227869386e-05,0.010716221323351906
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.1.norm2.weight,non_affine,norm,256,7.553299100850282e-05,7.553299100850282e-05,0.0001229320836536253,0.9970733014845624
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.1.norm2.bias,non_affine,norm,256,0.0001253157853725824,0.0001253157853725824,9.0841536277972e-05,0.03252172226441093
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.2.norm1.weight,non_affine,norm,256,7.259302518281037e-05,7.259302518281037e-05,7.66574969169989e-05,0.9684676712619482
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00026099141829599525,0.00026099141829599525,7.926539042090758e-05,0.012688549009906215
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.2.norm2.weight,non_affine,norm,256,3.1588036684758716e-05,3.1588036684758716e-05,0.0001375793540470247,1.003944129080795
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.2.norm2.bias,non_affine,norm,256,3.867891687119137e-05,3.867891687119137e-05,5.1688887109507425e-05,0.02421339417080372
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.3.norm1.weight,non_affine,norm,256,4.459028515069044e-05,4.459028515069044e-05,7.532121183925518e-05,0.964501725706986
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00012517168406860445,0.00012517168406860445,8.755719947456375e-05,0.012544952552043128
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.3.norm2.weight,non_affine,norm,256,2.498746236223638e-05,2.498746236223638e-05,7.474020504809792e-05,1.0104402690110261
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,layers.3.norm2.bias,non_affine,norm,256,2.4498925206541173e-05,2.4498925206541173e-05,1.598786270848493e-05,0.011472549659433867
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,norm.weight,non_affine,norm,256,0.00029047172579009224,0.00029047172579009224,0.00011859969650001381,0.969399757290466
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,700,3.861878453038674,0.001,norm.bias,non_affine,norm,256,0.0009301868704735725,0.0009301868704735725,8.843807909949641e-05,0.002712970029717506
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0014815846161943269,0.0006278499443691186,0.00024220930279113194,0.04797125948793802
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.004174620623602186,0.004174620623602186,0.0018832419003981362,0.34971171751187385
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0003174342267444844,0.0001337579558423693,0.00016790826267854968,0.04718665489330521
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.0012763241109934051,0.0012763241109934051,0.002468056711380183,0.36650200021778223
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,9.470461571626452e-05,7.120855990533644e-05,0.00010476640099063298,0.04517518543257863
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,0.0001796209383791844,0.0001796209383791844,0.0021239022893172993,0.2236125553734725
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.0001414177571098538,8.974675837047795e-05,0.00010837284566734417,0.030560095732825705
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,0.00015004983657830348,0.00015004983657830348,0.042824886354919434,4.137663390284283
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.0003759269056972677,0.0004254105385993978,0.00019493223169408187,0.043209447561912
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00038126079231792537,0.00038126079231792537,0.011017823109897969,0.4726322104906117
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,8.272072528640219e-05,4.048105245240935e-05,0.0001884279684788206,0.049929122122672004
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,3.796621122822661e-05,3.796621122822661e-05,0.06208491135991645,1.1915929429161898
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.7723991671598374e-05,1.726346953981028e-05,7.578621299408001e-05,0.040773762850569786
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,2.0552986679241978e-05,2.0552986679241978e-05,0.0034819512577268156,0.34186821329329975
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,3.534865129558656e-05,1.5684201270029388e-05,7.004566574777956e-05,0.026580976974018847
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,2.824044465894877e-05,2.824044465894877e-05,0.03538177263732708,1.7254642083107308
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,3.350940514601383e-05,3.842771126813445e-05,0.0001564928547015203,0.04173493597720476
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,4.436357734348509e-05,4.436357734348509e-05,0.010429743346835394,0.5117291165532136
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,3.2381881011694324e-05,1.6840092282172987e-05,8.985170378047047e-05,0.045275786752779296
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,1.5180912207495635e-05,1.5180912207495635e-05,0.02971271299888202,2.058202833087674
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,7.1480220434332315e-06,4.682756216049883e-06,4.314335493296748e-05,0.039397732401780315
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,7.159921701605931e-06,7.159921701605931e-06,0.003788657480922299,0.4659027410548158
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.5755532076411098e-05,8.607279002226879e-06,4.2394720178225616e-05,0.026749993316480213
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,1.4587240763807335e-05,1.4587240763807335e-05,0.006259692430347249,1.023758059086827
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.782666776136571e-05,3.185785148808156e-05,9.72138508689472e-05,0.039692229893479335
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,2.8782523430183538e-05,2.8782523430183538e-05,0.009179518703166807,0.45358276264524583
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,2.3698201676380446e-05,1.6006923486191518e-05,7.30534317311725e-05,0.04406808551428837
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,1.1889137777561105e-05,1.1889137777561105e-05,0.010695389727421801,0.971367775393039
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,7.1572682169249235e-06,3.815917385015354e-06,4.69773989836062e-05,0.03885947455261909
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,7.077692753706714e-06,7.077692753706714e-06,0.005072193216005591,0.6210826177019243
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,2.138258479653468e-05,9.701804643418282e-06,3.849511024516622e-05,0.02697056468723947
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,1.1840954613389276e-05,1.1840954613389276e-05,0.0026047508993332536,1.2507039948717227
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,cls.weight,cls,shape_weight,512,0.012465588437302237,0.002062250092019531,0.00011158697125471164,0.04981811192919503
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,cls.bias,cls,boundary_coordinate,2,0.012853154718618354,0.012853154718618354,7.549766808989956e-05,0.4308867106062246
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,embed.weight,non_affine,weight,12750336,1.7372201014085357e-05,1.7372201014085357e-05,0.00017472114192282603,1.000281830650885
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.0.norm1.weight,non_affine,norm,256,0.014533396831162785,0.014533396831162785,0.00015555371203122812,0.9861651899765002
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.0.norm1.bias,non_affine,norm,256,0.03804649089202231,0.03804649089202231,4.978688243673857e-05,0.01737268419353562
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0007219953111909155,0.0007219953111909155,9.65974736478228e-05,0.9953595615920521
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0017356659028552855,0.0017356659028552855,6.326524852894157e-05,0.01756833717913071
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0010439829879844203,0.0010439829879844203,0.000178298784318595,0.9707067785059986
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0017815017849267549,0.0017815017849267549,0.00012675472522389165,0.01212355082946954
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00011081280958057589,0.00011081280958057589,0.00019999352446674196,0.9982030936631736
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00014537369411705912,0.00014537369411705912,0.00029441452282227186,0.04383901216691561
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00012491784831720757,0.00012491784831720757,0.00018701383549745218,0.9661665894505753
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00043913302862103867,0.00043913302862103867,9.830950047115436e-05,0.01300968764778842
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.2.norm2.weight,non_affine,norm,256,2.0399823011578368e-05,2.0399823011578368e-05,0.00010797890570330657,1.0044326292832182
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.2.norm2.bias,non_affine,norm,256,2.390826651204588e-05,2.390826651204588e-05,0.0001546048664706164,0.030736957719282244
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.3.norm1.weight,non_affine,norm,256,6.217591959487748e-05,6.217591959487748e-05,0.00011907194092981307,0.9625658954010353
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0002233033824388077,0.0002233033824388077,0.00012300606657611611,0.014616223517559238
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.3.norm2.weight,non_affine,norm,256,1.2850782385593746e-05,1.2850782385593746e-05,8.477096549334517e-05,1.0118762744238157
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,layers.3.norm2.bias,non_affine,norm,256,1.89487659121363e-05,1.89487659121363e-05,0.00011266935002084502,0.014530013131753845
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,norm.weight,non_affine,norm,256,0.0005469127329786008,0.0005469127329786008,0.00010527146351515328,0.9674380247586728
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,750,4.138121546961326,0.001,norm.bias,non_affine,norm,256,0.0010875455057566775,0.0010875455057566775,6.349069512923437e-05,0.002775723449104122
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.001611220691948449,0.0009059672289895571,0.00033693520350028396,0.04867436996543499
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0038954529238858985,0.0038954529238858985,0.002712005625708298,0.37235835582598
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0002890424725223377,0.0001793631820537716,0.00026674721443470574,0.047991230093497275
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.0011675302072243542,0.0011675302072243542,0.0030608631436123508,0.37126709754182713
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,9.356852867401237e-05,6.579127102534754e-05,9.409649935044099e-05,0.04555143150730394
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,0.00016462263371924278,0.00016462263371924278,0.001318679043762033,0.23633378392529902
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.0001143580468206169,6.660401674715892e-05,8.410554897766877e-05,0.031216462773287806
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,0.00011748522662758718,0.00011748522662758718,0.039578848757829806,3.825475406398653
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00021475658560746606,0.00018909343166841652,0.00010027372138036765,0.04334997400619006
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00021187343573070738,0.00021187343573070738,0.004233483284583428,0.5170940510666004
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,3.9374871309704765e-05,1.4411399030486453e-05,0.00012045373905437916,0.05073100134849825
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,3.4915999506768916e-05,3.4915999506768916e-05,0.010104011194000395,1.6634484532690965
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.4950740558218482e-05,1.404953614478237e-05,7.376206642475178e-05,0.041162906188764246
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,1.7890694925925188e-05,1.7890694925925188e-05,0.002357620247602748,0.3912399982051481
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,3.6729680256407865e-05,1.4046853090289447e-05,5.4306672244502975e-05,0.02733936551398363
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,2.5406349832378374e-05,2.5406349832378374e-05,0.02208924884231161,1.9201440847494025
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,3.009251687335733e-05,3.167044367841233e-05,0.0001605614604851411,0.04212967687104498
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,4.3921733146670836e-05,4.3921733146670836e-05,0.0036374532405824473,0.5691525669455231
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,4.513692828349537e-05,2.227376334488823e-05,7.707399730093858e-05,0.04605261545235891
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,1.563721920198096e-05,1.563721920198096e-05,0.02442780346417251,2.3360871231998552
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,8.255547572654242e-06,6.640803830464616e-06,4.058624982424556e-05,0.03968664076393128
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,7.757910561945267e-06,7.757910561945267e-06,0.002095208148447206,0.5177620039303079
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.6584730249517843e-05,1.1484540123963271e-05,4.973158908953519e-05,0.02765838090855496
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,1.4643657957698294e-05,1.4643657957698294e-05,0.008078851572386053,1.0997612477338943
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.2052034570702114e-05,2.4885110958014823e-05,8.90227047219638e-05,0.040090567038307066
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,3.044597874550697e-05,3.044597874550697e-05,0.0038772457089570585,0.5277711619693076
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,2.511949961367413e-05,1.5021057872427129e-05,5.407869342492108e-05,0.044484863465484324
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,1.2547267710783397e-05,1.2547267710783397e-05,0.007055959336494258,1.2706261241812173
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,6.952010055638106e-06,5.015890177606839e-06,5.2443548172552556e-05,0.038862194646340914
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,6.626470527953021e-06,6.626470527953021e-06,0.003472249214303177,0.602013951124077
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,2.1405182218639065e-05,1.1633211977335315e-05,4.02760084080714e-05,0.027745661865027218
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,1.206877578270532e-05,1.206877578270532e-05,0.0077230027632801505,1.3920057492795141
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,cls.weight,cls,shape_weight,512,0.011305321152360019,0.003297961326800946,8.753195254210716e-05,0.05040305551713587
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,cls.bias,cls,boundary_coordinate,2,0.01552801796136169,0.01552801796136169,0.006291608834067066,0.640707336344959
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,embed.weight,non_affine,weight,12750336,1.9666380137420407e-05,1.9666380137420407e-05,0.00020536562169122348,1.0003088235832234
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.0.norm1.weight,non_affine,norm,256,0.014649110520319678,0.014649110520319678,0.00018148413392910225,0.9864541152708164
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.0.norm1.bias,non_affine,norm,256,0.03578994757189292,0.03578994757189292,8.895162522844745e-05,0.016372279813753186
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0007386369577211168,0.0007386369577211168,0.00012239399816010415,0.9963550299750239
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.0.norm2.bias,non_affine,norm,256,0.001601884168775074,0.001601884168775074,7.290060476339501e-05,0.017177965963406257
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0010297278282550336,0.0010297278282550336,0.00010116486898241915,0.9670983046907222
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0015069322442148347,0.0015069322442148347,5.789725711506415e-05,0.012878415708858056
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.1.norm2.weight,non_affine,norm,256,8.245437139452944e-05,8.245437139452944e-05,0.00011562093952550485,0.9990724792077535
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00013254467541914892,0.00013254467541914892,6.353152670820388e-05,0.04777533921973949
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00012857114262400507,0.00012857114262400507,0.00011673044303546881,0.9626483728562981
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00046496938132625673,0.00046496938132625673,8.46542665839884e-05,0.01344072298935453
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.2.norm2.weight,non_affine,norm,256,1.8572983891845313e-05,1.8572983891845313e-05,3.878776552214062e-05,1.0077307616214217
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.2.norm2.bias,non_affine,norm,256,2.679707557777624e-05,2.679707557777624e-05,6.993892667531468e-05,0.03612267023226904
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.3.norm1.weight,non_affine,norm,256,5.093016131868272e-05,5.093016131868272e-05,0.0001025840699700403,0.9596044707085609
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0002816461062530056,0.0002816461062530056,0.00013896014095229024,0.014748888508795105
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.3.norm2.weight,non_affine,norm,256,1.2911331119272128e-05,1.2911331119272128e-05,3.649361002026864e-05,1.0145319411925937
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,layers.3.norm2.bias,non_affine,norm,256,1.6141517360798635e-05,1.6141517360798635e-05,6.611241699250379e-05,0.0190656874925061
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,norm.weight,non_affine,norm,256,0.0004950416612842574,0.0004950416612842574,3.792601674634261e-05,0.9641924370201428
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,800,4.414364640883978,0.001,norm.bias,non_affine,norm,256,0.0013365276864660512,0.0013365276864660512,4.183561710709549e-05,0.002387696923287556
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0013501869584076807,0.0007289827306388545,0.00041370772857503155,0.04965460360074098
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0033920360158413857,0.0033920360158413857,0.004046099929660184,0.3761936304252338
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0002453772869998434,0.00021943282201279213,0.0002475041373184547,0.049068982218502755
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.0010209147588073825,0.0010209147588073825,0.005419754549828752,0.37212853964806214
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,8.074811521768748e-05,7.072669103374539e-05,8.187558515043283e-05,0.045804391547861686
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,0.00014744986856709806,0.00014744986856709806,0.0011888275246795769,0.23712498332251297
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00011675396707009254,5.6784033879062964e-05,9.865545565880932e-05,0.03177961995191113
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,0.00011903265443430476,0.00011903265443430476,0.048761054705176624,4.24715418062886
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.0001880129482802452,0.00018361398265697923,0.00015882008524604194,0.04362824151173711
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00019228961877977539,0.00019228961877977539,0.0039725942117764005,0.5271209246030344
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,3.0366095071729464e-05,2.7804702331249223e-05,0.00013734419591969149,0.05229232204610414
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,3.2563882282857585e-05,3.2563882282857585e-05,0.02419269336779364,1.9164422636384377
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.297112958363557e-05,2.313009556881633e-05,8.213515724601769e-05,0.04148209503611195
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,2.766209639141856e-05,2.766209639141856e-05,0.0036547511155483677,0.41260412086975157
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,4.1183731073428956e-05,2.8759151349582356e-05,7.816568546496647e-05,0.02791517787790072
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,2.1495539653955468e-05,2.1495539653955468e-05,0.03787987085740663,2.246368656750002
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,4.818154465620698e-05,4.845145501355951e-05,0.0002621860290223904,0.04291734004148263
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,4.439550846705831e-05,4.439550846705831e-05,0.005982413505513473,0.5692510263453007
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,3.252729965718934e-05,4.079297183610567e-05,0.0001236452635140224,0.04726949234580922
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,1.3331558103806801e-05,1.3331558103806801e-05,0.025856364752414207,3.030038493198341
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.1625418836457461e-05,1.2594286987642963e-05,8.665830218290605e-05,0.03992023221553246
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,1.2220535324771956e-05,1.2220535324771956e-05,0.004175434044196788,0.5600424966269818
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,3.268390953584825e-05,2.3430677026871158e-05,5.586347553026303e-05,0.028457529103565547
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,1.200210083137965e-05,1.200210083137965e-05,0.025380975237541924,1.4439107334780263
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,3.147775691630839e-05,3.123908767158049e-05,0.00023527948083770447,0.04075724530131558
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,2.630986424937708e-05,2.630986424937708e-05,0.006270610457968772,0.5531706688772439
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,3.2458885129717195e-05,3.3668609025032754e-05,9.690905998493208e-05,0.045528580465911524
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,1.0314504773077935e-05,1.0314504773077935e-05,0.013520403271274739,1.4428159854905478
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,6.575888723854591e-06,6.903339864690853e-06,6.237125553211098e-05,0.039051407490763274
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,6.814563329046838e-06,6.814563329046838e-06,0.0021952373030513293,0.606441823362673
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,3.3013390629540444e-05,2.4419792508221416e-05,4.880729030687118e-05,0.02850323826081766
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,1.0452365322138735e-05,1.0452365322138735e-05,0.024620161360689344,1.9163471522279498
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,cls.weight,cls,shape_weight,512,0.024107137447587104,0.007488585458310062,0.00012187700459410748,0.05112744123924838
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,cls.bias,cls,boundary_coordinate,2,0.020266014992011784,0.020266014992011784,0.008519256740417007,0.28721466209964847
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,embed.weight,non_affine,weight,12750336,1.8532535596914575e-05,1.8532535596914575e-05,0.00018508711624475607,1.0003407017153514
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.0.norm1.weight,non_affine,norm,256,0.012411387076997397,0.012411387076997397,0.0001928181331128632,0.985940112852573
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.0.norm1.bias,non_affine,norm,256,0.03243377205869629,0.03243377205869629,6.0310512934117405e-05,0.016791528686788685
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0005468752111274607,0.0005468752111274607,7.941791626959842e-05,0.996456274745207
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.0.norm2.bias,non_affine,norm,256,0.001504130720813658,0.001504130720813658,3.343046372261967e-05,0.016430312524183588
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0006457468514993585,0.0006457468514993585,0.00013685330280880284,0.9638880888770378
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0017571014492085324,0.0017571014492085324,6.233932441651224e-05,0.01284718568132351
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00014302618583810622,0.00014302618583810622,0.0001012312028043835,0.9982647144848639
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.1.norm2.bias,non_affine,norm,256,0.0002139011151473467,0.0002139011151473467,5.5088748514613435e-05,0.04846933389741788
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00020535342521208556,0.00020535342521208556,0.00016956034923691036,0.9611074405911231
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0005011983006428562,0.0005011983006428562,7.713165190715344e-05,0.015230165814780521
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.2.norm2.weight,non_affine,norm,256,3.7833696134971094e-05,3.7833696134971094e-05,9.238759356076236e-05,1.0090792479532529
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.2.norm2.bias,non_affine,norm,256,5.653906062933676e-05,5.653906062933676e-05,0.0001176378831075791,0.040933290790237956
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.3.norm1.weight,non_affine,norm,256,7.073766264424706e-05,7.073766264424706e-05,0.00012864220011785728,0.9587913987175366
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00022320101914448026,0.00022320101914448026,7.803269614288695e-05,0.014544524737476658
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.3.norm2.weight,non_affine,norm,256,2.1510056512642973e-05,2.1510056512642973e-05,3.865923556618484e-05,1.0159897956072872
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,layers.3.norm2.bias,non_affine,norm,256,1.7631999295528634e-05,1.7631999295528634e-05,3.8516498278878304e-05,0.020599585637926795
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,norm.weight,non_affine,norm,256,0.0009748467188991871,0.0009748467188991871,7.750105253886854e-05,0.9612718946247767
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,850,4.69060773480663,0.001,norm.bias,non_affine,norm,256,0.001776373875618432,0.001776373875618432,4.328644259836188e-06,0.0022636451824015772
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0016503541394562102,0.001237458758331073,0.0002500249669094468,0.05069505730939653
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.003302666962718903,0.003302666962718903,0.00220338892069257,0.392847661346732
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00023901134058247928,0.000305442151313781,0.00022267578935945297,0.04963731223163091
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.0008360843613825606,0.0008360843613825606,0.018811813582219696,0.3226628600729651
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,7.936622001613832e-05,7.551616521078514e-05,0.000141550954660857,0.04594058272988609
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,0.00012511085929869104,0.00012511085929869104,0.002195134553355669,0.24031511361148117
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00010760167190262692,5.2133854288184807e-05,0.00016429434059974952,0.03219806249000942
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,9.559131026292677e-05,9.559131026292677e-05,0.14820003965802955,5.017706988540838
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00015957419129080492,0.00015115290168469584,0.00021147647328529455,0.043891538727528934
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00021735965424230782,0.00021735965424230782,0.0016322204184048142,0.5277085631839791
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,3.489712608326167e-05,3.800186728519798e-05,0.00016488366423276664,0.053777402155540964
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,3.340934384470277e-05,3.340934384470277e-05,0.024639080913972138,2.2003433306429883
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.9924478955553536e-05,1.8868600877933317e-05,0.0001394445983019147,0.041895343032388024
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,2.330238256115699e-05,2.330238256115699e-05,0.0014666153735846564,0.4018784767878516
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,3.093079079619313e-05,1.8758685888926556e-05,0.00011715582913997407,0.028645886390449054
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,2.0262583019595983e-05,2.0262583019595983e-05,0.07965351261154756,2.701849222936066
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,4.2799333494200843e-05,4.232669000973276e-05,0.0001500931116953249,0.04348027486366374
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,3.978354841211191e-05,3.978354841211191e-05,0.000934339202053344,0.572839650844129
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.814164205237731e-05,2.3875893247366747e-05,0.0001530077701468922,0.04797652529472942
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,1.1384395116577872e-05,1.1384395116577872e-05,0.02992931737331123,3.2336935163887395
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,8.99561963071744e-06,9.27140075527052e-06,0.0001301802830718102,0.040174710955385634
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,9.294752336390722e-06,9.294752336390722e-06,0.002137077857442483,0.5618960529155494
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.5320339686739384e-05,1.4644728819015607e-05,0.00013727324318546283,0.02899077363795432
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,1.0593159862597759e-05,1.0593159862597759e-05,0.10908623023903279,1.916976641039546
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.2413909902940815e-05,2.232361056409659e-05,0.00011702214989007016,0.041519697775431894
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,2.4119735464191722e-05,2.4119735464191722e-05,0.000681384427951576,0.5669954326771985
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.8419049833078877e-05,2.0452126017257095e-05,0.00014719021572134203,0.04627443577451037
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,8.894928466062434e-06,8.894928466062434e-06,0.012523114869473866,1.5154459739426427
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,5.115062340090454e-06,5.14596673753991e-06,0.00014511326423233644,0.039298078836597326
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,5.158351176650723e-06,5.158351176650723e-06,0.001405971806608618,0.6017772737034826
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,2.476192587096689e-05,1.570456470678649e-05,0.00013637461315050425,0.029136211215041938
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,8.827376233815963e-06,8.827376233815963e-06,0.11961477157233909,2.553915577962183
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,cls.weight,cls,shape_weight,512,0.01507781666171108,0.001260712088232111,5.356086363708759e-05,0.05203603693131853
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,cls.bias,cls,boundary_coordinate,2,0.015633031524356363,0.015633031524356363,0.0013066576286456084,0.42666408461047733
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,embed.weight,non_affine,weight,12750336,2.910759239917415e-05,2.910759239917415e-05,0.00019510230963021885,1.0003668589005108
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.0.norm1.weight,non_affine,norm,256,0.013774423372738142,0.013774423372738142,0.00023236291109592444,0.9856889220937333
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.0.norm1.bias,non_affine,norm,256,0.03204254875712373,0.03204254875712373,0.0002686577127603966,0.016108410995122356
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0005272959051421555,0.0005272959051421555,0.000104477285416532,0.9963593371998771
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0013337930588100092,0.0013337930588100092,0.00015457970207449797,0.016571711426708945
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0006677053309918212,0.0006677053309918212,0.0002705015076685667,0.9628610973976334
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00168558853153607,0.00168558853153607,0.0003409127662472159,0.012842887525694952
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00015124280165605735,0.00015124280165605735,0.0002635224549460532,0.9986362098354041
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.1.norm2.bias,non_affine,norm,256,0.0002511885980024503,0.0002511885980024503,0.00031103421599144805,0.05210250213657774
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00020404206544601865,0.00020404206544601865,0.00026315609298564914,0.9590277574597343
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00035877583951667675,0.00035877583951667675,0.0002903060484836613,0.015133474756071076
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.2.norm2.weight,non_affine,norm,256,3.20401942564475e-05,3.20401942564475e-05,0.00017506704044982754,1.0095368648219991
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.2.norm2.bias,non_affine,norm,256,5.015486483477102e-05,5.015486483477102e-05,0.0001919299363858585,0.04237833570753286
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.3.norm1.weight,non_affine,norm,256,9.736492157727188e-05,9.736492157727188e-05,0.00021320335650980255,0.9587333645925412
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00022732826287406722,0.00022732826287406722,0.00024892729407870504,0.013638977828910435
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.3.norm2.weight,non_affine,norm,256,2.5413973009540156e-05,2.5413973009540156e-05,0.00014012503085871877,1.0171189690868547
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,layers.3.norm2.bias,non_affine,norm,256,2.128410829207384e-05,2.128410829207384e-05,0.0001239238046622099,0.021023519618117808
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,norm.weight,non_affine,norm,256,0.000625674518668689,0.000625674518668689,0.0002188770857548549,0.9595675123077972
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,900,4.966850828729282,0.001,norm.bias,non_affine,norm,256,0.001405725081192807,0.001405725081192807,0.0002626094879484861,0.0025594297430301255
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0018857547768710797,0.0016711687332134416,0.0002754453104995096,0.05142033514442932
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0028255726846639394,0.0028255726846639394,0.0022600322767648722,0.39839583534358153
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00021742043228886867,0.00016054521304942172,0.00013739237165009187,0.05073801823021495
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.0006964545419638053,0.0006964545419638053,0.007680422842162892,0.45893194020844147
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,8.15724733435593e-05,7.178309270984136e-05,0.00010071357425130167,0.04617181487491004
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,0.00012785556844816234,0.00012785556844816234,0.001065929978854437,0.24407918538438997
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00012172210512823691,5.727249431600902e-05,0.00011466082090248096,0.03264868152332782
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,9.685636482983599e-05,9.685636482983599e-05,0.04768004624551982,4.799832404707611
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00011017495364665449,0.00010104446091305942,0.0001419315633670861,0.04434229830347597
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00017063115573293073,0.00017063115573293073,0.0017534152345694458,0.5340482839586245
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,2.5428358953307597e-05,1.7013264978906433e-05,0.0001408862797503664,0.05616757559471241
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,2.834201740447518e-05,2.834201740447518e-05,0.007361828581827824,2.5087242489316623
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.43815766789697e-05,1.3193754997894897e-05,0.00012204310830113906,0.04226686911461798
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,1.9518711754926463e-05,1.9518711754926463e-05,0.0020854232022837057,0.3831312448512259
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.2045662413724577e-05,1.0437698358748804e-05,8.336672204787829e-05,0.02900695499779346
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,1.7185715026486254e-05,1.7185715026486254e-05,0.0492097910795804,2.9280693773586526
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,2.049080478527112e-05,2.0097956696624513e-05,0.00016513956003236322,0.044169947233916006
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,2.8981228143866662e-05,2.8981228143866662e-05,0.001967515864979031,0.567114840600855
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.4184819034984352e-05,1.8407516968221776e-05,0.00010365961055356444,0.04941426378895167
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,8.002609449909593e-06,8.002609449909593e-06,0.02187659670758507,3.5439633421282903
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,5.938874571844968e-06,6.2226957437465935e-06,7.171060550237024e-05,0.04035764808962461
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,6.176491432994437e-06,6.176491432994437e-06,0.0007227821924749413,0.5539711100451159
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.673222587136511e-05,9.372256625359405e-06,7.180907149067185e-05,0.029105290191759534
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,7.431052645195584e-06,7.431052645195584e-06,0.047278003017629494,2.0657865752539664
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.3037107253970848e-05,2.281864349000631e-05,0.0001424476377674954,0.04212468197945544
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,2.476708146178962e-05,2.476708146178962e-05,0.0008246599847056962,0.5712304761793143
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.256857684437168e-05,1.3719101146321054e-05,0.00010780544315451864,0.04752033533606829
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,6.346994435566747e-06,6.346994435566747e-06,0.0123802589636351,1.6306953393365318
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,3.830210577533428e-06,3.88925815661504e-06,9.948041104750997e-05,0.0395073357723622
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,3.868537302120174e-06,3.868537302120174e-06,0.0005819075915519572,0.594301620029178
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.7968224019320582e-05,1.1605138516302176e-05,8.779732815141991e-05,0.029444127760772404
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,6.306333065211137e-06,6.306333065211137e-06,0.07474420906443945,2.8375251466418243
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,cls.weight,cls,shape_weight,512,0.009755985151325915,0.0010153897683170573,4.69633706257834e-05,0.05500098619741891
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,cls.bias,cls,boundary_coordinate,2,0.010138374539753227,0.010138374539753227,0.0044085705532815374,0.24164781120065956
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,embed.weight,non_affine,weight,12750336,3.800229820341169e-05,3.800229820341169e-05,0.00017525339745187021,1.0003942666067553
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.0.norm1.weight,non_affine,norm,256,0.013640942449893133,0.013640942449893133,0.0002827380989894987,0.985679186369829
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.0.norm1.bias,non_affine,norm,256,0.025456348051497664,0.025456348051497664,0.00014425833776769183,0.015790838768145004
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0004502021640617803,0.0004502021640617803,8.235610673630816e-05,0.9961925981131361
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0013157588479031275,0.0013157588479031275,7.893559588525111e-05,0.017069562730756226
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0005858436927855362,0.0005858436927855362,0.00015280334551008752,0.9609544333850057
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.1.norm1.bias,non_affine,norm,256,0.001994723310623639,0.001994723310623639,0.0001766194148886144,0.011599466340393402
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00010572858064927186,0.00010572858064927186,0.0001931798583119378,0.9974109990466754
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.1.norm2.bias,non_affine,norm,256,0.000197042209911494,0.000197042209911494,0.00018020017051097816,0.05198071274356477
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.2.norm1.weight,non_affine,norm,256,9.253720441920795e-05,9.253720441920795e-05,0.00017103954488026265,0.9586864560292737
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00035553056938495217,0.00035553056938495217,0.00017002727192289344,0.014420450273645994
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.2.norm2.weight,non_affine,norm,256,2.123526310955755e-05,2.123526310955755e-05,0.00010883588615023273,1.0085432375337697
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.2.norm2.bias,non_affine,norm,256,3.8717878132533514e-05,3.8717878132533514e-05,0.00012363578122220133,0.041386024578190246
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00010904176574604318,0.00010904176574604318,0.00021305306544142902,0.9601174553901395
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0001531012974096066,0.0001531012974096066,0.00015232950924507662,0.013469791655091753
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.3.norm2.weight,non_affine,norm,256,2.266458290161294e-05,2.266458290161294e-05,0.00010934619916861128,1.0174860409240718
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,layers.3.norm2.bias,non_affine,norm,256,1.9844544144633583e-05,1.9844544144633583e-05,9.803346091697955e-05,0.0207780393561837
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,norm.weight,non_affine,norm,256,0.00041719211655284196,0.00041719211655284196,0.00012582904741733944,0.9587420683809966
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,950,5.2430939226519335,0.001,norm.bias,non_affine,norm,256,0.0009802851768270996,0.0009802851768270996,0.00014493072531580588,0.0025751779569002857
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.002153186369702951,0.002128979604828745,0.0003403803909531699,0.052090877741537436
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0013818181397122562,0.0013818181397122562,0.0029699670624132495,0.40661109868422973
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00015716056277349848,0.00016478106420412725,0.00021772511234523223,0.051144105896812224
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00020146264126742454,0.00020146264126742454,0.011725190498875042,0.46802216290301285
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,4.921665187685402e-05,4.8990195737793876e-05,0.00012591925943296675,0.046244279609983986
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,4.8325024025045166e-05,4.8325024025045166e-05,0.0025444213060129175,0.24261171351042984
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,4.341978479589409e-05,3.7121089550677264e-05,0.00015738887769452728,0.03281509816294283
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,3.852973514750985e-05,3.852973514750985e-05,0.07195259937960052,5.081073738222262
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.0001035504667928437,0.00010520205872583217,0.00021836629163659926,0.044620735518166206
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.0001145720622961476,0.0001145720622961476,0.006381436704320358,0.5264063946165235
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,2.501293400716674e-05,2.513068686426803e-05,0.00020975014234078995,0.05758144595534035
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,1.4876954153008532e-05,1.4876954153008532e-05,0.010261015187504975,2.479929659676532
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,9.67047619937308e-06,7.627478212620688e-06,0.00014942964092189972,0.04275041345921313
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,1.074419835117204e-05,1.074419835117204e-05,0.006244568832849583,0.42076416706208153
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,7.2515926250841044e-06,5.6822135743879935e-06,0.00014619326255334094,0.029728004076612618
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,4.728978169550887e-06,4.728978169550887e-06,0.04890440942344632,3.4229100721639742
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,1.6967651660669042e-05,1.667088511469271e-05,0.0003743728972821744,0.044696535521652085
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,7.473210894612088e-06,7.473210894612088e-06,0.006681680198655804,0.5790662320506206
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,5.543328037213726e-06,5.382701588965796e-06,0.00010297049569681961,0.049880839079533806
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,1.6235841562584818e-06,1.6235841562584818e-06,0.021934029615382097,3.5931431797036804
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.6019766885066746e-06,1.5586849134903599e-06,8.507921301980403e-05,0.04051846671262097
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,1.3289164652774836e-06,1.3289164652774836e-06,0.0023924252235567618,0.5482745654007664
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,4.645618109898127e-06,3.4287263842689244e-06,5.5894033172996594e-05,0.029618702953487
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,1.5886655697461645e-06,1.5886655697461645e-06,0.03452144808949421,2.9891506152169147
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,8.129742166615243e-06,7.783963547063316e-06,0.00018820655264063717,0.04274002886860769
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,5.8589221151292375e-06,5.8589221151292375e-06,0.003597046126734185,0.5771440225035369
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,5.538578405010774e-06,5.5737629240763554e-06,0.00010586846231029376,0.048451667586430415
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,1.17265310275751e-06,1.17265310275751e-06,0.01495552245428198,1.7466547190764747
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.0927814424475133e-06,1.0757311939472298e-06,5.9509973294354436e-05,0.03989754065810388
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,9.867629677017272e-07,9.867629677017272e-07,0.0014059158503960663,0.578828126318076
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,4.8317341886809516e-06,4.149958344159161e-06,4.9526627005863564e-05,0.030232497959126248
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,1.3352583063440372e-06,1.3352583063440372e-06,0.03502090548208718,3.888910122465264
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,cls.weight,cls,shape_weight,512,0.0013486087443283703,0.0019166864462726737,9.388447726648916e-05,0.055234940639281194
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,cls.bias,cls,boundary_coordinate,2,0.0013869233155244902,0.0013869233155244902,0.004844050668762279,0.642831329270215
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,embed.weight,non_affine,weight,12750336,4.980577322667682e-05,4.980577322667682e-05,0.00020142782755330278,1.0004154176927995
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.0.norm1.weight,non_affine,norm,256,0.011728635855041823,0.011728635855041823,0.00027851217902059687,0.9854637966754298
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.0.norm1.bias,non_affine,norm,256,0.007389397483364027,0.007389397483364027,0.0001900972758927014,0.014518789911702794
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.0.norm2.weight,non_affine,norm,256,0.00037385215393905127,0.00037385215393905127,0.00012671507305599816,0.9956661129189956
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0003315690938337547,0.0003315690938337547,4.90519338493154e-05,0.0174101746779223
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0003501796975965996,0.0003501796975965996,0.00026928704353816954,0.959484055623679
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0006298089301734931,0.0006298089301734931,7.787280403139217e-05,0.011563305137082994
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00012083020378755312,0.00012083020378755312,0.00025798768673197635,0.9985891761251248
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.1.norm2.bias,non_affine,norm,256,0.0001251425316136535,0.0001251425316136535,0.00024743237047401823,0.05501139890473103
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.2.norm1.weight,non_affine,norm,256,7.029717198171603e-05,7.029717198171603e-05,0.00039318686321819344,0.9564007609084743
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.2.norm1.bias,non_affine,norm,256,5.7944760875265536e-05,5.7944760875265536e-05,0.0001424647396809121,0.013826558499522109
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.2.norm2.weight,non_affine,norm,256,1.0687572849862135e-05,1.0687572849862135e-05,0.00013179504855577378,1.0087770090186239
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.2.norm2.bias,non_affine,norm,256,4.952216868605301e-06,4.952216868605301e-06,8.182962867092644e-05,0.04246602141591589
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.3.norm1.weight,non_affine,norm,256,5.0238727411023196e-05,5.0238727411023196e-05,0.000181099873262393,0.9609195428426487
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.3.norm1.bias,non_affine,norm,256,5.333128297551426e-05,5.333128297551426e-05,6.498203508988824e-05,0.013745770261030847
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.3.norm2.weight,non_affine,norm,256,6.461760057341807e-06,6.461760057341807e-06,3.491844142875323e-05,1.019333158811958
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,layers.3.norm2.bias,non_affine,norm,256,4.232433942140648e-06,4.232433942140648e-06,3.679475545352737e-05,0.02106955686720809
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,norm.weight,non_affine,norm,256,6.444524302063321e-05,6.444524302063321e-05,4.111351487415843e-05,0.957318757137046
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1000,5.519337016574585,0.001,norm.bias,non_affine,norm,256,0.00013480034840784966,0.00013480034840784966,8.212626999671282e-06,0.003121849779355024
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0017716392914015828,0.001756095831850212,0.0003314240365852364,0.05301263255635356
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0008939920709629775,0.0008939920709629775,0.002999958670762668,0.4285303660998217
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00021577765581024444,0.00019061420021433163,0.0002267006228144306,0.052726034105258675
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00018337576025459184,0.00018337576025459184,0.004056868891209457,0.6675040429953673
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,7.444991160921222e-05,6.825358752957099e-05,0.00012157249138137702,0.046542605924132584
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,7.880272807200273e-05,7.880272807200273e-05,0.0029017972961799046,0.263525166139477
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,8.603284491223883e-05,7.89264897292879e-05,0.00011869699325558122,0.03358014712939242
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,3.6057649611365375e-05,3.6057649611365375e-05,0.03242954714897955,6.003627316430446
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00016575928472920164,0.00016059398360878033,0.00013464230140771777,0.04501654145414505
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,8.814105746442502e-05,8.814105746442502e-05,0.0024462898777510185,0.5549081175585221
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,5.618264226757671e-05,5.367358961205045e-05,0.00016188293428776187,0.0588947057447526
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,1.7929928631989784e-05,1.7929928631989784e-05,0.014629987183668303,2.457157004432886
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.1048042494087763e-05,1.8673426283701256e-05,0.0001890276523466152,0.04341663937285991
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,2.214445165758315e-05,2.214445165758315e-05,0.008187067776344344,0.5365508903975933
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.1963452289366078e-05,2.1221235124058534e-05,0.00011487587275865411,0.030583710540679845
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,1.0598704922905197e-05,1.0598704922905197e-05,0.023943122350168503,3.944176236437975
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,0.00010343264267129454,0.00010247023998580468,0.00027960947364526114,0.045630693709106177
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,5.314059952058936e-05,5.314059952058936e-05,0.01088508942072147,0.5946699093548856
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,5.56348058912744e-05,6.138672208485922e-05,0.00028033720214361676,0.05131487884478469
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,7.0490783782033134e-06,7.0490783782033134e-06,0.058003632879759424,3.949807686288915
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,9.064342487878823e-06,9.693516746922896e-06,0.00012872536259308332,0.04094860300345124
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,8.827224128875289e-06,8.827224128875289e-06,0.0026066511620540344,0.5859082278251277
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.6817485915821297e-05,2.3461316364469304e-05,7.830826608942709e-05,0.03080114419139119
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,6.866799424395764e-06,6.866799424395764e-06,0.03626347449639272,3.8673037733072664
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,6.482467895189618e-05,6.396402547435461e-05,0.0002739707251675945,0.04325849610417704
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,2.3171533245397957e-05,2.3171533245397957e-05,0.005968509585226121,0.5698122940188629
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,3.728309540331061e-05,3.956712040770509e-05,0.0001676797576552661,0.0495037848419107
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,4.070032879519522e-06,4.070032879519522e-06,0.03599581328172545,1.9778130235579388
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,7.44362828985501e-06,7.810002033071788e-06,0.0001309456935786687,0.04040387315426984
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,7.638783833930773e-06,7.638783833930773e-06,0.0049234069977165855,0.5911072593796913
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,3.787787244708066e-05,3.5681938947287644e-05,8.99214347220342e-05,0.031648310269561684
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,3.917729486825751e-06,3.917729486825751e-06,0.06590648833720567,5.627781328704574
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,cls.weight,cls,shape_weight,512,0.024987405066747553,0.023149946641538664,0.00026941623833484077,0.05499669990676955
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,cls.bias,cls,boundary_coordinate,2,0.008584282259470305,0.008584282259470305,0.006583075582022173,0.7089780696872254
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,embed.weight,non_affine,weight,12750336,3.849917079095647e-05,3.849917079095647e-05,0.00017621094838999725,1.0004398451512087
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.0.norm1.weight,non_affine,norm,256,0.009404048148893658,0.009404048148893658,0.0002745085039654078,0.9846091824460009
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.0.norm1.bias,non_affine,norm,256,0.003789390784859267,0.003789390784859267,6.884112627964626e-05,0.015643291644540026
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0006394056924022141,0.0006394056924022141,0.00017251334763906343,0.9948891929767254
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.0.norm2.bias,non_affine,norm,256,0.00049499969077555,0.00049499969077555,0.00011161241493048792,0.020672606492697167
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0009124675547244761,0.0009124675547244761,0.00015087427989935996,0.9559228200243588
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0006463748197476935,0.0006463748197476935,0.00011858387893913141,0.013113154878808542
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00023128295773747797,0.00023128295773747797,0.0004089063175919242,0.9993695417473408
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00023380610832399835,0.00023380610832399835,0.00036938186689950455,0.061987395284615804
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00044115953332099115,0.00044115953332099115,0.00034976013680257546,0.9523397243749515
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0003034308258529876,0.0003034308258529876,0.0001920783145049443,0.014603669581176338
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.2.norm2.weight,non_affine,norm,256,5.865795496241606e-05,5.865795496241606e-05,0.00018244523187823132,1.0111992286413607
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.2.norm2.bias,non_affine,norm,256,4.920910343340305e-05,4.920910343340305e-05,0.00019457022202803108,0.045250247046747294
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00036799052317804874,0.00036799052317804874,0.00024055267911544403,0.9582052076078379
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00020603823027690065,0.00020603823027690065,0.0003066455477032341,0.015519861301817487
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.3.norm2.weight,non_affine,norm,256,2.6386752656380808e-05,2.6386752656380808e-05,9.18388339620265e-05,1.0224162823417784
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,layers.3.norm2.bias,non_affine,norm,256,2.574599845425305e-05,2.574599845425305e-05,0.00010600253314975514,0.022222696296574005
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,norm.weight,non_affine,norm,256,0.0010735023092116702,0.0010735023092116702,0.00014316579079315102,0.9543506059108363
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1050,5.795580110497237,0.001,norm.bias,non_affine,norm,256,0.0008280502418424427,0.0008280502418424427,8.937954978966274e-05,0.0031565133143331026
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0014974349530945616,0.0009757643796575265,0.0003179018632351806,0.05365868541009389
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0034835799973727127,0.0034835799973727127,0.0030294247870376054,0.4331290357987938
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0002579705414349789,0.0003455034841164228,0.00027000704084586175,0.053233827940825824
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.0008488358046281521,0.0008488358046281521,0.016265131949776503,0.6659092972080765
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00010956524602866914,0.00010257593107639379,0.00017160331469323313,0.04673032737177389
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,0.00015637132867262022,0.00015637132867262022,0.0032073051262857324,0.2680395839036428
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00017760111860705579,0.00010305958509168504,0.000205384736701277,0.033927048504121184
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,0.00011702025241676842,0.00011702025241676842,0.03384666673102062,6.236118006071127
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00042303618024686426,0.00041257010735961015,0.00029806127305327337,0.045270659391925136
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.0005012425022005705,0.0005012425022005705,0.0068748930901104364,0.540587052353016
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,4.7011149150928906e-05,2.842152756618265e-05,0.0003460298049988656,0.059859727735358866
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,3.804145630644776e-05,3.804145630644776e-05,0.012756044210812903,2.4400789360660853
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.7667537120623856e-05,1.5529674998154583e-05,0.0002348996288500958,0.04383094794231035
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,2.7007457496277255e-05,2.7007457496277255e-05,0.004970663798367286,0.6638431860099774
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,4.334805930528974e-05,1.837196850613518e-05,0.00011775771397434523,0.031148116727827267
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,2.714819918582134e-05,2.714819918582134e-05,0.046389273522947534,4.30339681726774
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,4.913567015914994e-05,4.424523884316146e-05,0.0002691560180068326,0.046540972570400754
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,7.047802195676647e-05,7.047802195676647e-05,0.00929952154035946,0.6303724175165225
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,3.8415463777613465e-05,2.1022223440473812e-05,0.00019961843812263616,0.052792547953202665
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,1.3282258087564584e-05,1.3282258087564584e-05,0.032695522581129684,4.447265196118776
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,6.88037141320272e-06,5.703003347742513e-06,0.0001141363271512042,0.041126163292562516
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,6.550475452479352e-06,6.550475452479352e-06,0.002595506518220631,0.6303970957977184
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.7936923368158317e-05,1.2798826727167827e-05,8.053845902681593e-05,0.03182538807030501
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,1.2754630187514868e-05,1.2754630187514868e-05,0.019879490981494496,5.008972128923266
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,3.998364750266014e-05,4.481407730926153e-05,0.00023068801768660776,0.044071275269690624
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,3.969341967258516e-05,3.969341967258516e-05,0.008418819077254119,0.5970400706809921
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,3.193955712841958e-05,2.0692516552201205e-05,0.0001318548646043784,0.051056587684428494
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,1.0143126471049348e-05,1.0143126471049348e-05,0.03164702096213549,2.3653998848599387
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,6.943491179020798e-06,5.039658301979954e-06,7.230719644200779e-05,0.040437584603315466
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,6.731619154382301e-06,6.731619154382301e-06,0.0019920326429768336,0.6179425413648147
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,2.4740386307541952e-05,1.5461929465187677e-05,6.679214420951353e-05,0.03258320671579917
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,1.0274496520060088e-05,1.0274496520060088e-05,0.013743582922779505,6.565332001471882
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,cls.weight,cls,shape_weight,512,0.01511985710648782,0.0053769572044200156,0.00012663619437247668,0.056200417381809954
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,cls.bias,cls,boundary_coordinate,2,0.015156942938849716,0.015156942938849716,0.01768344300145576,0.6110930066846688
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,embed.weight,non_affine,weight,12750336,2.0682592324886723e-05,2.0682592324886723e-05,0.00016751789713455388,1.0004601016155625
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.0.norm1.weight,non_affine,norm,256,0.013868054762437021,0.013868054762437021,0.00024626082955168303,0.9842779020831491
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.0.norm1.bias,non_affine,norm,256,0.03533144353342976,0.03533144353342976,0.0002392466960158893,0.015512539952412419
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0007167792386827124,0.0007167792386827124,0.00016293079287178685,0.9946962314118223
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.0.norm2.bias,non_affine,norm,256,0.001621198653473553,0.001621198653473553,0.00013768248479253644,0.020942400320610115
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.1.norm1.weight,non_affine,norm,256,0.00152440804877659,0.00152440804877659,0.00031755374565335437,0.9535714339036365
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0029565301985134116,0.0029565301985134116,0.0002983502739247589,0.012876059555767039
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.1.norm2.weight,non_affine,norm,256,0.0001849971666610856,0.0001849971666610856,0.0004061134029666606,0.9994312695663344
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.1.norm2.bias,non_affine,norm,256,0.0002577336268802389,0.0002577336268802389,0.00015405309068000807,0.06969485937911331
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00021505985242869504,0.00021505985242869504,0.0003111065333345526,0.9498660859037209
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0007822632389044178,0.0007822632389044178,0.00026046654173298415,0.018119703593682635
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.2.norm2.weight,non_affine,norm,256,2.5810386644937748e-05,2.5810386644937748e-05,0.00023100849534913502,1.0133888863929272
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.2.norm2.bias,non_affine,norm,256,1.959528476396838e-05,1.959528476396838e-05,0.00012336406318015717,0.055713301347026005
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.3.norm1.weight,non_affine,norm,256,0.0002331023733461374,0.0002331023733461374,0.00026639062219660606,0.9570480656606235
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00046774438038700214,0.00046774438038700214,0.00022956969387615613,0.01822896425810339
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.3.norm2.weight,non_affine,norm,256,2.306530448033344e-05,2.306530448033344e-05,8.330497064089699e-05,1.0239356772217905
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,layers.3.norm2.bias,non_affine,norm,256,2.073319945918868e-05,2.073319945918868e-05,3.133071817360973e-05,0.026348203209062872
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,norm.weight,non_affine,norm,256,0.000738749614444523,0.000738749614444523,0.00013261275993103517,0.9523140005295276
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1100,6.071823204419889,0.001,norm.bias,non_affine,norm,256,0.0015066381403865629,0.0015066381403865629,9.110330615801001e-05,0.00478376345776346
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0019972164846272502,0.0018635474537240899,0.0002867715676627997,0.05440511985667158
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0024541113557572237,0.0024541113557572237,0.002661257186441757,0.43477934192772616
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00021782701530740684,0.00014858064318308233,0.0001643626963092733,0.05366267072958459
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00043761424944505875,0.00043761424944505875,0.010581032313317485,0.6314894892315455
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,6.577192276176724e-05,5.45694520553071e-05,0.00011162418773079291,0.04682396057126468
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,8.980502486840367e-05,8.980502486840367e-05,0.001698742130318461,0.2763031389945546
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,8.066558876788956e-05,4.737437010993274e-05,0.00011935851323898277,0.03421631451381125
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,5.3824382431535175e-05,5.3824382431535175e-05,0.05977380110720189,6.294649776930324
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00011109683421384315,0.00010639602729171198,0.00015107518888809231,0.04574785488993723
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,8.488865750980167e-05,8.488865750980167e-05,0.0023329500524578574,0.5664168784361101
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,2.460858535260901e-05,1.6797036111662043e-05,8.801499743849187e-05,0.061449273003623406
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,1.3346166397598819e-05,1.3346166397598819e-05,0.007232364213658512,2.543640141844678
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,9.589064387246073e-06,8.284735735472531e-06,7.612777356098202e-05,0.04433391467701968
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,1.177479466036626e-05,1.177479466036626e-05,0.0021570618389639843,0.7622210289343689
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,5.491974714347079e-06,5.124583319876996e-06,7.225382071061682e-05,0.03161346025909984
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,6.398238957230381e-06,6.398238957230381e-06,0.03219891937585946,4.403172493672398
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,2.2386665181394824e-05,2.1985589027900505e-05,0.00013747276053954204,0.046984202617421644
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,1.8486167466192354e-05,1.8486167466192354e-05,0.002874353031567641,0.6710084161472234
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,4.6666997202294625e-06,3.396676687354012e-06,7.46303292616567e-05,0.053498472123967813
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,1.6064916233038347e-06,1.6064916233038347e-06,0.013777443416784937,4.675936257351302
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.2399563319451393e-06,1.2191356673554663e-06,4.412707611668815e-05,0.04139860764187939
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,1.0517800588272737e-06,1.0517800588272737e-06,0.0017465736038210916,0.6734326072568239
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.999507653539003e-06,1.1728969332608902e-06,3.8857904359386834e-05,0.032280537170431445
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,1.5763304508093296e-06,1.5763304508093296e-06,0.017535515641106916,5.165305399253147
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,4.151697945563206e-06,3.84556793368834e-06,0.00010242616839829222,0.044626798413038675
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,5.4168740928307684e-06,5.4168740928307684e-06,0.003364464997358907,0.6155587204239932
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.890369990718427e-06,1.4635564617936514e-06,4.231079829057445e-05,0.05184108854427255
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,1.076643135511577e-06,1.076643135511577e-06,0.006574192204027985,2.630082976624164
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,9.494425415029014e-07,9.225635661735569e-07,2.873498657134137e-05,0.040606166412503225
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,9.301203925860316e-07,9.301203925860316e-07,0.0012670721683803708,0.6593514677793204
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,2.590797289972222e-06,1.1949071427356617e-06,2.817426191585742e-05,0.033142964472742426
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,1.07218690891878e-06,1.07218690891878e-06,0.01324095872928194,6.84086401719176
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,cls.weight,cls,shape_weight,512,0.0004806857366768431,0.0005158567375916968,3.703347641407159e-05,0.05600903509526722
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,cls.bias,cls,boundary_coordinate,2,0.0018412275771519178,0.0018412275771519178,0.001230529355580554,0.5976566987877451
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,embed.weight,non_affine,weight,12750336,4.6398277558115264e-05,4.6398277558115264e-05,0.00012323659226742592,1.0004759490340795
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.0.norm1.weight,non_affine,norm,256,0.013773582417163345,0.013773582417163345,0.0002864637178176781,0.9844779308939517
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.0.norm1.bias,non_affine,norm,256,0.02214817305983931,0.02214817305983931,0.00023111244268780165,0.015920654462306658
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0005341013875548381,0.0005341013875548381,0.00013826953119531785,0.9939104274595398
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0009920526885646341,0.0009920526885646341,0.00013301013869732026,0.020857906533193693
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0007205952185677509,0.0007205952185677509,0.00018813025653764698,0.9526670012165369
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0010864367101084795,0.0010864367101084795,0.00014746693844973303,0.011987577360474328
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00013516236729011437,0.00013516236729011437,0.00014774610057441276,1.0009327948701134
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00016169290041700393,0.00016169290041700393,0.000148733284416204,0.07073299517274771
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0001002927632816661,0.0001002927632816661,0.00016930566362735993,0.9474684350686874
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0001697702262817254,0.0001697702262817254,0.00014158452617022677,0.017337056680192742
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.2.norm2.weight,non_affine,norm,256,1.139621833224233e-05,1.139621833224233e-05,0.0001312293685687415,1.0153416164892723
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.2.norm2.bias,non_affine,norm,256,3.75852634233893e-06,3.75852634233893e-06,0.00010727282087055449,0.05776779646992945
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.3.norm1.weight,non_affine,norm,256,1.8096660442088606e-05,1.8096660442088606e-05,0.00010994357863968235,0.9563691632191548
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.3.norm1.bias,non_affine,norm,256,5.8752470616929544e-05,5.8752470616929544e-05,9.925628460925577e-05,0.017297011892105255
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.3.norm2.weight,non_affine,norm,256,1.1789542102146515e-05,1.1789542102146515e-05,9.609015615603507e-05,1.0258271950094695
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,layers.3.norm2.bias,non_affine,norm,256,4.583768949378343e-06,4.583768949378343e-06,6.236296719184675e-05,0.028361330869645783
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,norm.weight,non_affine,norm,256,4.2940729499041136e-05,4.2940729499041136e-05,8.645149813427763e-05,0.9505742445619061
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1150,6.348066298342541,0.001,norm.bias,non_affine,norm,256,0.00018237303204116272,0.00018237303204116272,6.726217455334038e-05,0.0048946806351554805
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0020476655694276636,0.0019422475380561374,0.0004190161251675438,0.05531679128040491
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.002090507397007103,0.002090507397007103,0.002857401781441733,0.43503307605922187
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00035772391857320085,0.00043736271881630217,0.00026498378948046814,0.053730438766970326
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.0004636515171930454,0.0004636515171930454,0.01496341053509213,0.5921260308644665
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00010526474320682906,9.653732661302862e-05,0.00014381912831936043,0.04706074748062786
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,0.00011467424804467617,0.00011467424804467617,0.004118227188409239,0.266739750076186
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00010712258956594573,7.470824039556389e-05,0.0001758168604430724,0.03467373732808123
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,6.742544097778059e-05,6.742544097778059e-05,0.05727136000998403,6.324227797823979
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00024501786821448527,0.0002391718646889263,0.00026454859357392165,0.04575555455415715
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00016562202474522178,0.00016562202474522178,0.009867048709561345,0.589273214723701
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,5.831645347347345e-05,3.122902302752756e-05,0.0001349639686939558,0.06124525340394409
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,3.444109354916171e-05,3.444109354916171e-05,0.016831800867853602,2.546100334821475
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.3113095251368642e-05,1.9048179037806937e-05,0.00016380777030176538,0.04448110272810074
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,2.4756899257320946e-05,2.4756899257320946e-05,0.005325207736463236,0.721416750693701
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.3532752876269636e-05,1.7019908406376607e-05,0.00016628755330077113,0.031799955233492355
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,2.057899185602087e-05,2.057899185602087e-05,0.16667034969631428,3.9584695625286574
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,5.245802001496733e-05,5.382705971937669e-05,0.000262531051493293,0.04732209312240319
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,5.200056494585248e-05,5.200056494585248e-05,0.008435999242334435,0.6754145867866561
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.3087005262862388e-05,9.22753278963965e-06,8.75498397082574e-05,0.05451823333334484
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,9.730354144863266e-06,9.730354144863266e-06,0.01290086963169987,4.873838237346246
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,5.9467579851494004e-06,4.558374110834327e-06,7.550243248752054e-05,0.04157987821961778
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,6.8947611050944445e-06,6.8947611050944445e-06,0.003998219945118369,0.6933388720422595
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.763593189397355e-05,5.0941160347951975e-06,6.193998136003873e-05,0.03231095512977107
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,9.201881786894979e-06,9.201881786894979e-06,0.0920843128796659,4.957878455232184
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,1.738548640634784e-05,1.9558509177062135e-05,0.0001919162196360894,0.04530605566304369
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,2.9114487663741656e-05,2.9114487663741656e-05,0.007546187377436206,0.6279803266025322
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,7.233675184996862e-06,3.220489762416468e-06,7.79235220393847e-05,0.05301631071550601
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,6.6595508653554494e-06,6.6595508653554494e-06,0.00630484758193638,2.7837770104607387
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,3.5468202128922036e-06,2.9016475411755047e-06,7.118398713831278e-05,0.040740621043820494
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,3.4062076287880738e-06,3.4062076287880738e-06,0.004177455799294598,0.6679310035079091
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.604771524735038e-05,2.3819095124420748e-06,3.654277599830504e-05,0.03344547134654411
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,6.6396457327462515e-06,6.6396457327462515e-06,0.05954897998876906,7.131889358732041
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,cls.weight,cls,shape_weight,512,0.006743915463858533,0.0006363253861721127,0.00010900178940734881,0.05610659435646087
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,cls.bias,cls,boundary_coordinate,2,0.012500231524647902,0.012500231524647902,0.011561952846619993,0.5583650881244278
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,embed.weight,non_affine,weight,12750336,3.246113738359331e-05,3.246113738359331e-05,0.00019507900008977914,1.00049370261083
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.0.norm1.weight,non_affine,norm,256,0.009794350561189092,0.009794350561189092,0.00022031969867902277,0.9848034244290333
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.0.norm1.bias,non_affine,norm,256,0.017839029508060926,0.017839029508060926,7.955101821534065e-05,0.015528091526619171
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0011454373946061965,0.0011454373946061965,0.0001901566787031043,0.9952965332379441
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0008876846566017396,0.0008876846566017396,0.0001655486791771076,0.018073352882947837
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0007327629312906877,0.0007327629312906877,0.000283009619720319,0.9500183379762466
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0013817534713287108,0.0013817534713287108,0.0002227707630757291,0.011142218113398326
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.1.norm2.weight,non_affine,norm,256,0.0003009631110998514,0.0003009631110998514,0.0003701455927117927,1.0002825457048425
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.1.norm2.bias,non_affine,norm,256,0.0003016238028458219,0.0003016238028458219,0.0004415231271211994,0.06813599328270109
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00019389192140112932,0.00019389192140112932,0.0003382912010784174,0.9462866689614337
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.2.norm1.bias,non_affine,norm,256,0.000531600724795651,0.000531600724795651,0.0003164186883359793,0.016868180675848454
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.2.norm2.weight,non_affine,norm,256,3.490223188367711e-05,3.490223188367711e-05,0.00013607615735781672,1.0159248496294422
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.2.norm2.bias,non_affine,norm,256,4.0879787066080454e-05,4.0879787066080454e-05,0.0001837313537760047,0.057542402823761565
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.3.norm1.weight,non_affine,norm,256,8.529042757978964e-05,8.529042757978964e-05,0.00021134300899038945,0.9568389076487378
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0003383758781197175,0.0003383758781197175,0.0003106014224306556,0.01491959751215761
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.3.norm2.weight,non_affine,norm,256,8.503870067275475e-06,8.503870067275475e-06,4.830555876059061e-05,1.0270304619191086
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,layers.3.norm2.bias,non_affine,norm,256,8.734703979424686e-06,8.734703979424686e-06,5.45154395013447e-05,0.028850052791475674
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,norm.weight,non_affine,norm,256,0.0002810578259322153,0.0002810578259322153,0.00015705575072400333,0.9492321876861985
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1200,6.624309392265193,0.001,norm.bias,non_affine,norm,256,0.0012403736144286266,0.0012403736144286266,0.00022925144331384188,0.004186155774595674
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0020632961480103813,0.001904595951729312,0.0002936684252756956,0.05656355102758613
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.002536621662833744,0.002536621662833744,0.002346834090590508,0.4680618320928437
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00012353847387279216,0.00013560654029684327,0.00020239518743811393,0.05490305262636891
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00021471227066611624,0.00021471227066611624,0.01061470960098136,0.7129096041726599
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,4.6203793854440597e-05,4.268609742054332e-05,0.00010260943493245428,0.047387682144815695
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,4.63761914428692e-05,4.63761914428692e-05,0.001516895523107726,0.2588504358607383
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,4.043756614558012e-05,3.3326599419288164e-05,0.0001495041218250284,0.03528212820443413
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,2.2118535242525513e-05,2.2118535242525513e-05,0.07017982071022319,6.994179621941688
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00010457177137202563,0.000102040453595513,0.0002109603655195574,0.04580246753475818
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,6.851589565549403e-05,6.851589565549403e-05,0.0022635463415659504,0.6531684368236422
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,2.72671360550376e-05,1.798301927540498e-05,7.234738577964826e-05,0.06154297336855586
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,1.5149553372508828e-05,1.5149553372508828e-05,0.0059349217716845705,2.7697293273942107
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.4584766053972416e-05,1.2153306132522283e-05,8.155838822471867e-05,0.04454628832687325
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,1.6638854713609895e-05,1.6638854713609895e-05,0.0020451329475374975,0.6709996220719798
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,6.218376040893331e-06,7.945848595907085e-06,5.991089643358997e-05,0.031927046264992
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,5.123396704413482e-06,5.123396704413482e-06,0.07093160972423328,4.959945459373615
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,3.272004222609942e-05,3.0257812267335338e-05,0.0001737885933756288,0.04756967808996917
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,3.048424330902073e-05,3.048424330902073e-05,0.003383759847927034,0.6852503730386013
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,2.900837652698515e-06,2.898775886196365e-06,6.753228611332513e-05,0.055276108566015336
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,7.27761257244816e-07,7.27761257244816e-07,0.007976025711696729,4.914376107838804
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,8.316415962774577e-07,7.955160415187779e-07,2.8425805591905822e-05,0.04174767739428043
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,8.69761580266672e-07,8.69761580266672e-07,0.00036951241775611557,0.6867700950340477
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.2418424940557035e-06,1.4331536178198052e-06,3.227042993796499e-05,0.03246573001380281
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,6.721100054188527e-07,6.721100054188527e-07,0.03846520096392282,4.952371726534008
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,4.7994445431823735e-06,4.67733562904443e-06,0.0001172477261727825,0.04605025182722707
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,3.588681362727216e-06,3.588681362727216e-06,0.0020306277081247725,0.6680140340524363
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,3.2456289745606204e-06,2.8988117919607405e-06,8.501779656928707e-05,0.05451149803425831
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,5.009625487615103e-07,5.009625487615103e-07,0.016440780523741386,3.121038749124265
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,5.811085324837149e-07,5.472840165919736e-07,3.070907351076119e-05,0.041029160116867275
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,5.313033059270172e-07,5.313033059270172e-07,0.0004053764431613922,0.6501146252139335
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,2.3412180684841886e-06,1.6285142597411548e-06,2.9458534791919663e-05,0.03373138847267873
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,5.1801179125335e-07,5.1801179125335e-07,0.03678073103201535,7.658753775870723
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,cls.weight,cls,shape_weight,512,0.0018853936220790052,0.0007667868432861145,6.030101894950652e-05,0.05720852943677891
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,cls.bias,cls,boundary_coordinate,2,0.0015121762612371435,0.0015121762612371435,0.007382368182096759,0.5707710199616729
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,embed.weight,non_affine,weight,12750336,4.705426194464466e-05,4.705426194464466e-05,0.00017727752089174742,1.0005159239257169
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.0.norm1.weight,non_affine,norm,256,0.013066483607512223,0.013066483607512223,0.0002563711139727872,0.9840162319767399
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.0.norm1.bias,non_affine,norm,256,0.01762493675460273,0.01762493675460273,0.00010774637185500647,0.01587092958050178
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0003895835090731891,0.0003895835090731891,0.00011532886529537816,0.9964183203779804
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0004945107103860815,0.0004945107103860815,7.446624182226905e-05,0.01800603380438409
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0005143558568351356,0.0005143558568351356,0.00022617545394499253,0.9467621084465909
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00047953124725082924,0.00047953124725082924,0.00011895656619142873,0.010912739478335905
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00025471122823923916,0.00025471122823923916,0.00013503158979001332,0.9990108485468119
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.1.norm2.bias,non_affine,norm,256,0.0002690806121373812,0.0002690806121373812,9.68426362810395e-05,0.06504767907832538
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00015951050436843232,0.00015951050436843232,0.0001507077188349882,0.9439528910330507
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00013808552880764988,0.00013808552880764988,0.00011636226613310573,0.017351700567639117
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.2.norm2.weight,non_affine,norm,256,9.204513126691645e-06,9.204513126691645e-06,6.59876451282141e-05,1.0156669608031113
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.2.norm2.bias,non_affine,norm,256,6.2033343445122885e-06,6.2033343445122885e-06,4.6535496172979094e-05,0.056005798762188065
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.3.norm1.weight,non_affine,norm,256,3.6481431424496475e-05,3.6481431424496475e-05,0.00020075139018918133,0.9578244717271395
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.3.norm1.bias,non_affine,norm,256,2.702277411103046e-05,2.702277411103046e-05,5.8748492744067934e-05,0.013888907799898294
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.3.norm2.weight,non_affine,norm,256,3.1234370995494186e-06,3.1234370995494186e-06,2.0815010122079447e-05,1.0281607856435948
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,layers.3.norm2.bias,non_affine,norm,256,3.9908188396394474e-06,3.9908188396394474e-06,1.2377940066916113e-05,0.0277374358234355
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,norm.weight,non_affine,norm,256,8.538793924238302e-05,8.538793924238302e-05,7.907877071924091e-05,0.9481329025009633
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1250,6.900552486187845,0.001,norm.bias,non_affine,norm,256,0.00015372818459797395,0.00015372818459797395,6.950334161092854e-05,0.0029870810586457345
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.002125952895244778,0.0021105655096573944,0.000190639462677937,0.05730897694313273
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0007208953884767701,0.0007208953884767701,0.0014925961265638832,0.49816620836952613
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,8.619110897955952e-05,9.897787835567226e-05,0.00011535334502610635,0.05572208927051944
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00016107903541641528,0.00016107903541641528,0.004521138097374749,1.1168874591117521
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,3.1545988767567284e-05,3.117482827340406e-05,5.780992435146679e-05,0.0476231353454494
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,3.994291210684274e-05,3.994291210684274e-05,0.0008096550321242114,0.2669107090959737
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,4.265413078448565e-05,2.3439648523562052e-05,7.578245972325155e-05,0.03573910368972578
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,2.5972497407523703e-05,2.5972497407523703e-05,0.028935304301787167,7.21323147507331
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,6.17058470437043e-05,5.527745168312901e-05,0.00011970192846603837,0.04656690935884379
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,9.265502249085384e-05,9.265502249085384e-05,0.003659819219667319,0.6466355161521513
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,1.7816709396919466e-05,1.5309831844036624e-05,9.028031053094724e-05,0.06219598097095173
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,8.120700500401839e-06,8.120700500401839e-06,0.020074557213983556,2.7823633258769527
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,5.961531619473122e-06,5.906606657752827e-06,6.046670702102247e-05,0.04462007804632281
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,6.624875268074995e-06,6.624875268074995e-06,0.0021544264804827843,0.7221060230441878
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,9.296093023509587e-06,7.702664479317164e-06,5.863602764268726e-05,0.0320153940021658
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,5.965719476957084e-06,5.965719476957084e-06,0.07029653407660928,5.5361196343168695
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,1.6809175279795176e-05,1.7023505507417243e-05,0.00011064029803274398,0.04848319770565052
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,1.5567718497048565e-05,1.5567718497048565e-05,0.0033311169494914476,0.7357035854370971
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,8.660736325214746e-06,9.370061925544082e-06,0.0001272364423935552,0.055962263648240404
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,3.11295319383895e-06,3.11295319383895e-06,0.034666652385811125,4.708421329362414
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,2.3546173928593423e-06,2.685407316734307e-06,6.207757938949975e-05,0.04182608599746371
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,2.4927889531735915e-06,2.4927889531735915e-06,0.0029320285305086307,0.7346848179270515
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,5.1827872839235305e-06,3.572462350756844e-06,4.909904122450832e-05,0.03294113170170556
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,2.689886773137036e-06,2.689886773137036e-06,0.024188927682090976,6.2263471501538135
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,1.0878315874288636e-05,1.0080082107944567e-05,0.00016642818157363434,0.04723733200984427
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,9.041050078484323e-06,9.041050078484323e-06,0.006052500191263695,0.7539825005587558
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,5.4002021337185715e-06,6.187348607753706e-06,8.706583099722059e-05,0.056351509574025446
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,1.505204570804227e-06,1.505204570804227e-06,0.014642493711032082,3.4423132750068772
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.3920702550567234e-06,1.763796612058017e-06,5.120082136942114e-05,0.04113654635944492
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,1.3309048462917946e-06,1.3309048462917946e-06,0.0030169060051255803,0.6386418233444943
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,4.5943013883488155e-06,3.652694629560321e-06,4.418407377955359e-05,0.034081684687363556
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,1.402336318725572e-06,1.402336318725572e-06,0.016308747650608132,7.94312261449466
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,cls.weight,cls,shape_weight,512,0.0027166606852732952,0.0002768441915656132,3.628642951959041e-05,0.058481066354525615
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,cls.bias,cls,boundary_coordinate,2,0.0033461709780155074,0.0033461709780155074,0.005906730756071345,0.5091577171792006
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,embed.weight,non_affine,weight,12750336,5.3632361547243876e-05,5.3632361547243876e-05,0.00013600383127030806,1.000536655431321
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.0.norm1.weight,non_affine,norm,256,0.014719784355252586,0.014719784355252586,0.0002838698350095768,0.983885567714122
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.0.norm1.bias,non_affine,norm,256,0.007002335857827198,0.007002335857827198,6.949184601166089e-05,0.01734009151599689
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0002187025270188799,0.0002187025270188799,5.594263864278493e-05,0.996095904179656
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.0.norm2.bias,non_affine,norm,256,0.000463081753989093,0.000463081753989093,4.075855352402061e-05,0.020041341937796945
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.1.norm1.weight,non_affine,norm,256,0.00035080047205082287,0.00035080047205082287,0.00011104075769735119,0.946080423981036
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0008823289558263228,0.0008823289558263228,5.872636291705234e-05,0.012004501366736304
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.1.norm2.weight,non_affine,norm,256,6.709098855633217e-05,6.709098855633217e-05,8.32264256705392e-05,0.9976353104678386
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.1.norm2.bias,non_affine,norm,256,8.194101525423466e-05,8.194101525423466e-05,9.988079727824771e-05,0.0732967173717579
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.2.norm1.weight,non_affine,norm,256,8.897963362419012e-05,8.897963362419012e-05,0.0001301660024191869,0.9441576121660107
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00021610277797772881,0.00021610277797772881,0.00010372286756244075,0.015509134368836759
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.2.norm2.weight,non_affine,norm,256,2.7057193508914864e-05,2.7057193508914864e-05,0.00010781599231410432,1.0158284497058903
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.2.norm2.bias,non_affine,norm,256,1.5835578524832854e-05,1.5835578524832854e-05,6.230268693533426e-05,0.0615021899787325
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.3.norm1.weight,non_affine,norm,256,9.658140468829892e-05,9.658140468829892e-05,0.00026716694122234935,0.9571304892643749
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00013869675532887963,0.00013869675532887963,0.00015143737447349972,0.014188343800226795
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.3.norm2.weight,non_affine,norm,256,1.4295091756052168e-05,1.4295091756052168e-05,4.9947832119056705e-05,1.0289888735467136
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,layers.3.norm2.bias,non_affine,norm,256,1.2788595505482957e-05,1.2788595505482957e-05,2.4082668071414084e-05,0.029269650843798654
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,norm.weight,non_affine,norm,256,0.00012642026424749674,0.00012642026424749674,7.000473545788824e-05,0.9475720725918649
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1300,7.176795580110497,0.001,norm.bias,non_affine,norm,256,0.0003499030043429508,0.0003499030043429508,6.259102521510749e-05,0.002817110346700409
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.001974411263541963,0.0018689741755264365,0.00021048445029667846,0.057598133088418275
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.002345569687745551,0.002345569687745551,0.0018412454214082718,0.49303670315079073
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0001136062418549449,7.68383517143401e-05,0.0001615465337207907,0.056171248197705984
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00022791294821240503,0.00022791294821240503,0.0030179559793592154,1.096471289436691
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,5.1355173944142014e-05,5.678252446962506e-05,0.0001163403500903526,0.04754986829828451
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,7.468707266815337e-05,7.468707266815337e-05,0.003817263931830446,0.2824820711556867
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,7.715502689001851e-05,3.78822511970589e-05,0.00016250459546564183,0.03580831432327136
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,4.816910701606671e-05,4.816910701606671e-05,0.06993109519734075,8.098406185124194
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.0001032245759318641,0.0001076226193227937,0.00022412015392586824,0.04675997090915019
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00015328670901362855,0.00015328670901362855,0.008018646093601799,0.6627316321896662
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,2.51906829453254e-05,1.7686013333285715e-05,0.00014280733052942407,0.06281192620926299
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,1.696412125084727e-05,1.696412125084727e-05,0.02474722984584386,2.9401184748438562
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.0934477769959895e-05,1.2295229627909686e-05,9.569647767284507e-05,0.04442583791933275
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,1.3154897838788222e-05,1.3154897838788222e-05,0.004586189941797773,0.6952104600762004
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.47850615918578e-05,1.6276050390234345e-05,0.00011256341505592687,0.031820447640491446
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,1.3165524299640851e-05,1.3165524299640851e-05,0.08968134382100654,6.412169164262066
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,2.5889848831740068e-05,2.721810184339594e-05,0.00017751087812608758,0.04848629028533965
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,2.8717482710701912e-05,2.8717482710701912e-05,0.008552301149683835,0.7111261976731196
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.8403726624158297e-05,2.6365517266254666e-05,0.00018856844807089358,0.05576243826006114
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,7.084551175109079e-06,7.084551175109079e-06,0.055355911006672316,4.874247566256581
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,6.060830651863608e-06,7.5602348204491855e-06,0.00011430203558911071,0.04143334168215141
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,5.286468816802234e-06,5.286468816802234e-06,0.010423596932514502,0.6215901100850307
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.6766922879599454e-05,1.2822978984159794e-05,7.631788818727486e-05,0.03264147801971452
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,6.7628628584046385e-06,6.7628628584046385e-06,0.03572500628901107,6.030234770245462
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,3.515842698622461e-05,3.100683162454575e-05,0.0002996140934500218,0.04833448023855224
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,2.7367518043332428e-05,2.7367518043332428e-05,0.012720997896927396,0.7473985935563392
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.2848926412941707e-05,1.5691716950328345e-05,0.00022014944684391844,0.05838361252122122
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,5.064626011447122e-06,5.064626011447122e-06,0.01942167689492074,3.6178518389661756
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,3.968465484501284e-06,5.644196539305241e-06,0.00016467937106358154,0.04093821065864629
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,3.9666267208450016e-06,3.9666267208450016e-06,0.014254098075240813,0.5141718067033861
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.4930831531814084e-05,1.4423218528778178e-05,5.7934233401610184e-05,0.03384723080292297
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,4.9105374411609596e-06,4.9105374411609596e-06,0.018454786257475153,7.9829735767109264
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,cls.weight,cls,shape_weight,512,0.009745509321477289,0.002384215926933566,0.00018568907542244677,0.05989450042043126
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,cls.bias,cls,boundary_coordinate,2,0.00928208581294987,0.00928208581294987,0.015882002679920258,0.7786709367836939
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,embed.weight,non_affine,weight,12750336,5.320525074233332e-05,5.320525074233332e-05,0.00019272044556668312,1.000548689039261
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.0.norm1.weight,non_affine,norm,256,0.014375928952914565,0.014375928952914565,0.0002649093551767605,0.9842342094373647
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.0.norm1.bias,non_affine,norm,256,0.018133400088630312,0.018133400088630312,5.0827456738725765e-05,0.02335429572139014
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.0.norm2.weight,non_affine,norm,256,0.00033413066695937274,0.00033413066695937274,0.00010833383997633294,0.9956661727830828
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0008784331220275805,0.0008784331220275805,3.143953268364938e-05,0.021699196477916353
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.1.norm1.weight,non_affine,norm,256,0.00042080124437625296,0.00042080124437625296,0.00020974765246400276,0.9455156974881338
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.1.norm1.bias,non_affine,norm,256,0.001553682837804987,0.001553682837804987,0.00011269716588009626,0.01226249373726668
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.1.norm2.weight,non_affine,norm,256,4.789208635096248e-05,4.789208635096248e-05,0.0001274081175388214,0.9960535377912597
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00013021637686824917,0.00013021637686824917,3.785103201768518e-05,0.07448885105544666
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00015241722345117425,0.00015241722345117425,0.0002934590119401871,0.9426344145287121
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00043194524997906765,0.00043194524997906765,6.051599328926879e-05,0.015347647383059384
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.2.norm2.weight,non_affine,norm,256,2.3040154043157353e-05,2.3040154043157353e-05,0.00022221462137290773,1.0130326271187804
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.2.norm2.bias,non_affine,norm,256,3.699423422298889e-05,3.699423422298889e-05,7.77083940981504e-05,0.06219243203186881
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.3.norm1.weight,non_affine,norm,256,0.0003431602824578323,0.0003431602824578323,0.0004264617989854101,0.9601527785881738
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00044876756237365923,0.00044876756237365923,0.00011021601544676159,0.014682512090279569
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.3.norm2.weight,non_affine,norm,256,2.00092808324327e-05,2.00092808324327e-05,0.0001559430376274521,1.028673768770774
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,layers.3.norm2.bias,non_affine,norm,256,2.7010373952620813e-05,2.7010373952620813e-05,0.000152175718468778,0.03175021277414105
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,norm.weight,non_affine,norm,256,0.00046221323307821407,0.00046221323307821407,0.00011261209268515697,0.9479646600723379
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1350,7.45303867403315,0.001,norm.bias,non_affine,norm,256,0.0009976484068316591,0.0009976484068316591,2.300008349403107e-05,0.0033189022657919842
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0020919452086298855,0.0019654213112416576,0.0002055606064503136,0.05782528450765909
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0020868353167658705,0.0020868353167658705,0.0020390837034142935,0.5047958859959918
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00010469839621997537,9.143536099887242e-05,0.0001641079326044512,0.05668934625751894
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00012656054388846644,0.00012656054388846644,0.00426321711376582,1.1222860130638328
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,3.724888243436844e-05,4.512751411463251e-05,0.00011345804802126411,0.04762293245052816
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,4.5332099905619224e-05,4.5332099905619224e-05,0.004865995145623951,0.28909628902594914
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,3.932789373891265e-05,3.5838581397108244e-05,0.00012264117354466146,0.03606643249880954
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,2.2429311779026294e-05,2.2429311779026294e-05,0.05236118999361812,8.6461872319481
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,6.34435938055307e-05,7.427807515466359e-05,0.00013651870401870452,0.04711403596730741
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,6.472231152571631e-05,6.472231152571631e-05,0.005157924066458249,0.7064418127148846
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,1.673134419087422e-05,1.647039273141973e-05,8.90392350556587e-05,0.06409089938896502
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,7.183894426422387e-06,7.183894426422387e-06,0.010447449163862352,3.395514974512507
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,8.372714052153028e-06,8.566134732534907e-06,8.585572188115156e-05,0.044429545689727616
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,7.18194909023899e-06,7.18194909023899e-06,0.0040145275752366495,0.670642343032004
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,7.19675878297687e-06,1.0042170055785791e-05,8.041010934353661e-05,0.031979655371834476
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,4.995473305039463e-06,4.995473305039463e-06,0.10145513655164877,8.026350493598803
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,3.154353390493123e-05,3.136859720115703e-05,0.00011251686743068385,0.04881824393429492
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,1.2096992193076904e-05,1.2096992193076904e-05,0.004040699734352432,0.717238703210952
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.1278446655334122e-05,1.3412749803828524e-05,0.0001392853169185296,0.0562016560842699
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,1.9767272831247993e-06,1.9767272831247993e-06,0.028586530915729238,5.629417888570732
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,2.292823120213221e-06,2.8693242938215594e-06,5.9965890436118495e-05,0.04164772640083469
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,2.5076261988997365e-06,2.5076261988997365e-06,0.0041339769721438005,0.6944562805014828
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,4.26681410076595e-06,3.716580049326177e-06,5.669292427352862e-05,0.033004651397933106
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,1.7644171019727795e-06,1.7644171019727795e-06,0.05409276233120725,6.237633028312778
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,3.190641005237094e-05,3.430781946268928e-05,0.00030136351248662006,0.04984863063032422
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,1.824235214927639e-05,1.824235214927639e-05,0.014991435078984273,0.7086274480745453
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,3.054298474287284e-06,3.184939658546886e-06,8.458837583689871e-05,0.0611140008934615
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,9.209930356572998e-07,9.209930356572998e-07,0.011206917064702658,4.2202466782341626
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.4344277035636329e-06,1.9651109360486666e-06,6.101683263822458e-05,0.041275788756677756
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,1.393467263142976e-06,1.393467263142976e-06,0.003916516447386039,0.5889370751859616
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,2.7865146530810873e-06,2.360009994474524e-06,2.9874249178145567e-05,0.03412996319588862
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,9.762029978912017e-07,9.762029978912017e-07,0.004357910765653188,7.844900586365702
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,cls.weight,cls,shape_weight,512,0.001310246562878767,0.0009098577784150974,7.066490745579393e-05,0.061754798320972644
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,cls.bias,cls,boundary_coordinate,2,0.0016816881813835087,0.0016816881813835087,0.009029860216264129,0.9867558826457713
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,embed.weight,non_affine,weight,12750336,5.415281667764424e-05,5.415281667764424e-05,0.00015673867841904443,1.0005693007245267
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.0.norm1.weight,non_affine,norm,256,0.01369717664358598,0.01369717664358598,0.00023916855960010922,0.9832486566087754
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.0.norm1.bias,non_affine,norm,256,0.013542623378163985,0.013542623378163985,0.0001176827938869929,0.025982694735610858
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.0.norm2.weight,non_affine,norm,256,0.000283569283881254,0.000283569283881254,9.631365969911966e-05,0.995523775873442
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.0.norm2.bias,non_affine,norm,256,0.00043156156815991973,0.00043156156815991973,0.0001106374281208865,0.02379905948675162
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0002444086115092547,0.0002444086115092547,0.00019711824669319585,0.9433657249094809
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0007202274859483656,0.0007202274859483656,0.00023804456461486235,0.011941939492364637
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.1.norm2.weight,non_affine,norm,256,8.826499538846876e-05,8.826499538846876e-05,0.0001158233279544195,0.9953517169502402
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.1.norm2.bias,non_affine,norm,256,5.5559734355756497e-05,5.5559734355756497e-05,0.00018473947871852246,0.07770637770003862
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.2.norm1.weight,non_affine,norm,256,0.000130367819450346,0.000130367819450346,0.00020044262182065102,0.940190301614178
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00014295573579302097,0.00014295573579302097,2.1976872648918676e-05,0.016377778872688945
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.2.norm2.weight,non_affine,norm,256,3.3064437700527204e-05,3.3064437700527204e-05,0.00011237412919337475,1.0140175643392841
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.2.norm2.bias,non_affine,norm,256,1.0602082598617271e-05,1.0602082598617271e-05,0.00017762249148013066,0.06370084460436262
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.3.norm1.weight,non_affine,norm,256,7.95313264934716e-05,7.95313264934716e-05,0.0001952189065773887,0.9589077672251745
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.3.norm1.bias,non_affine,norm,256,8.9718969656268e-05,8.9718969656268e-05,8.519255930561111e-05,0.015276401368940408
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.3.norm2.weight,non_affine,norm,256,2.014659380845704e-05,2.014659380845704e-05,7.233459245286861e-05,1.0298086555299457
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,layers.3.norm2.bias,non_affine,norm,256,1.1913504001841556e-05,1.1913504001841556e-05,8.006181884727473e-05,0.032622620135868176
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,norm.weight,non_affine,norm,256,9.906612932144425e-05,9.906612932144425e-05,6.255423698391426e-05,0.946760786363247
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1400,7.7292817679558015,0.001,norm.bias,non_affine,norm,256,0.00018804094078593748,0.00018804094078593748,3.906070747669135e-05,0.004338862016757092
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0020952105359035612,0.0020314552373660168,0.00022736871266745598,0.058060600684701764
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0018867141238895005,0.0018867141238895005,0.0026038441277448014,0.5050245783272935
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00014209945453512083,0.00014614773270287996,0.00013394971990932973,0.05765359948366888
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00017862884558513467,0.00017862884558513467,0.0022023119447461613,1.1326579547563507
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,4.985177408699152e-05,5.0775854904822126e-05,0.00010597055466716114,0.04797357457281174
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,4.9177033327391506e-05,4.9177033327391506e-05,0.004291851032022278,0.3150409866340468
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,5.297863677713348e-05,4.8669227296509445e-05,0.00012426128263981552,0.036825781040955206
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,2.2044665260060843e-05,2.2044665260060843e-05,0.06115290537052071,8.906851336607224
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00012164077002628733,0.00012475692130238902,0.00014441379476466654,0.04753123569629386
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00011173498776142511,0.00011173498776142511,0.006785707406142979,0.7528279157796489
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,1.6767466662069587e-05,1.6546333866026555e-05,0.00013063221073830985,0.06562162827730995
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,4.478348052232648e-06,4.478348052232648e-06,0.009858692277229616,3.867769817860499
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,8.575589542466128e-06,9.7291353493049e-06,0.00012000659580717565,0.04531099146354306
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,7.201454442896062e-06,7.201454442896062e-06,0.008861362752695428,0.8781238379419858
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,1.0811060735595981e-05,1.1571792686508995e-05,9.671501529572855e-05,0.03329797828042261
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,3.676055139155276e-06,3.676055139155276e-06,0.06264103682181145,10.129007935519278
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,4.043363024558898e-05,4.139480088708385e-05,0.0001790441283071714,0.04906678050496516
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,1.3861239036995462e-05,1.3861239036995462e-05,0.012638129462530139,0.7460239237919888
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,6.288330575929609e-06,8.195255535420413e-06,0.00010658013017431909,0.05717443828057154
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,1.9815239842844487e-06,1.9815239842844487e-06,0.04566114292731672,7.004880021542905
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.6776719589720372e-06,2.112243089631496e-06,0.0001105825844515818,0.042813829180348074
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,1.5739592605975395e-06,1.5739592605975395e-06,0.012581985405820948,1.1029417453091221
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,7.005505970346762e-06,6.357636839445914e-06,0.0001030917686920999,0.03456787481980836
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,1.7142591554460823e-06,1.7142591554460823e-06,0.04250282214678572,6.571223392008202
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,1.2348117991126698e-05,1.3244896519436909e-05,0.0001944223112248415,0.05243557368330498
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,8.94316670825293e-06,8.94316670825293e-06,0.014123875800156815,0.7945336745983778
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,3.777078107333685e-06,4.70638092385009e-06,0.00014398272738396715,0.06521737111219149
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,1.3442131550091259e-06,1.3442131550091259e-06,0.018628870901524992,5.650190954441741
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.537259559667577e-06,2.069433129750118e-06,8.2298262044095e-05,0.04262572425477987
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,1.2631849726064874e-06,1.2631849726064874e-06,0.00709889281804054,0.8861878271852246
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,6.8970512932247905e-06,6.527571295056359e-06,9.359614238014145e-05,0.03561825306167216
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,1.2557892953635518e-06,1.2557892953635518e-06,0.026121705457525308,7.804174519005563
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,cls.weight,cls,shape_weight,512,0.001534507613276869,0.0016163644497603261,0.00012697395482796168,0.0652246322323376
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,cls.bias,cls,boundary_coordinate,2,0.001317614922520814,0.001317614922520814,0.010362108162578494,0.8669457313378387
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,embed.weight,non_affine,weight,12750336,4.5165837458077845e-05,4.5165837458077845e-05,0.00017035205601660577,1.0005912225134312
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.0.norm1.weight,non_affine,norm,256,0.013658943191131532,0.013658943191131532,0.0002934887435976057,0.9823240075934571
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.0.norm1.bias,non_affine,norm,256,0.01437524719194194,0.01437524719194194,0.00023066951322878905,0.028026377016600986
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.0.norm2.weight,non_affine,norm,256,0.00044764461255000575,0.00044764461255000575,0.00011663045864683594,0.9961525095643746
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.0.norm2.bias,non_affine,norm,256,0.00040976129393188195,0.00040976129393188195,0.00010905815286798062,0.025094798589617082
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.1.norm1.weight,non_affine,norm,256,0.00047291680411057157,0.00047291680411057157,0.0001580957389038717,0.9413711098091772
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0003292529177982124,0.0003292529177982124,0.00014559460296822123,0.012371708408768204
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.1.norm2.weight,non_affine,norm,256,6.944633378263632e-05,6.944633378263632e-05,0.00015954095924176708,0.9983124500939287
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.1.norm2.bias,non_affine,norm,256,3.711612147491465e-05,3.711612147491465e-05,0.00010297605472162808,0.08162680330957123
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0001731300812677905,0.0001731300812677905,0.00019677187773842666,0.9329725936429706
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.2.norm1.bias,non_affine,norm,256,8.202279174965773e-05,8.202279174965773e-05,0.0001254159204053266,0.017150132241065937
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.2.norm2.weight,non_affine,norm,256,1.8619729855809093e-05,1.8619729855809093e-05,0.00017420765476455693,1.0191933960007482
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.2.norm2.bias,non_affine,norm,256,5.197625765412356e-06,5.197625765412356e-06,0.00010073565424415683,0.061900734143716274
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.3.norm1.weight,non_affine,norm,256,6.296072653472926e-05,6.296072653472926e-05,0.00023240605407126474,0.9547987453246293
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.3.norm1.bias,non_affine,norm,256,9.000814992414815e-05,9.000814992414815e-05,0.00020043206669678648,0.015157169996653376
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.3.norm2.weight,non_affine,norm,256,1.674883392395612e-05,1.674883392395612e-05,9.9782172060921e-05,1.0331130682596057
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,layers.3.norm2.bias,non_affine,norm,256,6.149984936940936e-06,6.149984936940936e-06,4.2163320758471504e-05,0.03185422699622975
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,norm.weight,non_affine,norm,256,8.958331736522626e-05,8.958331736522626e-05,0.0001972634967112684,0.9426952733492836
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1450,8.005524861878452,0.001,norm.bias,non_affine,norm,256,0.0001572200495359544,0.0001572200495359544,0.0001073623772784732,0.0028254075555138878
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.002014291665992988,0.001963883576648995,0.00020900637899811156,0.0584406202804109
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0019229157684012763,0.0019229157684012763,0.0018133376089076963,0.5153813508942617
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,8.787845322632061e-05,6.896994691677795e-05,0.00014287920890739718,0.05857179349551086
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00013322198139170325,0.00013322198139170325,0.003846316662240182,1.1053014298376196
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,3.799429401299405e-05,4.2688612417471216e-05,9.970150817698565e-05,0.048235839163501514
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,4.2891563053483124e-05,4.2891563053483124e-05,0.003102069327649355,0.35892699138941564
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,6.121383234480259e-05,5.010757132466087e-05,0.00012703044759112647,0.037308397657829465
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,2.829277907653244e-05,2.829277907653244e-05,0.046342962106070064,9.333237874587404
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.0001386383088565335,0.00013897624047425812,0.00014010790960304012,0.048156588400642575
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00010657928849421929,0.00010657928849421929,0.005248792464419735,0.7363526924547735
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,2.1751311306276827e-05,1.7532927509740755e-05,0.00010355524421184749,0.06758486818837517
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,1.2475738583400285e-05,1.2475738583400285e-05,0.02348048272225271,4.792910052424298
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.1348907204296386e-05,9.563179367181835e-06,9.030396784063822e-05,0.045696792102644095
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,1.2247147807875182e-05,1.2247147807875182e-05,0.0067723259666582795,0.8853063552056112
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.1461774073656512e-05,1.5521194812334585e-05,7.83066328132403e-05,0.03364789959437948
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,9.896791964845634e-06,9.896791964845634e-06,0.06107374306686579,10.954605764297128
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,2.2107266275120697e-05,2.4630936586759215e-05,0.00010966283590668507,0.04956467615974723
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,2.4321954478942745e-05,2.4321954478942745e-05,0.00707867804816575,0.7383477720939857
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.643992261343668e-05,1.989847205445117e-05,0.00010741782324705969,0.05820766645673344
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,5.35880516837117e-06,5.35880516837117e-06,0.05407400100538508,7.467697260894492
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,5.173606463259567e-06,4.826161387635387e-06,0.00010057672729296711,0.04269004240867141
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,4.9829576888510075e-06,4.9829576888510075e-06,0.011643335951606446,1.0030365379045072
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.4755778471424281e-05,1.1239868201897382e-05,7.452250531925092e-05,0.03444860121595994
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,4.912576419588529e-06,4.912576419588529e-06,0.025202819995755087,6.009220032818904
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.9221498146827235e-05,2.711097770883475e-05,0.00014097461833860865,0.054282116427888466
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,2.1541541320617223e-05,2.1541541320617223e-05,0.008859333612204057,0.8317226858581603
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.2061527562190145e-05,1.43020905384393e-05,0.00016141388465465648,0.06848526330324338
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,2.752586379517258e-06,2.752586379517258e-06,0.037061076355218915,6.1447497775826125
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,2.924099428996942e-06,4.4296568368915545e-06,0.00012140509268537634,0.04253718410325813
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,2.9357603948109773e-06,2.9357603948109773e-06,0.014602449868008315,0.6838660651452861
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.0259291893128611e-05,1.0769163499328915e-05,5.7685449426839366e-05,0.035468653928735834
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,2.700588172862714e-06,2.700588172862714e-06,0.009643525639623039,7.754987280987087
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,cls.weight,cls,shape_weight,512,0.0073811632050556865,0.0028034818232367904,0.00014865206017048425,0.06871035256280499
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,cls.bias,cls,boundary_coordinate,2,0.005849046843296545,0.005849046843296545,0.010126037547071072,0.8823248267369584
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,embed.weight,non_affine,weight,12750336,5.857110628243083e-05,5.857110628243083e-05,0.00015692240719901172,1.0006146925920116
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.0.norm1.weight,non_affine,norm,256,0.015955369765373373,0.015955369765373373,0.0002679672233684627,0.9817131018760734
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.0.norm1.bias,non_affine,norm,256,0.014725930160194254,0.014725930160194254,0.00012011817442600225,0.029463906773223286
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.0.norm2.weight,non_affine,norm,256,0.00025152572516498205,0.00025152572516498205,0.00013339266484872054,0.995916403148115
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.0.norm2.bias,non_affine,norm,256,0.00047830675577261724,0.00047830675577261724,3.279456987243053e-05,0.025871460221275528
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0006587131263889035,0.0006587131263889035,0.00022998949401503526,0.940276675190006
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0011255414621085724,0.0011255414621085724,5.564855356509919e-05,0.013100316915405101
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.1.norm2.weight,non_affine,norm,256,7.001773249763863e-05,7.001773249763863e-05,0.00011984684077540019,0.9980076970661701
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00013951808818166148,0.00013951808818166148,8.102758481774053e-05,0.0809248781028156
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00012864291125404967,0.00012864291125404967,0.00012882458478183573,0.9316971799690893
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00039465833642952366,0.00039465833642952366,3.245433226080951e-05,0.01631299790288444
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.2.norm2.weight,non_affine,norm,256,4.1302547390239756e-05,4.1302547390239756e-05,0.00020561644903248087,1.017510878671138
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.2.norm2.bias,non_affine,norm,256,5.063222495023191e-05,5.063222495023191e-05,9.309628268660483e-05,0.06212468071148892
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.3.norm1.weight,non_affine,norm,256,0.000328974790132569,0.000328974790132569,0.00018871838667117952,0.9542933947655469
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00046273126133971964,0.00046273126133971964,3.094555756206587e-05,0.014083253200498216
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.3.norm2.weight,non_affine,norm,256,2.092293501809038e-05,2.092293501809038e-05,0.00010507836953108352,1.0330980099604317
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,layers.3.norm2.bias,non_affine,norm,256,3.264187197291389e-05,3.264187197291389e-05,0.00011265774556972144,0.03616260898048206
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,norm.weight,non_affine,norm,256,0.00040004614587339137,0.00040004614587339137,0.00011543160449754017,0.9419380047437191
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1500,8.281767955801104,0.001,norm.bias,non_affine,norm,256,0.0007417882120530308,0.0007417882120530308,3.5298466853535377e-05,0.002729336586152556
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.001975530649241879,0.0018847177934028145,0.0001765338044743553,0.058685048817419025
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0018362498097014093,0.0018362498097014093,0.0015294585856030448,0.5226304109170542
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00011079290223173288,7.396091649056437e-05,7.881182035374005e-05,0.05887024729749615
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.000277244852749296,0.000277244852749296,0.0008792140189208401,1.1371163528212562
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,5.880977501152844e-05,5.840481188642547e-05,5.702853690606304e-05,0.04839394893799337
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,8.595324064538155e-05,8.595324064538155e-05,0.0021261106427329247,0.3787572115346921
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00010116374519833966,6.769642630581566e-05,8.591191311232994e-05,0.037767793219891335
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,5.3992424224839265e-05,5.3992424224839265e-05,0.0426991236831958,9.126189689943768
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.0002458452950079759,0.00023824783260953367,0.00011383511513326825,0.048315533391639784
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00021899877229859704,0.00021899877229859704,0.0054479469818954655,0.7119017548929697
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,2.1574062172822473e-05,1.8299555728185677e-05,9.08935948781252e-05,0.06803007510821808
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,1.929027115897126e-05,1.929027115897126e-05,0.013608017017178026,4.867820147549784
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.3201766574026827e-05,1.0499914259583065e-05,6.035627370548664e-05,0.046073258520536745
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,1.610204061637006e-05,1.610204061637006e-05,0.003434072893760202,0.9446620752747525
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.8801199151109446e-05,1.673944676991569e-05,7.608951387316243e-05,0.034215736112184245
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,1.4896826188021266e-05,1.4896826188021266e-05,0.08294391416614352,11.155025126430198
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,2.9465867896397104e-05,3.385911577306407e-05,0.00011469612236036929,0.04966328687723773
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,3.342898086680614e-05,3.342898086680614e-05,0.009629569143270544,0.7517644472094532
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.646332609850351e-05,1.8000733014341385e-05,8.748601559551432e-05,0.05841736670132513
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,7.113373786096324e-06,7.113373786096324e-06,0.038498596112978775,8.040726944432443
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,5.9710895471119335e-06,6.085258851840283e-06,5.1830807748908054e-05,0.043076593898140614
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,5.651091025685997e-06,5.651091025685997e-06,0.006604489825981707,1.1344585167272212
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.964958530263751e-05,1.3418466696636463e-05,7.802169738304886e-05,0.035479988846666914
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,6.897390329382917e-06,6.897390329382917e-06,0.01587904657616259,6.313918454784011
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.990033379702833e-05,2.6699556579245623e-05,0.00013235919670272155,0.05496142745392699
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,2.8565978791996907e-05,2.8565978791996907e-05,0.009926674974305105,0.7756277725821836
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,9.631098853078533e-06,1.1927073518406884e-05,7.858182985721117e-05,0.06922219241496888
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,3.61347890218964e-06,3.61347890218964e-06,0.022527880010213323,6.5059833864081416
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,3.1605648358136e-06,4.752223993083153e-06,4.954226690242485e-05,0.04283462936403141
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,3.145451102606398e-06,3.145451102606398e-06,0.005766110191357308,0.772781093528442
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.3622943491140129e-05,1.321300654913379e-05,7.142987529930372e-05,0.035972583079007345
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,3.4466926088784696e-06,3.4466926088784696e-06,0.007474393601186933,7.623815475760629
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,cls.weight,cls,shape_weight,512,0.009067983138826109,0.0033030058027645015,0.00014515770513318134,0.0686096310859441
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,cls.bias,cls,boundary_coordinate,2,0.00847315280759802,0.00847315280759802,0.018687207907448006,1.078380167522366
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,embed.weight,non_affine,weight,12750336,5.841657923601687e-05,5.841657923601687e-05,0.00014130004239417426,1.0006347072495012
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.0.norm1.weight,non_affine,norm,256,0.013602274393427172,0.013602274393427172,0.00022702467143473172,0.9808677074423308
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.0.norm1.bias,non_affine,norm,256,0.017393108731443202,0.017393108731443202,9.12614461106538e-05,0.031081132680084517
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.0.norm2.weight,non_affine,norm,256,0.00030269543836805514,0.00030269543836805514,6.64228181630649e-05,0.9962350782475898
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0010335609023351116,0.0010335609023351116,4.3365159510909285e-05,0.02525025317713129
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.1.norm1.weight,non_affine,norm,256,0.001102665797900407,0.001102665797900407,0.00014621445798895108,0.9375251448756013
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.1.norm1.bias,non_affine,norm,256,0.002147436340495503,0.002147436340495503,6.161414470437935e-05,0.013503422696601234
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.1.norm2.weight,non_affine,norm,256,7.458928319350603e-05,7.458928319350603e-05,6.295371150569734e-05,0.9980377376011211
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00017553866413019657,0.00017553866413019657,8.423560391473815e-05,0.080674919109035
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00017462032924066536,0.00017462032924066536,0.00015121159179285474,0.9300896872579205
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0005459915601020574,0.0005459915601020574,6.802380574624335e-05,0.016139717703928174
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.2.norm2.weight,non_affine,norm,256,2.2648870437140867e-05,2.2648870437140867e-05,5.265081500480297e-05,1.0202587353033987
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.2.norm2.bias,non_affine,norm,256,6.43454295007108e-05,6.43454295007108e-05,5.615340029135579e-05,0.06423940771825407
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.3.norm1.weight,non_affine,norm,256,0.0003334957163241543,0.0003334957163241543,0.00017305143915862442,0.9521416766586892
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0006283544155168125,0.0006283544155168125,9.158519879260392e-05,0.014453144411769925
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.3.norm2.weight,non_affine,norm,256,2.329023608381226e-05,2.329023608381226e-05,3.4630782706501445e-05,1.034741818941544
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,layers.3.norm2.bias,non_affine,norm,256,3.452493735608022e-05,3.452493735608022e-05,6.415082981919966e-05,0.03772978355381112
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,norm.weight,non_affine,norm,256,0.0004794903641803208,0.0004794903641803208,0.00013069068330952562,0.9393614726256925
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1550,8.558011049723756,0.001,norm.bias,non_affine,norm,256,0.001075605066779728,0.001075605066779728,6.671862759670905e-05,0.0032797604314189596
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.001931558856446921,0.0018125127966240617,0.00020315634394286802,0.05895480139292862
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0021567288263092408,0.0021567288263092408,0.0017512563122006155,0.5161357142139428
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00015683587047242163,0.00014863863998122417,0.00013358109029641156,0.05931753912074074
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00039466877860942323,0.00039466877860942323,0.0041099008210001755,1.1508391304247616
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,7.358850612583903e-05,6.229714115873813e-05,0.00011151881697388372,0.04868183633349842
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,0.0001038111444481698,0.0001038111444481698,0.004644744436835111,0.3945145367396567
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00010351469347390025,4.9454711369426145e-05,0.00014002692769656016,0.03816284612368808
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,5.5556760878493445e-05,5.5556760878493445e-05,0.054829780658657894,8.578245957708225
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00016948161240311734,0.00014564820909896374,0.0001619002598778478,0.04840743031364905
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00018748326218208437,0.00018748326218208437,0.005783614169285803,0.6890662299161202
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,2.695738055800271e-05,2.049300917744192e-05,0.00011652176782687611,0.06847885113322735
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,1.750122430552827e-05,1.750122430552827e-05,0.01041849414930388,5.055068601601222
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.653592287924091e-05,1.212917221937488e-05,9.223837555880069e-05,0.04624078029241831
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,1.763688323541869e-05,1.763688323541869e-05,0.006828251630666749,0.9609039114687578
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,3.017919451752847e-05,1.414150521383609e-05,9.721637246502043e-05,0.03446993546920143
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,1.3221637300236793e-05,1.3221637300236793e-05,0.06268764431129571,11.69802333729934
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,2.571660254607996e-05,2.86051319872338e-05,0.00011149277837037955,0.049768734090750534
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,3.528291648557402e-05,3.528291648557402e-05,0.0060616895925759895,0.8055548206596383
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.7975706549012324e-05,1.4395328162026213e-05,0.00011195153449828638,0.05879596150114648
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,7.440050141418224e-06,7.440050141418224e-06,0.03971454776729789,7.844496003804893
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,6.87796267991708e-06,6.507866243056084e-06,8.738168995869748e-05,0.04313658588464613
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,6.461200294199458e-06,6.461200294199458e-06,0.009503814688519607,1.140869845931531
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.016239718631973e-05,1.226212222269487e-05,0.0001229216937333963,0.035758004440974295
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,7.1329560058002595e-06,7.1329560058002595e-06,0.045212389362365685,6.422384051638323
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,3.3056556108649395e-05,3.326632424134756e-05,0.00016937795388603026,0.05559233804539936
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,3.14519780395227e-05,3.14519780395227e-05,0.011900143622510396,0.8141754189225501
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,8.732769388622684e-06,1.1876615755848963e-05,0.00014142744763512066,0.07044157789995621
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,3.681481266037632e-06,3.681481266037632e-06,0.0365474883107982,7.003338154072883
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,3.0078803950331873e-06,4.303499427527338e-06,0.00010477653135580118,0.04302162607093198
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,2.9123807547796986e-06,2.9123807547796986e-06,0.00948646337373668,0.8315189557463882
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.3542071769018378e-05,1.2010970267888046e-05,0.00010582686762393179,0.03628769747791702
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,3.5827452894512605e-06,3.5827452894512605e-06,0.020424602355018695,7.749354674020897
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,cls.weight,cls,shape_weight,512,0.008516530998455115,0.0016246498370087392,0.0001891326478420558,0.06852369654033158
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,cls.bias,cls,boundary_coordinate,2,0.00884383242915378,0.00884383242915378,0.03183943694136422,1.2288905604113325
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,embed.weight,non_affine,weight,12750336,4.251216022605439e-05,4.251216022605439e-05,0.00019532899535453527,1.0006530536671923
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.0.norm1.weight,non_affine,norm,256,0.013598999295869402,0.013598999295869402,0.00021052039051895404,0.9808339202628463
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.0.norm1.bias,non_affine,norm,256,0.023417896774919508,0.023417896774919508,6.541318523075943e-05,0.02838796312899432
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0005504628838267627,0.0005504628838267627,0.00011472330358383826,0.9967414694775764
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0013747367434630397,0.0013747367434630397,0.00014340625462056785,0.0243071408218407
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0008978615776649863,0.0008978615776649863,0.0002799287198483751,0.9349180907820522
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.1.norm1.bias,non_affine,norm,256,0.001939641686404562,0.001939641686404562,0.00019387506335641187,0.013497588135990187
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00011534646519887782,0.00011534646519887782,0.00011634380838185612,0.9976659895287826
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00021439823038460224,0.00021439823038460224,0.00010319990436649937,0.08020775177309242
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00015528687040582438,0.00015528687040582438,0.00016247663126081095,0.9294906215410053
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0005781907144731611,0.0005781907144731611,0.0001699849648052912,0.01572069557919382
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.2.norm2.weight,non_affine,norm,256,2.8385233652859017e-05,2.8385233652859017e-05,0.00010956798595362842,1.0204431540708196
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.2.norm2.bias,non_affine,norm,256,8.157113136033629e-05,8.157113136033629e-05,0.00012953629393373141,0.0648040250522448
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00034503027858909116,0.00034503027858909116,0.0003203410252624034,0.9513605388925132
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0006679695938022281,0.0006679695938022281,0.0002488584930788629,0.01430213337665942
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.3.norm2.weight,non_affine,norm,256,1.9425247550177342e-05,1.9425247550177342e-05,7.861164044243081e-05,1.0351919491927977
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,layers.3.norm2.bias,non_affine,norm,256,3.097310216038364e-05,3.097310216038364e-05,4.9018343103362294e-05,0.03857437115651215
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,norm.weight,non_affine,norm,256,0.00046812964357051206,0.00046812964357051206,0.00024981809140599645,0.9374642683213438
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1600,8.834254143646408,0.001,norm.bias,non_affine,norm,256,0.0011206554317328638,0.0011206554317328638,9.198094654429738e-05,0.003352722864990695
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0020438081667954193,0.0018751445273503075,0.0001972337960012024,0.05926335702378814
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0023821176141734977,0.0023821176141734977,0.0015059202950489577,0.509493817472523
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00017789786848204729,0.00016113502515202496,0.00013602442703306597,0.06004663674026616
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00028242914836877213,0.00028242914836877213,0.0026854493383555098,1.2027814300242812
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,6.398245247330694e-05,6.597537877418527e-05,9.566262777999809e-05,0.049028690406261836
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,9.103599276118519e-05,9.103599276118519e-05,0.004177258544866532,0.3975304020345655
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,8.03389856043249e-05,4.456586068258286e-05,0.0001212800813467929,0.03888633761849045
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,4.2806331586482735e-05,4.2806331586482735e-05,0.030737380966200954,8.394341297583301
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00013174365298912255,0.0001329974975433124,0.0001323562843726033,0.048699478910159286
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00013626855029301915,0.00013626855029301915,0.0045318631612081845,0.7144376508018315
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,1.8830829164945493e-05,1.288624439139873e-05,0.00012897853614099946,0.06961869623730241
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,1.6671326310835598e-05,1.6671326310835598e-05,0.014509341837376837,5.129214531029314
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.4767061080686008e-05,1.2096510355371297e-05,0.0001201241192198069,0.04667558572217254
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,1.621876997953568e-05,1.621876997953568e-05,0.006662017928790077,1.0002282597382357
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.9735747871166928e-05,1.4050524873282759e-05,0.0001449525404086242,0.03538011430613397
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,1.291913058673419e-05,1.291913058673419e-05,0.08094798959046354,13.324357317514593
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,2.2620858412970687e-05,2.1833071849483424e-05,0.00014935396325454228,0.05046545929558814
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,3.5904699629048096e-05,3.5904699629048096e-05,0.005628795871932192,0.8512562192221947
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.5167781014274989e-05,1.809748634234027e-05,0.00019174144424571863,0.06033766464590172
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,7.617534824848426e-06,7.617534824848426e-06,0.05509988451349445,8.04794440709474
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,7.6018562637532176e-06,8.516831647619002e-06,0.00015116933016133362,0.04369319677840605
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,7.003427858641101e-06,7.003427858641101e-06,0.012963938151630492,1.2435710567393365
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.262922248705778e-05,1.3025353804450684e-05,0.00020927549831457825,0.037368818028379
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,7.20801220519852e-06,7.20801220519852e-06,0.14687698520170994,7.915946713553987
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,3.167407171415738e-05,3.237542615760846e-05,0.0003169761111088039,0.057622527424622164
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,3.633582389148161e-05,3.633582389148161e-05,0.014041443091630027,0.8966342908717454
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,9.314098168280346e-06,9.336178777410617e-06,0.00025737586534268413,0.072582539089523
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,4.521473554415704e-06,4.521473554415704e-06,0.011345811357817558,7.453312837484951
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,2.957176496373396e-06,3.84230918279255e-06,0.00010888645042253239,0.04342577378050848
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,2.869470446252274e-06,2.869470446252274e-06,0.0083691510867562,0.8838958844282947
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.3282093524799293e-05,9.438711650524427e-06,0.0001419554348419513,0.0373362894167362
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,4.387770914158769e-06,4.387770914158769e-06,0.04579083786171488,8.2491343650978
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,cls.weight,cls,shape_weight,512,0.007528034434396916,0.002120531567357823,0.00024322291533681418,0.07047113431462047
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,cls.bias,cls,boundary_coordinate,2,0.01074959082599255,0.01074959082599255,0.026826071905651814,1.7714115619941495
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,embed.weight,non_affine,weight,12750336,4.302233108568515e-05,4.302233108568515e-05,0.00014515003206356868,1.0006772370674943
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.0.norm1.weight,non_affine,norm,256,0.01283999220057528,0.01283999220057528,0.00022731643989281765,0.98037074841705
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.0.norm1.bias,non_affine,norm,256,0.016276543927390367,0.016276543927390367,8.177578056293136e-05,0.025980184417279124
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0004487299569438701,0.0004487299569438701,9.256866633813113e-05,0.997572993521406
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.0.norm2.bias,non_affine,norm,256,0.001342176199911734,0.001342176199911734,0.00011546137418923523,0.0239444314512987
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.1.norm1.weight,non_affine,norm,256,0.000648969372406972,0.000648969372406972,0.0001739872343160955,0.9312201296732971
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.1.norm1.bias,non_affine,norm,256,0.001863319583862027,0.001863319583862027,0.0001778040621684007,0.01333705454049389
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00011246031038714706,0.00011246031038714706,0.00013976263555624276,0.9975094178598903
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.1.norm2.bias,non_affine,norm,256,0.0002107001851488126,0.0002107001851488126,0.00013456471649228504,0.08269398211137466
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00016404939506394354,0.00016404939506394354,0.00019286900760562295,0.9276797951153012
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0006030454270484759,0.0006030454270484759,0.0002453333261054149,0.01592608468735297
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.2.norm2.weight,non_affine,norm,256,3.9913096137437816e-05,3.9913096137437816e-05,0.00015625414185673552,1.0247401908410618
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.2.norm2.bias,non_affine,norm,256,0.00010237764474931668,0.00010237764474931668,0.00022257442236762066,0.06790618881055178
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00021153177023805933,0.00021153177023805933,0.00027510515886245085,0.9456953109046524
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0008547871330222581,0.0008547871330222581,0.00037508645550604993,0.016981999690635966
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.3.norm2.weight,non_affine,norm,256,2.3226636218678778e-05,2.3226636218678778e-05,0.00010312686192175706,1.0378725509017392
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,layers.3.norm2.bias,non_affine,norm,256,2.480478663701889e-05,2.480478663701889e-05,0.0001862977475084086,0.042888994053455226
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,norm.weight,non_affine,norm,256,0.0004445102773054526,0.0004445102773054526,0.000264188415147034,0.9336337476007206
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1650,9.11049723756906,0.001,norm.bias,non_affine,norm,256,0.00140276690763915,0.00140276690763915,0.00024306477429822642,0.0034726633047959077
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0018042755665307894,0.0016406947361740328,0.00028382913236416985,0.05959713050778913
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0027540509343608483,0.0027540509343608483,0.0019665742566767888,0.5044930464338138
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00019287350211745805,0.00030969185372244393,0.00017834688823706397,0.06031806457499864
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00047802642693006405,0.00047802642693006405,0.00766195406806193,1.150801166017649
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00010302133514857701,8.902128797845357e-05,0.0001336612197553091,0.049350202896173076
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,0.00013555238334049332,0.00013555238334049332,0.003647675979453003,0.4171695198156338
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.0001573878788432651,8.147957120921605e-05,0.00014050069019811944,0.039279318133429005
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,7.116138106088798e-05,7.116138106088798e-05,0.05499982205275446,7.811478937181816
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.0003016590306561397,0.0002797680501903537,0.00016960157351282424,0.04916286881972525
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.0002511493888541266,0.0002511493888541266,0.0038463736483436853,0.752225593645112
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,4.01491042617598e-05,2.409069859200513e-05,0.00021067622364535766,0.07135484873777487
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,2.610286110417117e-05,2.610286110417117e-05,0.010710286868977723,5.364788735417191
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.867515631605924e-05,2.076862672209187e-05,0.00012527357915747978,0.047344636688490184
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,3.127050660100111e-05,3.127050660100111e-05,0.004413682628659723,1.03632792254639
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,4.6065322075631376e-05,1.5679702169759528e-05,0.00017886568353787447,0.036147274203386905
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,1.775347820625135e-05,1.775347820625135e-05,0.11588338160781746,13.252810773877485
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,2.713792955516715e-05,2.094301351607088e-05,0.00023139888041692178,0.051138906742266566
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,4.850227024196968e-05,4.850227024196968e-05,0.006142147708475898,0.8628139352976498
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,2.6193901842864227e-05,2.3231955700717974e-05,0.0002192676254492757,0.06160110158391058
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,9.643596979210226e-06,9.643596979210226e-06,0.07704704901741938,8.954906665820403
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,9.691122363356651e-06,7.83446706582082e-06,0.00012807588874708543,0.04401493914540071
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,8.907700381793892e-06,8.907700381793892e-06,0.00811483801451621,1.278749724581065
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.3248003549105388e-05,8.350307798417362e-06,0.000240351715116438,0.03774738223823582
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,9.350753960365364e-06,9.350753960365364e-06,0.2519967093215016,7.791341465438072
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,5.3344055053119056e-05,4.634105169563579e-05,0.0003420922585111785,0.05974468521971874
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,5.69212342929367e-05,5.69212342929367e-05,0.013443092752839026,0.9508999978404377
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.248482788333202e-05,8.271029591179687e-06,0.00024183440791020715,0.07548823831613759
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,5.0250002962611356e-06,5.0250002962611356e-06,0.037492644127471414,7.9868086299262515
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,3.3740591972820634e-06,3.2910275369151935e-06,0.00011030922121903268,0.043774091099208816
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,3.1547923652015193e-06,3.1547923652015193e-06,0.005191305796791059,0.901158731312634
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.1688239456033138e-05,3.967493632144079e-06,0.00018872641556639825,0.03795878722863688
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,4.96478027944747e-06,4.96478027944747e-06,0.0971706332507536,8.636140566778668
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,cls.weight,cls,shape_weight,512,0.0026449313424522156,0.006016675256821279,0.0003537927469684508,0.07365962913774894
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,cls.bias,cls,boundary_coordinate,2,0.010394784066533313,0.010394784066533313,0.055712885526478004,1.2836126547853228
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,embed.weight,non_affine,weight,12750336,3.798070684146806e-05,3.798070684146806e-05,0.00016659060504021928,1.0006952848893453
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.0.norm1.weight,non_affine,norm,256,0.013973103823857282,0.013973103823857282,0.00023278180229986323,0.9799294983552777
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.0.norm1.bias,non_affine,norm,256,0.030925382529833963,0.030925382529833963,0.00015229325584665703,0.022011141716587274
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0007425488371321079,0.0007425488371321079,0.00012112150736280044,0.9977035081106426
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.0.norm2.bias,non_affine,norm,256,0.001844148460070726,0.001844148460070726,0.00019534407292132392,0.02285194325333653
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0016679637018575844,0.0016679637018575844,0.00022990831964492955,0.9294799444775418
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0032380837028934493,0.0032380837028934493,0.00019768964804786764,0.012739846174661307
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.1.norm2.weight,non_affine,norm,256,0.000249649869047094,0.000249649869047094,0.00015848553370209368,0.9988700323820319
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00042777816297309,0.00042777816297309,0.00010042480575393792,0.08186349291054408
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00035386433771226783,0.00035386433771226783,0.00024243791955893984,0.9270873694742761
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0008414706704399139,0.0008414706704399139,0.00024440503563705846,0.015307960913265422
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.2.norm2.weight,non_affine,norm,256,6.441026882948801e-05,6.441026882948801e-05,0.00016895872031058974,1.0246265289231942
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.2.norm2.bias,non_affine,norm,256,0.00010745166893090615,0.00010745166893090615,0.00016186918441561473,0.06504019057524173
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.3.norm1.weight,non_affine,norm,256,0.0003938026871373145,0.0003938026871373145,0.0002539953031189761,0.9456823587008718
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0010441812709792587,0.0010441812709792587,0.000296919316000024,0.016977499500192356
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.3.norm2.weight,non_affine,norm,256,4.4622210792017664e-05,4.4622210792017664e-05,0.00013280509417705727,1.038874903214732
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,layers.3.norm2.bias,non_affine,norm,256,2.164988730391523e-05,2.164988730391523e-05,0.00028378632070104163,0.04431317854383291
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,norm.weight,non_affine,norm,256,0.0002488990622763227,0.0002488990622763227,0.00042366126169383916,0.9312799743334345
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1700,9.386740331491712,0.001,norm.bias,non_affine,norm,256,0.0014310781627997647,0.0014310781627997647,0.00021207580543514045,0.002832840395919676
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0020731687511503097,0.0020086355374961634,0.0002310113866107352,0.05999173342734993
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0017059117074514104,0.0017059117074514104,0.0020730488734932457,0.49683269524567963
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,5.6502479947081076e-05,6.482889879616148e-05,0.0001328586061313409,0.06080912507960193
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00012613025903232577,0.00012613025903232577,0.0075647372857531505,1.051089783932238
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,2.309766746629574e-05,2.267131243204179e-05,8.238672933298225e-05,0.04964057915321925
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,1.9133689360057178e-05,1.9133689360057178e-05,0.0011655747158791396,0.41714487250925064
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,2.09707242352652e-05,2.3501538226418553e-05,0.00010699852232054811,0.039844480617687215
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,8.882711581334582e-06,8.882711581334582e-06,0.08047914981765746,8.12656094155556
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,7.289667245971393e-05,7.239531608319373e-05,0.00014754852013678207,0.04959259969829115
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,3.389210559889916e-05,3.389210559889916e-05,0.003161856247191285,0.7658361805422562
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,6.539280247334407e-06,6.639386289074632e-06,0.00013208509647556004,0.07236257055965785
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,1.6573924710338492e-06,1.6573924710338492e-06,0.013450828113597239,5.635162328973049
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.0945129980792454e-06,2.1399761225943108e-06,0.00010151599769723659,0.04807876637253843
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,1.6824322333251098e-06,1.6824322333251098e-06,0.002403669000697786,1.0509609933723272
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.5320502811063253e-06,2.670121474303081e-06,0.00013508000510908377,0.03731563929130326
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,8.441533388088162e-07,8.441533388088162e-07,0.13666392998407367,13.816421711540684
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,8.433054276596683e-06,8.39273180446493e-06,0.00016074694753381866,0.051770217776396794
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,2.6857917289669786e-06,2.6857917289669786e-06,0.0036415310442876646,0.8781774254079088
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,2.6298839498452234e-06,2.586194418194358e-06,0.000153598590628601,0.06285637713804736
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,2.025004451685655e-07,2.025004451685655e-07,0.048257420331841466,9.71572014291827
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,5.797706035176176e-07,6.873430338188168e-07,6.765929302691279e-05,0.04468322678455394
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,5.591358464922492e-07,5.591358464922492e-07,0.0034942423932347766,1.344747926851211
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.5964292474037444e-06,1.5313449674785709e-06,0.00011192719157442363,0.03939541571271543
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,1.8957010918338676e-07,1.8957010918338676e-07,0.13769473082507486,10.22818985034723
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,4.384673407063515e-06,4.414913815509637e-06,0.0003339543833284166,0.06101342958940548
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,1.7835919082051476e-06,1.7835919082051476e-06,0.010699864753709966,0.946303927498699
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.5858812826646056e-06,1.5096969465257125e-06,0.00013285926127347327,0.07686635852719148
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,1.984331175349077e-07,1.984331175349077e-07,0.03343123378930668,8.416416982843801
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,4.238129490423203e-07,4.6874044940380383e-07,8.896404065976299e-05,0.044470501861358085
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,4.04535069067876e-07,4.04535069067876e-07,0.005342804409850995,0.9585305439475676
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.4296559906236967e-06,1.3605907252449455e-06,6.356011661246553e-05,0.03922329234228691
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,1.8628182180323082e-07,1.8628182180323082e-07,0.03977770667026213,9.722143433266746
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,cls.weight,cls,shape_weight,512,0.0010324699982459243,0.0008766705943629666,0.00026502300289305084,0.07431851132152209
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,cls.bias,cls,boundary_coordinate,2,0.00021091569933694577,0.00021091569933694577,0.03597098920358024,1.5145630409668878
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,embed.weight,non_affine,weight,12750336,5.5969622340553575e-05,5.5969622340553575e-05,0.0001704788757590157,1.0007133323857047
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.0.norm1.weight,non_affine,norm,256,0.01632031013447437,0.01632031013447437,0.0002548539739752973,0.9801319349287094
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.0.norm1.bias,non_affine,norm,256,0.01287945465236269,0.01287945465236269,0.00010317079345640299,0.024968445224149167
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.0.norm2.weight,non_affine,norm,256,0.00020839204831140065,0.00020839204831140065,0.00010964405231286358,0.997904549022734
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.0.norm2.bias,non_affine,norm,256,0.00016715943302284916,0.00016715943302284916,0.00010393367551062255,0.022624225633170254
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.1.norm1.weight,non_affine,norm,256,0.00033395286204515584,0.00033395286204515584,0.00019233741909404717,0.9275187994807425
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0001937583911636386,0.0001937583911636386,8.868453093849122e-05,0.013067773188307737
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.1.norm2.weight,non_affine,norm,256,2.4680149161384325e-05,2.4680149161384325e-05,0.00018696694486659813,1.0005025197063633
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.1.norm2.bias,non_affine,norm,256,1.9934941413857242e-05,1.9934941413857242e-05,0.00018234969293616198,0.0841006372492134
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.2.norm1.weight,non_affine,norm,256,4.283485552226122e-05,4.283485552226122e-05,0.00023923268502403145,0.9247779399222329
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.2.norm1.bias,non_affine,norm,256,1.2534036913301602e-05,1.2534036913301602e-05,0.0001362647829217363,0.01593057405405101
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.2.norm2.weight,non_affine,norm,256,1.3259214080797126e-05,1.3259214080797126e-05,0.00016462215354228987,1.0285884149034343
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.2.norm2.bias,non_affine,norm,256,7.352697767986252e-06,7.352697767986252e-06,8.65563702936915e-05,0.06519043293332127
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.3.norm1.weight,non_affine,norm,256,2.296036732167983e-05,2.296036732167983e-05,0.00032278101676184724,0.9432306616504659
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.3.norm1.bias,non_affine,norm,256,1.3303180132585292e-05,1.3303180132585292e-05,0.00025846323839558274,0.016583225698102794
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.3.norm2.weight,non_affine,norm,256,7.95773150367311e-06,7.95773150367311e-06,0.00016042968548264918,1.0418096952790217
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,layers.3.norm2.bias,non_affine,norm,256,3.871720660139108e-06,3.871720660139108e-06,0.0001346957494659472,0.044365555684200156
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,norm.weight,non_affine,norm,256,6.856884890166054e-05,6.856884890166054e-05,0.00018969641499656285,0.9269716681334906
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1750,9.662983425414364,0.001,norm.bias,non_affine,norm,256,2.928440633330241e-05,2.928440633330241e-05,0.00012188467808787119,0.0036066737121386236
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0020224190127959415,0.0018934714220458795,0.00024123279579055422,0.060344071833850196
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.002076380054895818,0.002076380054895818,0.001885929601589328,0.501889651549024
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,7.280100735400892e-05,6.851581787684877e-05,0.00013793415023304393,0.06144173434679999
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00018635716041610274,0.00018635716041610274,0.0017935553228269514,1.0976616258591387
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,2.549398707334406e-05,2.333872341235074e-05,8.311753376515946e-05,0.0498241732382931
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,4.045124889433473e-05,4.045124889433473e-05,0.0015565622874842227,0.4214372836614079
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,3.728925153543637e-05,1.9937755069479586e-05,0.00010638636838709899,0.04030715634817897
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,2.0678326409148172e-05,2.0678326409148172e-05,0.041930902472005566,8.789647983971197
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00010226807079365054,9.605306074390921e-05,0.0001550879354851775,0.04970594509864163
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,9.264949607560052e-05,9.264949607560052e-05,0.0035074217361362437,0.7536107408165115
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,9.720499207363905e-06,8.9349715179637e-06,0.00019509495285730308,0.07275941367073573
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,7.94429139781625e-06,7.94429139781625e-06,0.010939975148731884,5.816993863030892
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,7.25117421783915e-06,5.594887481878604e-06,0.00014770462729876238,0.048281663504005694
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,8.801675360804293e-06,8.801675360804293e-06,0.004508115635441194,1.0341076416049053
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,1.1619708944739795e-05,5.801176545472295e-06,0.00012031419383813387,0.03764284656874083
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,5.677964179181628e-06,5.677964179181628e-06,0.13290827467439317,14.888342251081937
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,1.802991859512819e-05,1.7374110960135062e-05,0.00023373129073945529,0.05202278427396196
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,1.8859949457024168e-05,1.8859949457024168e-05,0.005477923536668686,0.9106294114235747
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,6.7774288408264874e-06,9.241177103318019e-06,0.00013654776282659577,0.06300540070431987
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,3.0556045061530987e-06,3.0556045061530987e-06,0.033356072370680924,9.982842030692744
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,3.518067050074563e-06,4.2456378219547285e-06,8.094725524461431e-05,0.0449407268441316
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,4.097803453460743e-06,4.097803453460743e-06,0.0022600459591917,1.365260570094724
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.0367028774707354e-05,5.704399958344934e-06,8.713055413628592e-05,0.03992939094443781
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,2.8183966207436915e-06,2.8183966207436915e-06,0.06812148253520603,11.146070778477414
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,1.7871225932157178e-05,2.0028141835350904e-05,0.00021401327218274426,0.06191946473906633
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,2.2869357799824637e-05,2.2869357799824637e-05,0.0050566294410244106,0.9835268635690636
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,4.31132527372947e-06,4.274473152038471e-06,0.00010437311974735332,0.07724675721994
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,1.6769516835494908e-06,1.6769516835494908e-06,0.005239870996757724,8.47181921940208
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.4235768982288241e-06,1.7165748022937481e-06,6.42872154115766e-05,0.04464839013331613
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,1.3575789214106719e-06,1.3575789214106719e-06,0.001961336670964412,0.94471532701803
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,6.286300717508326e-06,4.34355429880474e-06,4.5470375147816115e-05,0.0398199333389347
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,1.627180859241421e-06,1.627180859241421e-06,0.01882969270136045,10.283679617106182
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,cls.weight,cls,shape_weight,512,0.0038882497170746374,0.0006599028749703876,0.00013741379992766222,0.07467170266452626
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,cls.bias,cls,boundary_coordinate,2,0.004826754780484836,0.004826754780484836,0.02143367289908652,1.3310866152655778
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,embed.weight,non_affine,weight,12750336,5.535434013111109e-05,5.535434013111109e-05,0.00019884766102145154,1.0007331068265068
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.0.norm1.weight,non_affine,norm,256,0.015640464409197627,0.015640464409197627,0.00023071035504840015,0.9796479881873029
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.0.norm1.bias,non_affine,norm,256,0.017601993700486394,0.017601993700486394,0.00011295155673416437,0.026950561619228684
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0002054076896612111,0.0002054076896612111,0.00010546943365511556,0.9983700342920527
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0005973749138317552,0.0005973749138317552,4.883179867470047e-05,0.023497078590332947
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.1.norm1.weight,non_affine,norm,256,0.00029169069890889603,0.00029169069890889603,0.0001366837697681349,0.9258546437976376
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00095985957883143,0.00095985957883143,5.5984517323338435e-05,0.014237101295685659
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.1.norm2.weight,non_affine,norm,256,6.116125657526415e-05,6.116125657526415e-05,0.0002590747134044245,1.000058768452883
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00013025837933303087,0.00013025837933303087,0.0002249631853797918,0.08299431410597133
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00011595780328947056,0.00011595780328947056,0.00023553769966896658,0.9224723884668165
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0002583703844204258,0.0002583703844204258,0.00013409162097772226,0.016172410744739962
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.2.norm2.weight,non_affine,norm,256,5.484074538396632e-05,5.484074538396632e-05,0.00014773283255728882,1.029521765561749
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.2.norm2.bias,non_affine,norm,256,7.764342090391673e-05,7.764342090391673e-05,0.00012930493766409774,0.06392563644751754
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.3.norm1.weight,non_affine,norm,256,6.997042030483436e-05,6.997042030483436e-05,0.00020455839953563198,0.9415926293719062
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0003266240557133133,0.0003266240557133133,9.865371809707573e-05,0.016776706367870868
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.3.norm2.weight,non_affine,norm,256,1.4729787947462549e-05,1.4729787947462549e-05,8.233215602910138e-05,1.0429340028153822
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,layers.3.norm2.bias,non_affine,norm,256,1.420949467533267e-05,1.420949467533267e-05,1.4139612060010374e-05,0.04551820053185746
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,norm.weight,non_affine,norm,256,0.0002203514309167407,0.0002203514309167407,7.093715902151005e-05,0.9247859965029763
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1800,9.939226519337016,0.001,norm.bias,non_affine,norm,256,0.0006746797159195158,0.0006746797159195158,8.838428278791312e-05,0.003265490457665266
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0019017144673586853,0.0017416870646696676,0.00025367984701053336,0.060804706395320415
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0023025710468125423,0.0023025710468125423,0.0019088810486837867,0.5173970607525151
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00015462353029137686,0.00011688380794844559,0.0001759873745088702,0.06181556925576091
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00032172707848711243,0.00032172707848711243,0.0038547789559956994,1.0992283542107744
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,5.074660399247699e-05,4.9593222567132555e-05,0.00011522115898593238,0.04994050608447673
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,8.200563500811942e-05,8.200563500811942e-05,0.0022376262312053963,0.4203635975292023
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,7.576679418314058e-05,3.9956257154140635e-05,0.00014218549024601834,0.04046261455539117
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,3.750899179955127e-05,3.750899179955127e-05,0.059063967788714,8.336892957192596
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.000168532610044302,0.0001646691287165228,0.00019851562952526554,0.05014456918953767
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00014212346029350329,0.00014212346029350329,0.004643420366082888,0.7783219972829162
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,2.131775817279336e-05,1.614910895228591e-05,0.0001865103815529362,0.07404798073133201
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,1.3206965345221239e-05,1.3206965345221239e-05,0.009642285175902625,6.121726893706776
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.2538772655108267e-05,1.020956161108297e-05,0.00013764976184780557,0.048261530855338734
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,1.4925360122661292e-05,1.4925360122661292e-05,0.004636920265711234,1.0247354794153085
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.1278267295481022e-05,1.265015833637605e-05,0.0001228979554674098,0.037759693353949124
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,8.361272373247405e-06,8.361272373247405e-06,0.14183962968177333,15.906037035042898
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,4.0160882498254935e-05,4.005254037222584e-05,0.00023251962917651413,0.05259145469595295
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,3.5462606663985575e-05,3.5462606663985575e-05,0.005835899622681271,0.9070798428815401
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.4091244299550141e-05,1.3906052121530638e-05,0.0001078720284902916,0.06345766960097708
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,4.907487105938676e-06,4.907487105938676e-06,0.02017364842422257,10.156166616244244
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,5.003907185704638e-06,5.08438327847291e-06,6.604016107188494e-05,0.044847198280645616
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,4.872428716762057e-06,4.872428716762057e-06,0.0023174357512249564,1.303964243079744
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.8840213634828506e-05,1.1743088259784481e-05,0.00010601110435804187,0.040289167482817405
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,4.733873711720119e-06,4.733873711720119e-06,0.09943431543025759,11.803074219674984
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,3.750291318314606e-05,3.967069037631636e-05,0.00011818845080766693,0.0626928921704725
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,3.303830739414979e-05,3.303830739414979e-05,0.002463063188599303,1.001416752486823
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.2921701976330932e-05,1.004061800477961e-05,0.00011330189606417577,0.07840656860354488
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,2.891575273038629e-06,2.891575273038629e-06,0.026314918712496964,8.697854875965646
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,4.0892256397412e-06,4.832642980298384e-06,5.323692545438497e-05,0.044560988643679356
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,4.026197217458036e-06,4.026197217458036e-06,0.0020946381196361133,0.9034850594066877
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.1202784754746887e-05,8.75723364702324e-06,5.73104258078239e-05,0.04003979955553065
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,2.7646782402556437e-06,2.7646782402556437e-06,0.02835889256115606,10.492105331724048
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,cls.weight,cls,shape_weight,512,0.006641528168084711,0.0017484821460572806,0.00012832031463353666,0.07564124183683014
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,cls.bias,cls,boundary_coordinate,2,0.006629295778371381,0.006629295778371381,0.01462242777689425,1.0467860625336591
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,embed.weight,non_affine,weight,12750336,4.9971398984105926e-05,4.9971398984105926e-05,0.00017627358976323148,1.000752761756961
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.0.norm1.weight,non_affine,norm,256,0.014917840305292578,0.014917840305292578,0.00023482582535537915,0.979465351136447
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.0.norm1.bias,non_affine,norm,256,0.02510904793906121,0.02510904793906121,0.00014292404617923142,0.027606009761628303
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0004241078186377005,0.0004241078186377005,0.00017273934065941717,0.9982555492255482
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0011702885668033285,0.0011702885668033285,9.91182679755246e-05,0.022388125137812208
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0007716248156229971,0.0007716248156229971,0.00019418556596354663,0.9244620343980414
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0015917348595928516,0.0015917348595928516,0.00011468842481177618,0.013044381702911759
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00016029149105477138,0.00016029149105477138,0.0001552892497402202,0.998306598947521
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.1.norm2.bias,non_affine,norm,256,0.0002257283928777343,0.0002257283928777343,8.10602679589726e-05,0.08148834260459416
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00028275465968477493,0.00028275465968477493,0.000270856150563671,0.9221098649152052
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00041963505433858855,0.00041963505433858855,0.00014970244961005127,0.015464614750571495
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.2.norm2.weight,non_affine,norm,256,5.954334153808881e-05,5.954334153808881e-05,0.00012523345092893984,1.029170337984484
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.2.norm2.bias,non_affine,norm,256,4.121253754542255e-05,4.121253754542255e-05,7.798605245456594e-05,0.06605304371386231
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.3.norm1.weight,non_affine,norm,256,0.0002725026059234226,0.0002725026059234226,0.00013435155335701036,0.940752839434148
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0006527211439889982,0.0006527211439889982,0.00010849146505420495,0.016720727159948268
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.3.norm2.weight,non_affine,norm,256,6.12984944180757e-05,6.12984944180757e-05,0.00011149427601375948,1.0431609815970933
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,layers.3.norm2.bias,non_affine,norm,256,6.177886291126292e-05,6.177886291126292e-05,7.140099708472559e-05,0.04989032768659115
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,norm.weight,non_affine,norm,256,0.0004042996367939184,0.0004042996367939184,0.00017375459378613263,0.9238125112234323
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1850,10.215469613259668,0.001,norm.bias,non_affine,norm,256,0.0009417169298285835,0.0009417169298285835,1.9928933396244098e-05,0.0028295531431990917
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0020439542328367743,0.0019383354233783,0.0002732748875874054,0.06117991257013457
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.001953552895850752,0.001953552895850752,0.0021308186432426575,0.5233641331056771
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00021944196132517836,0.00019078025054336103,0.00020889896582934682,0.06251042249322818
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.0003078068229551593,0.0003078068229551593,0.01170527159914307,1.0225037253388904
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,7.976147713301917e-05,7.4071551449219e-05,0.00011929226758993964,0.050249738538949096
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,9.951448405251135e-05,9.951448405251135e-05,0.002021733319202314,0.4184776844104693
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00011539750166941542,5.805346676952885e-05,0.0001562282197946234,0.0411541520999145
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,5.6005377520516696e-05,5.6005377520516696e-05,0.06426337878922661,8.98408032804807
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.0002556757755834248,0.00022263696033987876,0.0001884079910852245,0.05055054656436258
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00030703078624994354,0.00030703078624994354,0.005078284482904543,0.7862346701651306
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,2.06863542169697e-05,1.8610497437061817e-05,0.00014831573602715642,0.0752586679959448
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,1.9336605807872823e-05,1.9336605807872823e-05,0.014639246560650309,6.257369922317728
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.3822099170525581e-05,1.1783368809272353e-05,0.00011544518818416166,0.048665452827365105
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,1.9138733201431384e-05,1.9138733201431384e-05,0.003729290706387405,1.014595801389772
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.93668450227209e-05,1.2553731959107483e-05,0.0001182923479517609,0.03861015945158302
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,1.4215739994454919e-05,1.4215739994454919e-05,0.10239750309543506,16.09556270131228
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,3.473049605489568e-05,3.251868358968055e-05,0.00017927057848120248,0.054621094167944376
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,4.210256578818327e-05,4.210256578818327e-05,0.003575702239308898,0.9063026807534722
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.0833839775166567e-05,1.5543402241284514e-05,0.00011100721420598867,0.06688816151608186
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,6.357389899383891e-06,6.357389899383891e-06,0.03866990661187282,12.092953204735148
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,5.698642517310054e-06,6.6003673870782615e-06,9.82537417159713e-05,0.044873875391371144
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,6.156412199992057e-06,6.156412199992057e-06,0.0061638868323724135,1.2214527483469826
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.1587079810710773e-05,1.2429295840823504e-05,6.64826825196401e-05,0.04165481452210643
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,6.045633991369413e-06,6.045633991369413e-06,0.051292825130121844,13.943851682941101
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,3.692267501399568e-05,3.7430179018706325e-05,0.00014074270989120565,0.06418277655264618
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,2.761750438737281e-05,2.761750438737281e-05,0.0037919797369626454,1.015746710893778
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,9.880204507414716e-06,8.92474756134543e-06,0.0001096798630987082,0.08100563023990648
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,2.949715169081725e-06,2.949715169081725e-06,0.014508315297903522,9.294963531176355
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,2.9683049046271847e-06,3.6165079556240598e-06,7.761467173811e-05,0.04512086364087027
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,2.910163990360021e-06,2.910163990360021e-06,0.003952623058991158,0.9375497169027511
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.152030409794414e-05,9.141719694780435e-06,4.111457341129513e-05,0.040988896380132846
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,2.870728379415924e-06,2.870728379415924e-06,0.011316598894357906,11.149117719700262
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,cls.weight,cls,shape_weight,512,0.008143520086626424,0.0029868511703666193,0.00014952882769141205,0.07927615712497872
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,cls.bias,cls,boundary_coordinate,2,0.008071805217892783,0.008071805217892783,0.0003131863768874955,1.179445355555196
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,embed.weight,non_affine,weight,12750336,4.031297727498701e-05,4.031297727498701e-05,0.00017394952582099244,1.000775036878157
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.0.norm1.weight,non_affine,norm,256,0.011396003141351576,0.011396003141351576,0.0001881832573836303,0.9793064781908016
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.0.norm1.bias,non_affine,norm,256,0.015566512441631894,0.015566512441631894,0.00016668205787761552,0.02543577320442248
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0005989375570053796,0.0005989375570053796,0.00017252263521455564,0.9988348252389112
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0013819746148061236,0.0013819746148061236,9.379222207351889e-05,0.02361415804614772
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0009077354932441185,0.0009077354932441185,0.00022772826435617154,0.9215048677333485
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0026113981635975075,0.0026113981635975075,0.00012427772833609237,0.013305017691844835
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.1.norm2.weight,non_affine,norm,256,0.0001270547000196286,0.0001270547000196286,0.00017163431989998285,0.9972003848188739
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00029651756221911235,0.00029651756221911235,0.000142089359780679,0.08668107780331756
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0002913471988100433,0.0002913471988100433,0.00028683627868924773,0.9229560591052992
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0006582552604345582,0.0006582552604345582,0.00011250512883328429,0.016855570418779466
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.2.norm2.weight,non_affine,norm,256,4.7033128300360064e-05,4.7033128300360064e-05,0.00016360179705671003,1.0299277064498267
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.2.norm2.bias,non_affine,norm,256,9.429904088205085e-05,9.429904088205085e-05,0.00018195971393112633,0.07264070536850463
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00019075738133187,0.00019075738133187,0.00015287176725773234,0.9354941845034672
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0008788020857455043,0.0008788020857455043,0.00017044941121086663,0.016460258244409803
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.3.norm2.weight,non_affine,norm,256,1.2596935153167418e-05,1.2596935153167418e-05,0.00010331265530759277,1.0452231284854554
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,layers.3.norm2.bias,non_affine,norm,256,3.617037499210354e-05,3.617037499210354e-05,0.00013718370593528576,0.05405526331884168
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,norm.weight,non_affine,norm,256,0.0004722170374221066,0.0004722170374221066,6.177809375108387e-05,0.9201117641521539
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1900,10.491712707182321,0.001,norm.bias,non_affine,norm,256,0.0012059511518089394,0.0012059511518089394,3.7291756872103626e-05,0.003344220096771161
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0020742289224870663,0.0020139161914041405,0.00019426326951845014,0.061601103473735874
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0015115348317513609,0.0015115348317513609,0.0015912023818063876,0.5242030111528384
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,3.503465813923964e-05,2.9907908447079894e-05,0.00015693371544093886,0.06310616780032313
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,3.9951016378096386e-05,3.9951016378096386e-05,0.00544486585179645,1.0636408795377221
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,9.774805747145703e-06,9.632724090674717e-06,8.213720369820189e-05,0.0505821929930233
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,8.840434909869752e-06,8.840434909869752e-06,0.001445752177716669,0.43780135947191107
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,9.92416216803828e-06,7.720677400012191e-06,0.00010950090700072113,0.04184140675187518
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,3.992204571715664e-06,3.992204571715664e-06,0.06065024887995629,9.112271563226821
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,3.358884028864823e-05,3.3444284494923645e-05,0.00013647575174898202,0.050798885327679906
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,1.513003987743549e-05,1.513003987743549e-05,0.0026164506328171613,0.7723897522583844
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,3.873418396467894e-06,3.4394441228433198e-06,0.00011603914159637901,0.07527203176004361
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,1.664212854256993e-06,1.664212854256993e-06,0.009006497012715,6.221548093123514
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.4565244917517915e-06,1.347772233086001e-06,9.371474737337592e-05,0.049266308181168325
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,1.5791483302735472e-06,1.5791483302735472e-06,0.0032804802367935528,1.0734708644784707
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.5791042929739328e-06,1.770002136113974e-06,0.00010501746828502743,0.03956072588098274
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,1.0813888361572346e-06,1.0813888361572346e-06,0.07903605562617581,16.972992930348845
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,5.2803600024769e-06,5.267842703406283e-06,0.00014921111817985282,0.05507450599143661
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,3.3168969488821614e-06,3.3168969488821614e-06,0.0027091911764872767,0.9039795815305552
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,2.1526401701636537e-06,1.7749538055569237e-06,0.00011776755265335481,0.06758365553347136
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,4.538109953538544e-07,4.538109953538544e-07,0.02893777148346506,12.383193261101793
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,5.043185373965067e-07,4.6636745107898363e-07,5.170569165626683e-05,0.04534495708093233
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,4.6267875042415956e-07,4.6267875042415956e-07,0.00238663357012583,1.2174861908742467
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.4191998557349325e-06,7.035179305376683e-07,7.426646951598827e-05,0.042766150306685194
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,4.2931565294972377e-07,4.2931565294972377e-07,0.048446359708590285,15.450949057654244
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,5.72022661982143e-06,5.32819273889188e-06,0.00017214380711559553,0.06493844477275555
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,4.907300462266778e-06,4.907300462266778e-06,0.004710404147648428,1.019845380657582
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,8.738335679261239e-07,6.989585229504036e-07,8.32897735673195e-05,0.08178547530178754
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,2.8305539844667624e-07,2.8305539844667624e-07,0.006984605481091308,9.49578764032538
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,2.8345839987955514e-07,3.06236207500418e-07,4.7097264554127106e-05,0.04530007853928814
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,2.6956097859252786e-07,2.6956097859252786e-07,0.0013947606697545971,0.9121844569146004
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,7.363746807003024e-07,3.8524417499140206e-07,3.0311325339129445e-05,0.04168684416216441
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,2.6928601556082993e-07,2.6928601556082993e-07,0.008020894265627198,11.601021925537287
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,cls.weight,cls,shape_weight,512,0.00021192374242429913,0.0003633185073339747,0.00012653124112068113,0.07858981202746487
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,cls.bias,cls,boundary_coordinate,2,0.0006716970737649509,0.0006716970737649509,0.016985437234894853,1.3673221630806955
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,embed.weight,non_affine,weight,12750336,6.551155157008034e-05,6.551155157008034e-05,0.00015226054632510675,1.000795703458978
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.0.norm1.weight,non_affine,norm,256,0.016825350096799474,0.016825350096799474,0.0002271804665703067,0.9790398874115821
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.0.norm1.bias,non_affine,norm,256,0.00983122236957255,0.00983122236957255,7.647387421256765e-05,0.02527389608126327
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0001091236808167583,0.0001091236808167583,0.00015555218180103193,0.9993493228211706
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.0.norm2.bias,non_affine,norm,256,0.00010274816901690408,0.00010274816901690408,9.050459430758426e-05,0.0239688063122574
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.1.norm1.weight,non_affine,norm,256,0.00011890289673355068,0.00011890289673355068,0.0001999342722706433,0.9188361432439457
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00018502048863343565,0.00018502048863343565,6.380897152481033e-05,0.013394486924721375
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.1.norm2.weight,non_affine,norm,256,1.6294557738603027e-05,1.6294557738603027e-05,0.00016931685823271122,0.9979297248182418
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.1.norm2.bias,non_affine,norm,256,2.2208151189528407e-05,2.2208151189528407e-05,0.00014991177229898192,0.09001479245850205
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.2.norm1.weight,non_affine,norm,256,3.988155144468333e-05,3.988155144468333e-05,0.00016617940115313225,0.9206947271249711
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.2.norm1.bias,non_affine,norm,256,4.983206972467903e-05,4.983206972467903e-05,6.106249681312054e-05,0.016711956667774724
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.2.norm2.weight,non_affine,norm,256,7.495640492698623e-06,7.495640492698623e-06,7.669859127491637e-05,1.0321632733968105
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.2.norm2.bias,non_affine,norm,256,3.526581532085879e-06,3.526581532085879e-06,0.00011282653880401136,0.07373401810142766
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.3.norm1.weight,non_affine,norm,256,2.739196406364589e-05,2.739196406364589e-05,0.00019763875613787576,0.9329792059045904
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.3.norm1.bias,non_affine,norm,256,7.448051142474114e-05,7.448051142474114e-05,0.00010299782647644952,0.016529988700529172
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.3.norm2.weight,non_affine,norm,256,5.122736752819295e-06,5.122736752819295e-06,5.61793737094848e-05,1.0464084781408263
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,layers.3.norm2.bias,non_affine,norm,256,2.8525251984774783e-06,2.8525251984774783e-06,9.580078794899545e-05,0.05817392267908209
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,norm.weight,non_affine,norm,256,2.479901436730863e-05,2.479901436730863e-05,9.159359188679785e-05,0.9163427683769031
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,1950,10.767955801104973,0.001,norm.bias,non_affine,norm,256,9.959143343670359e-05,9.959143343670359e-05,8.105826827941273e-05,0.003897573709364816
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0020521688591988497,0.001967266693576566,0.00024073310295294874,0.061947519005437275
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0018175804060649935,0.0018175804060649935,0.0026900360769870277,0.5391004244967406
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,8.139265230108986e-05,8.364300921337334e-05,0.00025373917804509766,0.06347448639042139
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.0002327748045719922,0.0002327748045719922,0.01386089450802423,0.9835378932469748
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,3.846377080174025e-05,3.6381202601708443e-05,0.00014806529803685538,0.050685149740395126
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,5.9998177988042935e-05,5.9998177988042935e-05,0.003199679235208554,0.4302992886999494
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,6.215704277066769e-05,2.51373745208554e-05,0.00013171358824271495,0.042090167190388814
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,3.252208557049451e-05,3.252208557049451e-05,0.06992759254990327,9.653324214797516
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00011766489050955428,0.00011273038773037572,0.0001515914280068844,0.050911918664072305
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00015682735292721022,0.00015682735292721022,0.0022368066675376567,0.7489954260570585
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,1.715866365976714e-05,1.3720288168656393e-05,0.00012667519813240648,0.0757343368238979
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,1.176397602375644e-05,1.176397602375644e-05,0.010061975426857652,6.2827744792783
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,8.601597689212724e-06,7.009675441529079e-06,0.00016138007931353334,0.04962204185732615
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,1.1477938612080896e-05,1.1477938612080896e-05,0.003934135777124196,1.0649318913275647
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,1.5406308144212605e-05,1.0087264137230389e-05,0.0001281557248183566,0.03971268634708896
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,8.398490377932698e-06,8.398490377932698e-06,0.18569919959169526,16.72657253473543
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,3.131215681968377e-05,3.0283807552120428e-05,0.0002615866757471481,0.0553628232454263
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,3.2281098490034106e-05,3.2281098490034106e-05,0.004183452808144106,0.87982970150473
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,4.786624402765582e-06,8.54022699360493e-06,0.00015070263275899812,0.06784236080209306
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,3.262924626207371e-06,3.262924626207371e-06,0.06998735324256937,12.359737964803047
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,2.5112057628570437e-06,2.808542007616785e-06,7.424501433960762e-05,0.045329345046649185
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,2.6250154071604623e-06,2.6250154071604623e-06,0.004736731844770903,1.2010348606275199
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.0283078676015641e-05,4.779250371391659e-06,8.992849175556549e-05,0.0425721322335064
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,3.0933379863277946e-06,3.0933379863277946e-06,0.08804905176222111,15.205152260777842
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,1.930892890108452e-05,2.036611742902585e-05,0.00016474798752846162,0.0653644635223466
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,2.0270076464828183e-05,2.0270076464828183e-05,0.005569145768701624,1.0375090725053955
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,3.842570129029551e-06,3.4228901004816636e-06,8.553242901443794e-05,0.08258201276438747
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,1.7270492630801838e-06,1.7270492630801838e-06,0.019772835554669244,9.594077635895685
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.4546326964967675e-06,1.7180424105970551e-06,7.295881825085344e-05,0.04523968230623221
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,1.4039214420650687e-06,1.4039214420650687e-06,0.004499612289710686,0.8963914877115011
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,4.92218280727625e-06,3.0233335838141993e-06,4.849960117996555e-05,0.0415914467816779
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,1.6521476759353658e-06,1.6521476759353658e-06,0.018480883492783044,11.631097322555505
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,cls.weight,cls,shape_weight,512,0.003114428014818417,0.0006355714347033751,6.715984593831446e-05,0.0792465470713283
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,cls.bias,cls,boundary_coordinate,2,0.004667131275753305,0.004667131275753305,0.003054816382264308,0.9214481076570049
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,embed.weight,non_affine,weight,12750336,4.689441120587543e-05,4.689441120587543e-05,0.00013875674543006652,1.0008131535825202
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.0.norm1.weight,non_affine,norm,256,0.013412355155534347,0.013412355155534347,0.000228253619389942,0.9784761523662759
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.0.norm1.bias,non_affine,norm,256,0.01811871334559831,0.01811871334559831,0.00024175444797066382,0.02566214643217756
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.0.norm2.weight,non_affine,norm,256,0.00023781454041802309,0.00023781454041802309,0.00018497582961791303,0.999525106440095
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0009176745046781926,0.0009176745046781926,0.00021676631043538073,0.025159193734489837
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.1.norm1.weight,non_affine,norm,256,0.00047831381202482104,0.00047831381202482104,0.0001485938295215725,0.9170914698795448
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0017306299993133498,0.0017306299993133498,0.00016013769274210983,0.012959542850851742
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.1.norm2.weight,non_affine,norm,256,8.761125020100187e-05,8.761125020100187e-05,0.00022385181208942442,0.9990234971629075
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00017638281370281397,0.00017638281370281397,0.00015310728417930702,0.08834865220842603
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00021081718808729286,0.00021081718808729286,0.00023228463858603006,0.920045718788198
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00041562314955315795,0.00041562314955315795,0.00013252231908456516,0.017212204896891112
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.2.norm2.weight,non_affine,norm,256,1.4711347794072822e-05,1.4711347794072822e-05,0.00017240645819526193,1.031523177059879
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.2.norm2.bias,non_affine,norm,256,3.110348363623247e-05,3.110348363623247e-05,0.00011630482985297264,0.07304233623622264
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.3.norm1.weight,non_affine,norm,256,9.343875043525126e-05,9.343875043525126e-05,0.00015765487133559042,0.9332419335082851
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0005184719130759729,0.0005184719130759729,0.0001606039660015665,0.016604212942042975
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.3.norm2.weight,non_affine,norm,256,8.112011447282476e-06,8.112011447282476e-06,8.230081705524105e-05,1.0457730543133772
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,layers.3.norm2.bias,non_affine,norm,256,1.712224150104023e-05,1.712224150104023e-05,5.7853337589270405e-05,0.05918498172936452
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,norm.weight,non_affine,norm,256,0.0001723469360134547,0.0001723469360134547,0.0001584048692999003,0.9159452822096614
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2000,11.044198895027625,0.001,norm.bias,non_affine,norm,256,0.0006985861690846007,0.0006985861690846007,0.00011633739939171486,0.002850279983507822
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0020256300653367708,0.0018493082746697967,0.00021218659996721697,0.06232252104911692
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.002698789803308376,0.002698789803308376,0.0019320181850736736,0.5491551955283565
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,5.896328855158954e-05,5.453452455194541e-05,0.00013973624749516478,0.06384916984652106
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,5.006561316641744e-05,5.006561316641744e-05,0.007183686482090651,1.0921183813924293
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,2.1682012669760528e-05,2.2340717179692145e-05,8.991516737488986e-05,0.05068724440875918
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,2.1216730186004988e-05,2.1216730186004988e-05,0.001848003799876688,0.41781160484337904
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,2.0363769817371112e-05,1.37185321281726e-05,0.000147051055088327,0.04236258395400695
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,9.456591639012066e-06,9.456591639012066e-06,0.08106806368933236,9.495235653846107
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,4.592811527120058e-05,4.448231484411947e-05,0.00019887338713135312,0.051317626102192176
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,4.447041541586602e-05,4.447041541586602e-05,0.004739364131500932,0.7609957271285538
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,9.858452371962143e-06,9.728868962595187e-06,0.00020061046310800628,0.076854768577789
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,4.0278991818035856e-06,4.0278991818035856e-06,0.025694783659532684,6.418333687509458
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,4.881362360535155e-06,5.250812863953018e-06,0.00010361962352326903,0.04966583249609153
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,4.8201193450117865e-06,4.8201193450117865e-06,0.00353582183415125,1.0628279011706052
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,6.089427424964821e-06,4.336439929293073e-06,0.00015117442991181704,0.03983059846048732
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,1.8813909514579168e-06,1.8813909514579168e-06,0.12408532828633152,17.333323160804305
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,1.6939751528240367e-05,1.7815117992685194e-05,0.00022893353402384902,0.0558063190924759
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,1.3989027077265427e-05,1.3989027077265427e-05,0.008089286596097476,0.8950014835750282
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,4.047820624565714e-06,3.401459584926182e-06,0.00012718684300658378,0.06826793481359639
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,4.6243934812608373e-07,4.6243934812608373e-07,0.05535909701037184,12.585893248486762
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.0738319918734287e-06,1.234677347793571e-06,8.893502368322991e-05,0.045457781664122246
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,1.0568911031143632e-06,1.0568911031143632e-06,0.006428253879681366,1.1789814939559125
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.1404129049087733e-06,1.8131367621733692e-06,0.0001256102166260955,0.04314960004423905
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,4.6665646257041433e-07,4.6665646257041433e-07,0.08973227717295329,15.990058194377227
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,7.954450916670014e-06,7.765933906022963e-06,0.00014546959577977983,0.06572440656624065
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,3.5499294789044924e-06,3.5499294789044924e-06,0.005341035618773741,1.0543957907317718
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,2.6229951756771314e-06,2.42991180010476e-06,0.00010155546180460359,0.0832906951701337
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,3.317770192125723e-07,3.317770192125723e-07,0.014182851542802272,9.98420918167275
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,6.987170419194848e-07,7.902534438784555e-07,7.716053212010608e-05,0.04522654627056559
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,6.973287494899231e-07,6.973287494899231e-07,0.005434217346216055,0.8688554960456474
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.7998908115239692e-06,1.579399665010863e-06,7.616394415936672e-05,0.04181796348519434
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,3.171317685697745e-07,3.171317685697745e-07,0.01025327825326183,11.740434364718608
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,cls.weight,cls,shape_weight,512,0.0014772595243790847,0.0017311556446628065,9.494123742843395e-05,0.07868086829770524
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,cls.bias,cls,boundary_coordinate,2,0.0003634215386639623,0.0003634215386639623,0.009587503764910717,1.110813873322791
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,embed.weight,non_affine,weight,12750336,4.906107019244175e-05,4.906107019244175e-05,0.00014870538239780614,1.0008300078498507
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.0.norm1.weight,non_affine,norm,256,0.014186849386402137,0.014186849386402137,0.00026027110543872797,0.9777121528785523
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.0.norm1.bias,non_affine,norm,256,0.020084531444772995,0.020084531444772995,0.0001729228131373372,0.027755902978235922
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.0.norm2.weight,non_affine,norm,256,0.00017805196420411318,0.00017805196420411318,9.230876677376258e-05,0.9991216974794445
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0002670788957461801,0.0002670788957461801,8.104708560030176e-05,0.026256849195084208
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.1.norm1.weight,non_affine,norm,256,0.00023053267431628056,0.00023053267431628056,0.0001733383210636956,0.9169589068108697
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00048405090189561334,0.00048405090189561334,0.00015329808266480237,0.012556299581077948
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.1.norm2.weight,non_affine,norm,256,7.428064297859243e-05,7.428064297859243e-05,0.00016791988895917555,0.9979343836146727
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.1.norm2.bias,non_affine,norm,256,8.534400682711426e-05,8.534400682711426e-05,8.772484069330595e-05,0.08875035371508427
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.2.norm1.weight,non_affine,norm,256,0.000107657390631671,0.000107657390631671,0.00028283433347766463,0.9201779019384351
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00013066972265761493,0.00013066972265761493,0.00015110889559417042,0.016523967878417062
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.2.norm2.weight,non_affine,norm,256,2.4013233978183493e-05,2.4013233978183493e-05,0.00010067175096579198,1.0322070449239815
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.2.norm2.bias,non_affine,norm,256,1.3024472119525458e-05,1.3024472119525458e-05,0.00013284527529281953,0.07462465818764569
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.3.norm1.weight,non_affine,norm,256,5.486793711755702e-05,5.486793711755702e-05,0.00016706113882388246,0.9315179068236059
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.3.norm1.bias,non_affine,norm,256,7.231565921130395e-05,7.231565921130395e-05,0.00019401722968121943,0.016709229260160073
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.3.norm2.weight,non_affine,norm,256,1.2590679364130242e-05,1.2590679364130242e-05,6.839252494583825e-05,1.0460182213955822
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,layers.3.norm2.bias,non_affine,norm,256,7.694263136959753e-06,7.694263136959753e-06,7.571639399162272e-05,0.061465665774186655
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,norm.weight,non_affine,norm,256,0.00010980732313108762,0.00010980732313108762,0.00014828071155238072,0.9140177006624809
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2050,11.320441988950277,0.001,norm.bias,non_affine,norm,256,5.3911501273720184e-05,5.3911501273720184e-05,0.0001609133448455044,0.0032510063654109197
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0016097578244837416,0.0013645022931748417,0.00022755344634201475,0.06267774906320535
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.002625631319533197,0.002625631319533197,0.0018451604316514073,0.5355979600132502
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00019313056493497344,0.0002213683125537466,0.00013713134416586006,0.06441425827764644
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00043661108190278777,0.00043661108190278777,0.00540358633907248,0.8501681189610333
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00010112611756365297,9.590811494821054e-05,0.00011870569161898387,0.05085460472369184
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,0.00015442004252991218,0.00015442004252991218,0.0023696366804306576,0.43263633806195445
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00015676611945417875,5.860122203511866e-05,0.00012495292462702296,0.042524707986777543
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,7.894045938556161e-05,7.894045938556161e-05,0.04043295796384361,9.425861382015373
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00030662158746970323,0.0002836108756372972,0.0001714894618535098,0.051724645946270666
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00038740913627340816,0.00038740913627340816,0.0023091570877557172,0.7750114070914222
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,3.301236827764302e-05,1.8973998809367072e-05,0.0001101647230932537,0.07825339019533634
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,2.595962978059016e-05,2.595962978059016e-05,0.006310777928719791,6.615282237057444
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.543175990381899e-05,2.183387018802848e-05,0.0001445685439567098,0.05007182965083432
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,2.8854300876398393e-05,2.8854300876398393e-05,0.005989239927309016,1.106880338150843
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,4.881582653711279e-05,1.7165753682143157e-05,0.00013306685884918122,0.04024573664519288
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,1.830355719584302e-05,1.830355719584302e-05,0.0716013079678787,18.39458226593584
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,4.5837691537408814e-05,4.380684414450106e-05,0.0001354638395467388,0.05602642952027426
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,5.9934498727348033e-05,5.9934498727348033e-05,0.0024177555896461264,0.9169382032727523
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.8389385318947562e-05,2.4221416975103115e-05,0.00015428704611635688,0.06846035583302972
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,9.0288602975999e-06,9.0288602975999e-06,0.050267578864017,12.577514785275671
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,8.927387912487643e-06,9.460009254833507e-06,0.00016307404901913053,0.045593953669964445
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,8.645504731036742e-06,8.645504731036742e-06,0.007805521743028915,1.1635451735418345
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,3.2868398226180016e-05,1.9430148568396736e-05,0.00015291498142114979,0.04356363567029156
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,8.682577661731706e-06,8.682577661731706e-06,0.13435393489910918,16.42599815923963
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,5.564358962998937e-05,5.665814773545652e-05,0.0001808098622184144,0.06634277928855524
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,4.619205187696233e-05,4.619205187696233e-05,0.004398624679322382,1.0592218203907386
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.9681471248213246e-05,1.7945756937776884e-05,0.00014846356460255377,0.08406155942901188
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,4.5977881636636975e-06,4.5977881636636975e-06,0.0031177750272383268,10.237210365828123
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,5.517895349814781e-06,6.354713872821058e-06,0.00012195213376049807,0.04531929709163863
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,5.447560417612203e-06,5.447560417612203e-06,0.005439101857707777,0.8871935610884941
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.7264763740888508e-05,1.4108773115814531e-05,0.00010173023510978015,0.0421710474552145
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,4.433731487208766e-06,4.433731487208766e-06,0.029689193547091975,11.762455608353068
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,cls.weight,cls,shape_weight,512,0.014359687976622553,0.005476530873597009,0.00012567979631279187,0.07903376959113748
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,cls.bias,cls,boundary_coordinate,2,0.013290844328643251,0.013290844328643251,0.01665247445476904,1.2120634197506415
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,embed.weight,non_affine,weight,12750336,3.572592630036669e-05,3.572592630036669e-05,0.0001542562045939228,1.0008478147002708
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.0.norm1.weight,non_affine,norm,256,0.014460497965868183,0.014460497965868183,0.00022260238588346377,0.977421619170409
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.0.norm1.bias,non_affine,norm,256,0.032336356874697096,0.032336356874697096,0.00015885692341354845,0.029352806266251006
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0006093768069899763,0.0006093768069899763,0.00010083478261942307,0.9991046950778905
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.0.norm2.bias,non_affine,norm,256,0.002440910736104937,0.002440910736104937,0.0002072062354661147,0.024588214105957955
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0012117684737569302,0.0012117684737569302,0.0002262868496315784,0.9160470530114672
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.1.norm1.bias,non_affine,norm,256,0.004406522328825929,0.004406522328825929,0.0002775459035032702,0.011959053416740488
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.1.norm2.weight,non_affine,norm,256,0.0001833892827764075,0.0001833892827764075,0.00019759558255165384,0.9984019146280393
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.1.norm2.bias,non_affine,norm,256,0.0004789746477447609,0.0004789746477447609,0.00020727568997588283,0.08532793429426205
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0004249259229399853,0.0004249259229399853,0.00020702367244513858,0.9189773537768822
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0012042214431781458,0.0012042214431781458,0.000318579594509523,0.016527742815282638
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.2.norm2.weight,non_affine,norm,256,3.7271971590633166e-05,3.7271971590633166e-05,0.0002895880364387829,1.032466979526346
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.2.norm2.bias,non_affine,norm,256,0.00011150753087398692,0.00011150753087398692,0.00024749614192288793,0.07581473647912595
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00039718665880974835,0.00039718665880974835,0.00022395610674804224,0.9310214946408468
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0014947653149520294,0.0014947653149520294,0.00029657208483650245,0.016754073957536406
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.3.norm2.weight,non_affine,norm,256,3.441563750318785e-05,3.441563750318785e-05,0.00011734817235194099,1.0471618031735863
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,layers.3.norm2.bias,non_affine,norm,256,6.936386658979609e-05,6.936386658979609e-05,0.0001269999384657789,0.06394214081632131
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,norm.weight,non_affine,norm,256,0.0008019783668709543,0.0008019783668709543,0.0002358343545282279,0.9124240699948747
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2100,11.596685082872929,0.001,norm.bias,non_affine,norm,256,0.0019828239916001287,0.0019828239916001287,0.00019558197709445305,0.003887824214211073
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.002036875322759423,0.001982329121726761,0.00021622743064533988,0.06312291962788322
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0020056245891625106,0.0020056245891625106,0.0017535696703909799,0.5276714013488294
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,3.1893706896848174e-05,2.6268038127227405e-05,0.00014647073485479363,0.06505609366664487
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,7.13122185851483e-05,7.13122185851483e-05,0.008441457894936038,0.7841632694031612
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,1.5929769945355037e-05,1.588700615092985e-05,9.105256728003173e-05,0.05097762751654279
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,2.0638504986358178e-05,2.0638504986358178e-05,0.001248709427119038,0.43860870613062636
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,2.108122063878008e-05,8.472166469872686e-06,8.461649805214094e-05,0.042712592751121374
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,1.0225132674413405e-05,1.0225132674413405e-05,0.0349275164853101,9.439778640220712
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,2.4672839229734534e-05,2.4021157144147483e-05,0.00013382142101514945,0.05200004126387802
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,3.7326810954782955e-05,3.7326810954782955e-05,0.00309426021318901,0.7902067593526079
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,4.603426590369617e-06,3.864682345932273e-06,9.099026304976336e-05,0.07952568182723414
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,3.3845989646605394e-06,3.3845989646605394e-06,0.007891843453544892,6.97559215807594
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,3.329461792091787e-06,3.053271995645237e-06,6.330295296491145e-05,0.050410074169649315
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,3.5115632223055915e-06,3.5115632223055915e-06,0.0015601555107835874,1.108715452324731
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,6.61899229092705e-06,1.937027259971524e-06,8.157114769292202e-05,0.04075247069971026
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,2.3792082967432715e-06,2.3792082967432715e-06,0.09793341880996646,19.29171711178385
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,5.132655169054604e-06,5.016660143706298e-06,0.0001424623207233982,0.05642088655267819
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,9.064072256909093e-06,9.064072256909093e-06,0.0022979528225441533,0.8991041281102065
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,2.5148001498499337e-06,2.2636717187675153e-06,8.508325037324815e-05,0.06917142828432389
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,1.342431551457466e-06,1.342431551457466e-06,0.011292942058633291,12.674413085832121
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.286650955936728e-06,1.3118585124408836e-06,4.035114491861671e-05,0.04593787882853027
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,1.222061799350458e-06,1.222061799350458e-06,0.0009861240300839227,1.1740462977916226
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,3.9835230456072215e-06,1.5762318857979334e-06,5.781667057362794e-05,0.04455208960003824
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,1.2594635737757374e-06,1.2594635737757374e-06,0.0631396891362445,17.634941165264593
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,8.701633443547761e-06,8.768606157026999e-06,0.00011412798093743908,0.06714872805103689
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,8.2319922152876e-06,8.2319922152876e-06,0.002584372849858619,1.0856335440976423
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,2.333891584706469e-06,1.963935850389914e-06,6.82775531192718e-05,0.08507842950529981
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,6.784091667426296e-07,6.784091667426296e-07,0.01355364354198825,10.480369018580644
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,6.367323017188325e-07,6.907697920016119e-07,2.8529210007070884e-05,0.045544259677576374
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,6.219205913188457e-07,6.219205913188457e-07,0.0006005744604675279,0.9067441316661355
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,2.1948061425649504e-06,1.3836485568283465e-06,3.208336104643475e-05,0.04286056005720148
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,6.734690662446654e-07,6.734690662446654e-07,0.016389741034906185,12.182420816616252
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,cls.weight,cls,shape_weight,512,0.0015976963915207232,0.00030719720438705973,7.254222588348258e-05,0.07894273400755636
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,cls.bias,cls,boundary_coordinate,2,0.0020010905253717848,0.0020010905253717848,0.007043138381949749,1.170761902192485
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,embed.weight,non_affine,weight,12750336,6.260187622085422e-05,6.260187622085422e-05,0.0001465994747199734,1.0008666336359733
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.0.norm1.weight,non_affine,norm,256,0.0156130698599283,0.0156130698599283,0.0002356531349500166,0.9773486215788673
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.0.norm1.bias,non_affine,norm,256,0.016169768719754764,0.016169768719754764,0.00015215865732993048,0.028221829568905864
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.0.norm2.weight,non_affine,norm,256,7.729550753448957e-05,7.729550753448957e-05,0.00010649784742411427,0.998627913440824
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.0.norm2.bias,non_affine,norm,256,0.00032266215688027606,0.00032266215688027606,0.00011206910421422487,0.02458949359791448
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.1.norm1.weight,non_affine,norm,256,0.00013561156380255775,0.00013561156380255775,0.00013629712808310327,0.913780234028442
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0006083609204844037,0.0006083609204844037,9.778274136591596e-05,0.012272172212334741
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.1.norm2.weight,non_affine,norm,256,2.4058565041243015e-05,2.4058565041243015e-05,6.91455305950765e-05,0.9985265008602561
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.1.norm2.bias,non_affine,norm,256,6.122190631562142e-05,6.122190631562142e-05,8.887888001150349e-05,0.08513895655380065
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.2.norm1.weight,non_affine,norm,256,4.107887730215615e-05,4.107887730215615e-05,0.00016794917853993346,0.9168545718215382
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00016874965508128687,0.00016874965508128687,0.00010898873098705609,0.016620017410755254
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.2.norm2.weight,non_affine,norm,256,7.625719287432749e-06,7.625719287432749e-06,6.083620015787233e-05,1.0339752946259648
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.2.norm2.bias,non_affine,norm,256,1.680899199384337e-05,1.680899199384337e-05,3.1849847346595714e-05,0.07804085252912205
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.3.norm1.weight,non_affine,norm,256,4.929485203843001e-05,4.929485203843001e-05,0.00013039564703596116,0.9298785998980732
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00021765936766340635,0.00021765936766340635,0.00010407205245979634,0.016586535328473505
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.3.norm2.weight,non_affine,norm,256,2.8888254167460595e-06,2.8888254167460595e-06,3.5959146464534625e-05,1.0482180506438328
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,layers.3.norm2.bias,non_affine,norm,256,6.822143764061513e-06,6.822143764061513e-06,5.132536415802806e-05,0.06492161269886632
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,norm.weight,non_affine,norm,256,9.084477248282338e-05,9.084477248282338e-05,4.7736346082015014e-05,0.9094384109044739
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2150,11.87292817679558,0.001,norm.bias,non_affine,norm,256,0.00029786627928507075,0.00029786627928507075,7.189055295697293e-05,0.004450263949093142
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.001993716318171244,0.0018523036318788273,0.00026175336150680636,0.06352862643797814
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0021743685529761426,0.0021743685529761426,0.00253454653772831,0.5357557683732959
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00013302892792331464,0.00013352726923320491,0.00025135809441830095,0.06585995275667117
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.0002542007776678661,0.0002542007776678661,0.029703178900547376,0.874286326505899
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,4.3667442910387356e-05,4.2333081743268034e-05,9.182788567511761e-05,0.05123625311080577
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,6.424566827908325e-05,6.424566827908325e-05,0.001081850935605515,0.43568548212280445
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,6.0800428152855916e-05,2.68144097772786e-05,0.00010809795737410281,0.04329334463596356
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,2.9636148882092414e-05,2.9636148882092414e-05,0.09262832536017757,9.852878951494963
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00011320023294158075,0.00011172834222223152,0.00010702604439135496,0.052564566123006654
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00012253636468564344,0.00012253636468564344,0.0019131529230331642,0.7898148075766458
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,1.3949091227104382e-05,1.0803820362058803e-05,9.722429314033269e-05,0.08138898198198957
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,1.0679228693175515e-05,1.0679228693175515e-05,0.013209445649468668,7.214624588492519
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,8.583856636024737e-06,8.338745922896916e-06,7.89889851529812e-05,0.050939039692689765
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,1.1029450321169217e-05,1.1029450321169217e-05,0.0014997822625350907,1.109605416023139
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,1.5616421374484605e-05,6.8252655879528506e-06,8.355192301195148e-05,0.04156438404219301
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,6.704684553253901e-06,6.704684553253901e-06,0.10527977968549702,19.875279454599813
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,1.613062485906209e-05,1.655253422084121e-05,0.0001117615540460203,0.05709943051715499
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,2.3088476532896476e-05,2.3088476532896476e-05,0.0021519643516034756,0.8905853798067797
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,6.907981093584016e-06,4.420380711979791e-06,9.0380975934574e-05,0.07076311753922856
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,3.1720574821545367e-06,3.1720574821545367e-06,0.016516252419843565,13.075054359687728
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,3.239335920119019e-06,3.0992913880969135e-06,6.389552240492297e-05,0.04626961029741613
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,3.3711254216821237e-06,3.3711254216821237e-06,0.0008095567715204823,1.177628697450966
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,9.719287743165774e-06,3.3223922215251073e-06,4.400789732050386e-05,0.045204450389090815
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,2.8897296197996944e-06,2.8897296197996944e-06,0.04663366039711235,18.628927955926756
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.681556906338542e-05,2.529621449045458e-05,9.562291442824135e-05,0.06826911485085224
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,2.211089059383845e-05,2.211089059383845e-05,0.001271217233856888,1.100989118108235
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,5.835932701676974e-06,4.4946206387894845e-06,9.380355654571444e-05,0.08779186422058446
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,1.4755465282093557e-06,1.4755465282093557e-06,0.008846412911063074,10.91656408674272
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.6877013114272186e-06,1.4693535909803568e-06,4.906496908469404e-05,0.045782302471666
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,1.6520752912925549e-06,1.6520752912925549e-06,0.00043233881389246367,0.9263029921967548
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,5.408954103619065e-06,3.1904008206037918e-06,2.643945788117023e-05,0.04330297955545147
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,1.4139801730313566e-06,1.4139801730313566e-06,0.010260788276995812,12.491071029689568
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,cls.weight,cls,shape_weight,512,0.004291601392435383,0.0012540073880402095,0.00013526332230036537,0.07998593187130373
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,cls.bias,cls,boundary_coordinate,2,0.004482743258475848,0.004482743258475848,0.01165057383015133,1.2363427810643937
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,embed.weight,non_affine,weight,12750336,5.3789571755187476e-05,5.3789571755187476e-05,0.000140066698447124,1.0008855117697495
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.0.norm1.weight,non_affine,norm,256,0.013903579885864105,0.013903579885864105,0.00023003484277824926,0.9771570760774736
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.0.norm1.bias,non_affine,norm,256,0.02091879324018315,0.02091879324018315,0.0001261135407972707,0.029802895563335832
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.0.norm2.weight,non_affine,norm,256,0.00028530825257993604,0.00028530825257993604,0.00015000780420903386,0.9987237355833432
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.0.norm2.bias,non_affine,norm,256,0.001023382749963074,0.001023382749963074,8.364509310352992e-05,0.025320789233065542
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0005177531042008503,0.0005177531042008503,0.00013038052482538753,0.9129501486598205
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.1.norm1.bias,non_affine,norm,256,0.001836297853181941,0.001836297853181941,8.360414112001075e-05,0.012416574150095873
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.1.norm2.weight,non_affine,norm,256,9.357078780873468e-05,9.357078780873468e-05,0.00010088454578579296,0.9987800428433874
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.1.norm2.bias,non_affine,norm,256,0.0002007011861404638,0.0002007011861404638,7.808075662113258e-05,0.0858600250971014
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00015593976266268424,0.00015593976266268424,0.0001535719716372776,0.9155754870154363
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0004031360490875359,0.0004031360490875359,9.242918710110526e-05,0.016520312755833755
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.2.norm2.weight,non_affine,norm,256,2.2917055785771003e-05,2.2917055785771003e-05,0.00014512481332122306,1.034707025904225
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.2.norm2.bias,non_affine,norm,256,5.952417820651775e-05,5.952417820651775e-05,0.00013843639731045987,0.07827140679596538
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00014710658178249017,0.00014710658178249017,8.215282480172933e-05,0.9284317126329663
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.3.norm1.bias,non_affine,norm,256,0.000508976036273338,0.000508976036273338,8.70765416281443e-05,0.016846542752115008
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.3.norm2.weight,non_affine,norm,256,7.25400977605287e-06,7.25400977605287e-06,5.199528263540104e-05,1.0487596997436526
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,layers.3.norm2.bias,non_affine,norm,256,2.0722553375649383e-05,2.0722553375649383e-05,2.595147277677534e-05,0.06771464807456247
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,norm.weight,non_affine,norm,256,0.00024427247340527865,0.00024427247340527865,4.855026539934849e-05,0.9061776822931246
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2200,12.149171270718233,0.001,norm.bias,non_affine,norm,256,0.0006767929962776514,0.0006767929962776514,5.1901401146116375e-05,0.004620213983408634
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0021146241493838346,0.0020796328670263683,0.0002471154228915774,0.06401103295794404
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0011405021811937777,0.0011405021811937777,0.002319906326948097,0.5526581566766663
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,8.81605689975205e-05,8.910104447853496e-05,0.00019427313571890846,0.06624919888623826
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00010968437759448398,0.00010968437759448398,0.014921362801631298,1.1792918166929962
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,3.565182147468781e-05,3.7579034238935126e-05,9.492028919824702e-05,0.05141780393701998
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,4.512382859807198e-05,4.512382859807198e-05,0.0034582123018177023,0.4405561210688959
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,4.5966268683421046e-05,2.2561202004336597e-05,0.00012599165746912338,0.04389915161176558
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,2.1457269835757577e-05,2.1457269835757577e-05,0.06443855453293403,11.151392800962899
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,8.512795380248724e-05,7.826504651856294e-05,0.00014568812793760175,0.052800338162318924
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.0001095939267295365,0.0001095939267295365,0.003947383683224996,0.792944508449792
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,1.1711454807474557e-05,1.093189532437798e-05,0.00012817070067237785,0.08202759416699022
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,7.324210160575417e-06,7.324210160575417e-06,0.009588883346045166,7.561270621762413
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,6.063903576194668e-06,5.13625303358531e-06,9.407772327312122e-05,0.051170785360892604
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,7.772882259616561e-06,7.772882259616561e-06,0.005170522770504996,1.0963276597878788
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,1.1456800688726637e-05,5.582523084143745e-06,8.363824659942355e-05,0.041695321680432135
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,4.696717639448678e-06,4.696717639448678e-06,0.10301787888861534,19.946518152945423
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,3.034482633030748e-05,2.6320082614873735e-05,0.00011242875067624666,0.057614443600507624
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,3.411489300176228e-05,3.411489300176228e-05,0.0031746355506073777,0.8966285074426793
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,7.95339227563985e-06,3.308797490239122e-06,0.00012923504866152146,0.07182391919740433
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,2.5790554444314847e-06,2.5790554444314847e-06,0.025728646441157278,13.244590950766467
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,2.6827285487943127e-06,2.516715786694764e-06,8.794600197438681e-05,0.046607331137134625
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,2.502290103805099e-06,2.502290103805099e-06,0.007071110167675011,1.1762303606718676
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,7.559172145909751e-06,2.7021762380936875e-06,8.252892671664536e-05,0.04603571855430637
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,2.4546107637398985e-06,2.4546107637398985e-06,0.0923705740114816,19.862769244261518
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,6.192572708858822e-06,7.0427911168258725e-06,0.00010872773561245412,0.06887328570408091
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,1.4091583084508856e-05,1.4091583084508856e-05,0.0031075812342808906,1.1093123512308802
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,2.2878987778189172e-06,1.4176328867555458e-06,9.128058255692964e-05,0.08916577805075573
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,1.3303568504505755e-06,1.3303568504505755e-06,0.02261763315305289,11.20043470356522
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.1130353916380391e-06,1.2552308342531238e-06,6.443550536685064e-05,0.04607273042804917
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,1.018154428374694e-06,1.018154428374694e-06,0.004679419726208942,0.9281002567987587
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,3.5982973156404277e-06,1.5768076439197393e-06,3.0686252531585836e-05,0.043709900586337926
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,1.2801826180682601e-06,1.2801826180682601e-06,0.013079210142779933,12.813224064906537
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,cls.weight,cls,shape_weight,512,0.0007978059237302114,0.0005386291519939237,9.559578861947695e-05,0.08115978780636114
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,cls.bias,cls,boundary_coordinate,2,0.003511358899648347,0.003511358899648347,0.0007089345880464646,1.3254982497334302
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,embed.weight,non_affine,weight,12750336,5.8018619765015756e-05,5.8018619765015756e-05,0.00015108923916155954,1.0009017097584314
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.0.norm1.weight,non_affine,norm,256,0.013681686023157618,0.013681686023157618,0.00022183582030426975,0.9764269925516434
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.0.norm1.bias,non_affine,norm,256,0.009845934647433774,0.009845934647433774,0.00010058274092492958,0.031324359594381186
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.0.norm2.weight,non_affine,norm,256,0.00028699153057277734,0.00028699153057277734,0.0001806433299282929,0.9986605316021623
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.0.norm2.bias,non_affine,norm,256,0.000678345271501795,0.000678345271501795,9.299943990019565e-05,0.026752417257142412
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.1.norm1.weight,non_affine,norm,256,0.00034732935292259,0.00034732935292259,0.00020253649524127753,0.9109398738771264
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0012306448358644331,0.0012306448358644331,0.0001190946631377919,0.012154952058874841
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.1.norm2.weight,non_affine,norm,256,7.06809435213127e-05,7.06809435213127e-05,0.00011161305950254833,0.9982009440309635
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00014466426718254244,0.00014466426718254244,7.601085100143531e-05,0.08501243126999217
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00019165851978642233,0.00019165851978642233,0.00013572635946695866,0.9148867876336142
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00029895971502087585,0.00029895971502087585,0.00014198709667829568,0.0173246667561023
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.2.norm2.weight,non_affine,norm,256,1.3607360586196924e-05,1.3607360586196924e-05,0.00011939126519736469,1.0360049241622786
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.2.norm2.bias,non_affine,norm,256,4.0997302953161385e-05,4.0997302953161385e-05,0.0001510912672311955,0.07947682623564942
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.3.norm1.weight,non_affine,norm,256,8.973385736091364e-05,8.973385736091364e-05,0.00013293647856422054,0.9268363380728696
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00046315285163579106,0.00046315285163579106,0.00015823554788918867,0.016953524946568946
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.3.norm2.weight,non_affine,norm,256,1.1503525738124388e-05,1.1503525738124388e-05,9.556881310278442e-05,1.0495581900833477
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,layers.3.norm2.bias,non_affine,norm,256,8.972125611638017e-06,8.972125611638017e-06,4.950878010537859e-05,0.06875346212989743
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,norm.weight,non_affine,norm,256,8.601270357097769e-05,8.601270357097769e-05,5.886853427722288e-05,0.9051480664265719
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2250,12.425414364640885,0.001,norm.bias,non_affine,norm,256,0.0005389548881763286,0.0005389548881763286,0.00014475866932245834,0.004176198741587066
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0018572119894760633,0.0016743210506604243,0.0002714243954986627,0.06453874709566332
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.002401440079474692,0.002401440079474692,0.0025784517730447704,0.5528471060056894
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00019145999101528497,0.00013940281514758849,0.0002051568668440389,0.06740052225442245
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00033763783258855025,0.00033763783258855025,0.010627595280147407,0.9088309138401252
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,8.762660243451085e-05,9.561497256524775e-05,0.0002186774359459386,0.05188366146912384
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,0.00013352396996750977,0.00013352396996750977,0.007254503176003268,0.4572067575838068
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00013550989163725792,5.6667286160978165e-05,0.0001909121047481314,0.04440545668889997
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,6.240195694187844e-05,6.240195694187844e-05,0.07913587261722795,11.401611053668715
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00013890244473372233,0.00013814427344561274,0.00018506749810012662,0.053421733102891736
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.0002461240559778498,0.0002461240559778498,0.004420304632686602,0.8022770750874516
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,3.319953633394309e-05,2.1256207425330497e-05,0.0001973461272508296,0.08410110512045212
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,2.5176891005551106e-05,2.5176891005551106e-05,0.009582473593802198,8.001776498004892
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.197841717605582e-05,1.8824917724200667e-05,0.0003017903655074968,0.05187261867156145
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,2.85338794620266e-05,2.85338794620266e-05,0.004872156040679835,1.0644805624689186
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,3.949765210756719e-05,1.5557935363770765e-05,0.00018166021195844558,0.04234037648026063
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,1.636375563918222e-05,1.636375563918222e-05,0.25075429135698085,21.28843175671135
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,4.028186011076566e-05,3.993550398708947e-05,0.00024477817053026034,0.05813865955844884
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,5.5706511848925384e-05,5.5706511848925384e-05,0.00226573339163304,0.8991714796539079
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.275489893521084e-05,1.198559688600491e-05,0.00018395534612743753,0.073022911532079
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,7.652920084733053e-06,7.652920084733053e-06,0.023855229404654843,13.753946743585661
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.0551695873797339e-05,1.0982967675899687e-05,0.00033923467141265214,0.04693145630406701
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,1.0735710445611078e-05,1.0735710445611078e-05,0.010232702681222937,1.160156558258324
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.0925558793694568e-05,7.528106831953932e-06,0.00010608138223765306,0.04653434852079053
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,6.727420978843763e-06,6.727420978843763e-06,0.10750622038947567,20.213947368411016
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,6.216464776641449e-05,6.220714574466519e-05,0.00018477751360082955,0.0701246699907235
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,4.39483673501448e-05,4.39483673501448e-05,0.003324224002445049,1.1507415495302618
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.3419543287420692e-05,1.1435277824376035e-05,0.00014539572985600364,0.09206094197271124
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,3.2775107168624755e-06,3.2775107168624755e-06,0.026163845867881598,11.673572421963224
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,3.840044797805731e-06,4.061230899517795e-06,0.0001281949452335362,0.046365698016762824
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,3.75098708288501e-06,3.75098708288501e-06,0.0035587902986250765,0.9380948404830429
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.184800629170104e-05,7.968796942570625e-06,8.119993173617258e-05,0.044042080724353096
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,3.1844848312372085e-06,3.1844848312372085e-06,0.053561175236516136,12.993247405841776
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,cls.weight,cls,shape_weight,512,0.00850157557458044,0.004075653469878229,0.00012588221576689498,0.08295452988348004
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,cls.bias,cls,boundary_coordinate,2,0.009393181762779172,0.009393181762779172,0.009959014450997774,1.298885212267511
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,embed.weight,non_affine,weight,12750336,4.069064864718524e-05,4.069064864718524e-05,0.00014621541775539052,1.0009180265849387
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.0.norm1.weight,non_affine,norm,256,0.012725625390984098,0.012725625390984098,0.00026329073857390246,0.9765784910800116
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.0.norm1.bias,non_affine,norm,256,0.027574146484588873,0.027574146484588873,0.00024868425012109706,0.03296181525329548
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.0.norm2.weight,non_affine,norm,256,0.00047307959863294183,0.00047307959863294183,0.00019501020249437822,0.9989285093011617
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0021637989680269127,0.0021637989680269127,0.0004431730519061482,0.025831776790253957
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0010001449957872462,0.0010001449957872462,0.0002663074162287603,0.9094844516287037
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0044284310240593795,0.0044284310240593795,0.0003916821079570668,0.01247128563687713
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.1.norm2.weight,non_affine,norm,256,0.0002707997170413544,0.0002707997170413544,0.0005345891112969357,0.9982748349828947
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.1.norm2.bias,non_affine,norm,256,0.0005562459250268371,0.0005562459250268371,0.0005951469787186546,0.08298263167868491
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0002534622324559802,0.0002534622324559802,0.00027551100544829577,0.9125711713757346
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.2.norm1.bias,non_affine,norm,256,0.001139115767259458,0.001139115767259458,0.0004579632418438407,0.01865638606722332
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.2.norm2.weight,non_affine,norm,256,0.00011738397462408594,0.00011738397462408594,0.0006380469396993694,1.0366756013401397
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.2.norm2.bias,non_affine,norm,256,0.00023174571799105983,0.00023174571799105983,0.0006843467984659569,0.08021652659250175
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00028192233323285514,0.00028192233323285514,0.00019684106131357434,0.9261730990488241
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0012124864450692708,0.0012124864450692708,0.00038506849934801055,0.016966062397756568
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.3.norm2.weight,non_affine,norm,256,1.8215586221988976e-05,1.8215586221988976e-05,0.00017898549353550087,1.0497982149146396
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,layers.3.norm2.bias,non_affine,norm,256,4.749139637313195e-05,4.749139637313195e-05,0.00020297600187960826,0.06844719286868647
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,norm.weight,non_affine,norm,256,0.00047911216016323615,0.00047911216016323615,0.00017803901408002605,0.9029063993104047
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2300,12.701657458563536,0.001,norm.bias,non_affine,norm,256,0.0014775740179700833,0.0014775740179700833,0.00029424354346382117,0.0026086894132326234
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.002113604679929114,0.002046504645708886,0.00036473589513151365,0.06503322391823015
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.001584426125715143,0.001584426125715143,0.0030332419344662326,0.5426408340105281
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0003439608722552097,0.00036314303849115993,0.0003080062160864866,0.06819119200470969
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.0001593710559138985,0.0001593710559138985,0.025405187282236542,0.9285143976199424
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,9.270137292745124e-05,9.027483551346486e-05,0.00014181002252360394,0.052261089686268726
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,9.0510060333313e-05,9.0510060333313e-05,0.002853533797464072,0.46979082901140573
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,8.606912253470823e-05,7.568552519636882e-05,0.00014579985106953896,0.044951532773913
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,2.3076542211391658e-05,2.3076542211391658e-05,0.11863446199025904,11.58630033041953
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.0002203379114138459,0.00021522605023624038,0.00018347537344790905,0.05384907298944926
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00013635840186719856,0.00013635840186719856,0.0034693072524922637,0.8029931386913401
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,1.7749559923413765e-05,1.3671293641744577e-05,0.0001100802988685843,0.08582800153129304
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,8.748606128055114e-06,8.748606128055114e-06,0.013711890983236101,8.318807632395684
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,9.54203786382898e-06,7.383806360604228e-06,0.00010503330363831521,0.05270783763317551
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,1.2085420489416444e-05,1.2085420489416444e-05,0.002241862564371634,1.0415927224934858
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,9.560813669381851e-06,8.177918868454118e-06,9.27462062880267e-05,0.0430685477470412
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,3.4919321138588807e-06,3.4919321138588807e-06,0.09759933720626482,22.510688785977667
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,2.532350524821999e-05,2.5580272705366775e-05,0.00014506670357474668,0.058958377382483274
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,1.929282636606739e-05,1.929282636606739e-05,0.0020974273088998118,0.8890175618645842
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,8.338353149800305e-06,7.533444300493313e-06,9.864128868663717e-05,0.0746413640404333
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,2.091329478360912e-06,2.091329478360912e-06,0.0206520438374525,14.279995585635916
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,3.4382270090888597e-06,3.274425675016353e-06,9.274667074417234e-05,0.04771171297224272
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,3.357844118579078e-06,3.357844118579078e-06,0.0027689907089727675,1.1467432512908473
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,6.818188080313317e-06,4.027693312943646e-06,5.5372167628588633e-05,0.047557188087698446
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,1.8025365890063737e-06,1.8025365890063737e-06,0.0667762197381499,22.06779438068347
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.7645575834459753e-05,2.747787053539118e-05,0.00010546722306887804,0.07130073752234987
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,3.581374822767908e-05,3.581374822767908e-05,0.0016495853267259782,1.1737539359972269
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,2.1935955444875564e-06,1.9295198999410195e-06,7.619708740047966e-05,0.09413115188611756
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,1.105289417522845e-06,1.105289417522845e-06,0.015290244106097835,12.111436316491844
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.123615453825609e-06,1.1136156061889475e-06,4.848207236825185e-05,0.047150522366107374
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,9.404087630845581e-07,9.404087630845581e-07,0.0012220286087171108,0.9383991062619408
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,4.449538413412047e-06,2.9327145283924656e-06,4.005703478286513e-05,0.04543458630101877
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,1.189620690120118e-06,1.189620690120118e-06,0.015685779109304864,14.392054251771619
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,cls.weight,cls,shape_weight,512,0.0007327883363653346,0.0013802992377978769,8.003301175570954e-05,0.0846493422227084
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,cls.bias,cls,boundary_coordinate,2,0.003311606016376716,0.003311606016376716,0.0014457440782807724,1.3129762058121268
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,embed.weight,non_affine,weight,12750336,5.144830640704167e-05,5.144830640704167e-05,0.00015070050516064777,1.0009332712627814
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.0.norm1.weight,non_affine,norm,256,0.013313463423116734,0.013313463423116734,0.00023649744799519843,0.9770042945978271
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.0.norm1.bias,non_affine,norm,256,0.008065149661677594,0.008065149661677594,0.0002189228701600495,0.03394165601560522
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0013291463076921316,0.0013291463076921316,0.0002420212013135815,0.9994127516209554
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0009513273267716172,0.0009513273267716172,0.00017488577686343326,0.025212066969899322
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0014510628732942554,0.0014510628732942554,0.00020914015381742206,0.9084136390767393
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0012853394364256616,0.0012853394364256616,0.00011988675689223549,0.012511610389068133
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00015401281982970255,0.00015401281982970255,0.00019340607864629726,0.9986087538777276
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00023965420760404608,0.00023965420760404608,6.991143989573224e-05,0.08066260634394158
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00016853377999547482,0.00016853377999547482,0.00014132305269482572,0.9112886579709608
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00018508178000817486,0.00018508178000817486,3.4871106710333954e-05,0.018265737700767296
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.2.norm2.weight,non_affine,norm,256,2.742211771165711e-05,2.742211771165711e-05,0.0001624758003507659,1.0380961004066551
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.2.norm2.bias,non_affine,norm,256,7.509479472985969e-05,7.509479472985969e-05,2.4867273485808115e-05,0.07754753796741594
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00014528477191098522,0.00014528477191098522,8.884221764010799e-05,0.9237748306096278
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00033075032542660503,0.00033075032542660503,7.386671988697059e-05,0.01703320039837263
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.3.norm2.weight,non_affine,norm,256,5.492795586552972e-06,5.492795586552972e-06,6.0276055359357916e-05,1.0538137702153698
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,layers.3.norm2.bias,non_affine,norm,256,9.134950382986753e-06,9.134950382986753e-06,1.9582566657299025e-05,0.06716640246518198
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,norm.weight,non_affine,norm,256,6.69271119471979e-05,6.69271119471979e-05,6.103017565379957e-05,0.899261793072524
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2350,12.977900552486188,0.001,norm.bias,non_affine,norm,256,0.0005327415001951024,0.0005327415001951024,1.8032744744508802e-05,0.0025569112007601154
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0021134368543088457,0.001926357379146532,0.0002954706069852697,0.06544684427132491
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0022778832962575524,0.0022778832962575524,0.002726438535868344,0.5708480306343643
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00011170687268061568,0.00010240267487755083,0.00040914012325876756,0.06860542294711902
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,8.576616755032224e-05,8.576616755032224e-05,0.01879835592642911,1.0354845210253416
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,3.934404216836755e-05,3.3626060853153896e-05,0.0002593461862554695,0.052317890853968534
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,4.117340493925241e-05,4.117340493925241e-05,0.008838841251492868,0.4466400769430351
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,4.88446949099922e-05,3.8001656936905344e-05,0.00018315280486225094,0.04533193886553132
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,1.524407725994972e-05,1.524407725994972e-05,0.17021638187801216,13.131702855039284
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00021529424591970467,0.00019145749522960287,0.00022005815287907122,0.054134377364031025
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00019930329779580338,0.00019930329779580338,0.007003406024106969,0.8023011460920961
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,9.153794813193548e-06,8.74159074327669e-06,0.0002152192905568405,0.08716505221428722
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,2.2609577564700996e-06,2.2609577564700996e-06,0.011108279227570798,8.439507591744514
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,5.151287188721421e-06,4.135153616338439e-06,0.00014664175115755503,0.05320770596151401
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,4.4964174813249016e-06,4.4964174813249016e-06,0.004780949216906549,1.1029742778223985
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,7.917326965015922e-06,6.187422904353151e-06,0.0001533807205346627,0.04358028495741886
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,1.4269601127904937e-06,1.4269601127904937e-06,0.18777322729871493,22.343062298201833
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,2.044741226653237e-05,2.0143199605869502e-05,0.00022354998351328,0.05979926052610604
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,6.962995096041826e-06,6.962995096041826e-06,0.007066759117144705,0.8782824867184179
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,5.910424008366855e-06,5.1726619973994994e-06,0.00014585908145248587,0.07595915926019364
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,7.315013416683733e-07,7.315013416683733e-07,0.032810658022859596,14.92981678793444
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.7878756309852268e-06,1.3672395080615316e-06,9.414397506620678e-05,0.047932099667935955
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,1.5591940006051105e-06,1.5591940006051105e-06,0.003001772892284448,1.1713912982859105
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.9965297687326293e-06,2.49440369329438e-06,9.097385291399998e-05,0.04787604766249058
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,6.483573442067577e-07,6.483573442067577e-07,0.1310306609481901,22.768468046994975
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,1.3688941004775174e-05,1.2500139849334596e-05,0.00021574864306400684,0.0723590633383151
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,1.0702683172884929e-05,1.0702683172884929e-05,0.0056282112490753985,1.2073564801113355
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,3.0008733724266957e-06,2.8588230968745437e-06,7.38399915613796e-05,0.0964250244967054
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,3.002227464553223e-07,3.002227464553223e-07,0.010554119553663506,12.483270054356751
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,8.48546481386027e-07,7.37216016891053e-07,5.9151621021140325e-05,0.047419573572487696
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,7.374466555502291e-07,7.374466555502291e-07,0.0029304957764963737,0.9665601960829057
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.9135225225431194e-06,1.6959900624920765e-06,5.950945651860059e-05,0.04590247522003692
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,3.025835773150638e-07,3.025835773150638e-07,0.021131318466131456,14.768081186255312
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,cls.weight,cls,shape_weight,512,0.001363163683462957,0.0013638000380566352,0.00010399298660248641,0.08632072971566669
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,cls.bias,cls,boundary_coordinate,2,0.0009556871867975133,0.0009556871867975133,0.00042975267985795405,1.3046345043269287
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,embed.weight,non_affine,weight,12750336,4.29603126133497e-05,4.29603126133497e-05,0.00013451217380060535,1.0009486943529158
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.0.norm1.weight,non_affine,norm,256,0.011776022977375133,0.011776022977375133,0.0002695864381809844,0.9764304720321625
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.0.norm1.bias,non_affine,norm,256,0.013448056102199592,0.013448056102199592,0.00021937720080611009,0.03658939579196397
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0004493632079560474,0.0004493632079560474,0.00045944359787974834,0.9995183977091211
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0005023436462406605,0.0005023436462406605,0.0004053762854096043,0.02786427750505047
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0008335456551928463,0.0008335456551928463,0.00018166735987096467,0.9063577259097448
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.1.norm1.bias,non_affine,norm,256,0.00059232585308325,0.00059232585308325,0.00017576902420365017,0.012334576892287761
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.1.norm2.weight,non_affine,norm,256,6.273400188897933e-05,6.273400188897933e-05,0.00032401052005490074,0.9992851145808842
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.1.norm2.bias,non_affine,norm,256,7.367827881818281e-05,7.367827881818281e-05,0.00018784013950578915,0.0837457449298254
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00011557269151485326,0.00011557269151485326,0.00035809843575973396,0.9108030452270262
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.2.norm1.bias,non_affine,norm,256,9.475889644717822e-05,9.475889644717822e-05,5.083079642035888e-05,0.018724539353269683
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.2.norm2.weight,non_affine,norm,256,2.14338979348135e-05,2.14338979348135e-05,0.0001954232065169124,1.0376781908084236
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.2.norm2.bias,non_affine,norm,256,2.5701717039137088e-05,2.5701717039137088e-05,0.00010504407623370256,0.07961005849329592
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00011194941620770019,0.00011194941620770019,0.00014882336885697079,0.9227501869025774
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.3.norm1.bias,non_affine,norm,256,8.137115502265959e-05,8.137115502265959e-05,4.385885381331958e-05,0.017618715258073875
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.3.norm2.weight,non_affine,norm,256,8.411329326885337e-06,8.411329326885337e-06,0.00010502679219328838,1.054200914954923
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,layers.3.norm2.bias,non_affine,norm,256,1.2631622804472828e-05,1.2631622804472828e-05,5.792500160526818e-05,0.06885109886057479
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,norm.weight,non_affine,norm,256,0.00012187474544880856,0.00012187474544880856,0.00012033752288754732,0.8971065116105115
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2400,13.25414364640884,0.001,norm.bias,non_affine,norm,256,0.0001571807596069785,0.0001571807596069785,2.189389334129942e-05,0.00263786953768783
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0020893339302310563,0.00199892252444944,0.0002698997303660472,0.06592072375156448
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0019113993546560244,0.0019113993546560244,0.0030667256815136087,0.5637576825026553
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,7.182679352235685e-05,0.00013637408561396734,0.00022357018165882338,0.06927528549290037
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00014896418293498898,0.00014896418293498898,0.023897928452284473,0.9715895107731752
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,2.3979343805865713e-05,2.4190661838475782e-05,0.00013820170135645735,0.05266594199414715
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,2.6377796521290174e-05,2.6377796521290174e-05,0.00622420611237053,0.42653369037746985
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,2.4543124000603034e-05,1.4451625012415844e-05,0.0001449086801575884,0.0462481788972647
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,1.0152370923088348e-05,1.0152370923088348e-05,0.04205714236568567,14.728371490351963
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,4.0656423613616405e-05,3.914367283428911e-05,0.00016842533527655455,0.05463887931368452
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,4.5495902656848556e-05,4.5495902656848556e-05,0.003973653157539062,0.7942776330542166
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,7.201120809226781e-06,8.117403286264896e-06,0.0001098336036227744,0.08837908275860606
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,3.782441634804616e-06,3.782441634804616e-06,0.01596577091303897,8.713076478557468
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,4.001017494755542e-06,3.5064954151093674e-06,0.00012044777365936405,0.05360457552909471
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,4.29216455633983e-06,4.29216455633983e-06,0.0069254003430858895,1.117580851418544
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,7.121284120265671e-06,2.9903246565653674e-06,9.35605453282394e-05,0.04458189153168899
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,2.4639503269820822e-06,2.4639503269820822e-06,0.097819211412711,23.017787523575517
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,9.78109712262601e-06,8.394772861714286e-06,0.00014326714436064747,0.06030325754224424
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,1.8805137756784448e-05,1.8805137756784448e-05,0.00366528678677857,0.8800495087178304
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,4.756490420850691e-06,3.6115171629675495e-06,0.00010582900355719509,0.07671013193225194
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,1.3598641921390996e-06,1.3598641921390996e-06,0.02293051302267011,14.30365703210852
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.3909078159861742e-06,1.4843904364566763e-06,8.539299431150569e-05,0.048562040117533664
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,1.564260303118143e-06,1.564260303118143e-06,0.005870549528540281,1.1923841121832086
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,3.907917638170846e-06,1.4718172153110673e-06,7.145170654283959e-05,0.04986240044386276
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,1.2318396720392914e-06,1.2318396720392914e-06,0.047690641586881244,24.753128008221633
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,1.1822685198826692e-05,1.0768608072642808e-05,0.0001640524864810074,0.07339204715725818
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,1.1420105719156564e-05,1.1420105719156564e-05,0.003994729866718093,1.2156704362159347
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.9656886182730263e-06,1.5881182100374874e-06,0.00012259961138954433,0.09777744878601966
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,6.137935550599995e-07,6.137935550599995e-07,0.006744192463735383,12.539481715149567
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,6.177182369033394e-07,4.583730560281642e-07,4.176975430349052e-05,0.04778780387435806
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,5.252255773495946e-07,5.252255773495946e-07,0.0021205226676767456,1.0371774194956804
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,2.4685459848211393e-06,1.510569616346884e-06,6.536283230728292e-05,0.04770491472136235
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,6.246896718357884e-07,6.246896718357884e-07,0.01457101507960253,15.32202151355097
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,cls.weight,cls,shape_weight,512,0.0016122963644173325,0.000398539101912446,0.00013157511687245276,0.08679255017236687
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,cls.bias,cls,boundary_coordinate,2,0.0017559254968538946,0.0017559254968538946,0.0007828049167513706,1.4394774726040422
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,embed.weight,non_affine,weight,12750336,5.2398561959977754e-05,5.2398561959977754e-05,0.00014670869370086377,1.000962211692097
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.0.norm1.weight,non_affine,norm,256,0.01450777868021452,0.01450777868021452,0.00021514248436727267,0.9760263420755687
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.0.norm1.bias,non_affine,norm,256,0.013610586454829722,0.013610586454829722,0.00020400374746209186,0.03639945032201202
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0002644293141219492,0.0002644293141219492,0.00020833229425426685,1.0001901207438848
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0003897974611397665,0.0003897974611397665,0.00018189697993235357,0.03060664721193808
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.1.norm1.weight,non_affine,norm,256,0.00019629728074058029,0.00019629728074058029,0.00018580350090999356,0.9037623628058304
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.1.norm1.bias,non_affine,norm,256,0.000646477197977377,0.000646477197977377,0.00018199493312960786,0.012775960474029083
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.1.norm2.weight,non_affine,norm,256,4.6071467435650563e-05,4.6071467435650563e-05,0.00016648583470540765,0.9990935986176811
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.1.norm2.bias,non_affine,norm,256,7.65480119926994e-05,7.65480119926994e-05,0.00019085960109144548,0.09007292522400086
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.2.norm1.weight,non_affine,norm,256,5.81976825982878e-05,5.81976825982878e-05,0.00019450709856037583,0.9069570216938778
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0002352195187562809,0.0002352195187562809,0.0002052685920658954,0.01849975422324611
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.2.norm2.weight,non_affine,norm,256,1.648663407136069e-05,1.648663407136069e-05,0.000153791707630651,1.041946538838713
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.2.norm2.bias,non_affine,norm,256,3.0152477583583715e-05,3.0152477583583715e-05,0.00012835192848450788,0.08704639925336272
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.3.norm1.weight,non_affine,norm,256,5.896316616260266e-05,5.896316616260266e-05,0.00018208235622019727,0.9184906794677862
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00025412740698072656,0.00025412740698072656,0.00019303916416546957,0.017726103960029146
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.3.norm2.weight,non_affine,norm,256,3.2904661201310453e-06,3.2904661201310453e-06,0.00017167918498666078,1.060025418894468
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,layers.3.norm2.bias,non_affine,norm,256,2.7800206611968678e-06,2.7800206611968678e-06,0.0001561518725256645,0.07416445226636209
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,norm.weight,non_affine,norm,256,0.00010198823256462149,0.00010198823256462149,0.00017904155866287595,0.8911822733887346
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2450,13.530386740331492,0.001,norm.bias,non_affine,norm,256,0.000290201224853217,0.000290201224853217,9.499327924687678e-05,0.0060687241779177285
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.001955959402653682,0.0018245494541525768,0.00024997058148424673,0.06630412481358462
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0020789397954020686,0.0020789397954020686,0.0027781238343970683,0.5640975201585209
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00019969145690209843,0.0001739224723686188,0.00018622678374557942,0.07012076196086803
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.0002765348228286338,0.0002765348228286338,0.01735623620512086,1.1360870388831188
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,7.633784163346347e-05,6.41165919890921e-05,0.0001306570386070176,0.05317369010914388
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,0.00010269584948327306,0.00010269584948327306,0.007421623675897145,0.48773211308641773
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00010454429559610683,4.5868330228049084e-05,0.00014369943122063538,0.04690090844287057
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,4.40470712932145e-05,4.40470712932145e-05,0.054625186159309905,14.511068394747205
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00033595871318196766,0.0003079181718027084,0.000200910538897569,0.055515106736654066
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00040988439232691955,0.00040988439232691955,0.006830966687641114,0.8105605526425044
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,1.5350385837792702e-05,1.7361450754906147e-05,0.00017328342452386253,0.09121521341401609
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,1.2640967797893933e-05,1.2640967797893933e-05,0.03361828616306402,9.132842156041457
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.4218810872602247e-05,1.467075557285282e-05,0.0001720978090603856,0.05477243452550835
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,1.5778034209735136e-05,1.5778034209735136e-05,0.013116499144993563,1.2550904573463326
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.5840615722382903e-05,1.2322237724500885e-05,0.00015879417934130938,0.04588423164156663
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,8.396477082576619e-06,8.396477082576619e-06,0.11556462470753022,23.096268574605563
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,2.9509705983716103e-05,3.6099233998308775e-05,0.00024685807467050435,0.061260461762247954
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,5.54362010173758e-05,5.54362010173758e-05,0.011650475156370273,0.911939552066908
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.3372669348827758e-05,1.0967086974019158e-05,0.00016518186609594304,0.07882798238822657
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,4.515389164622028e-06,4.515389164622028e-06,0.09911228479037745,15.52804685908091
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,4.784920769717799e-06,5.442865219198189e-06,9.279926373859417e-05,0.049608738024069024
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,4.967909620598291e-06,4.967909620598291e-06,0.008220142427062599,1.3149841958898454
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.5293023148148092e-05,5.993337697654299e-06,0.00010597375211154893,0.05165270939175166
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,4.275063192909064e-06,4.275063192909064e-06,0.10206110231326689,25.33760088395678
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,4.701447891218011e-05,3.7777935098083514e-05,0.0002304408687756458,0.07501825008773198
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,7.722881842226878e-05,7.722881842226878e-05,0.006367404815100572,1.269350197426248
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,5.961470803045576e-06,4.490223612938503e-06,0.00011520445352845751,0.10067252256424061
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,2.4490268868352754e-06,2.4490268868352754e-06,0.02778839781791765,13.299045981702504
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,2.2885997367240182e-06,1.8802547665845146e-06,4.2100495732632814e-05,0.0480310033929633
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,1.8644364435644745e-06,1.8644364435644745e-06,0.003893975908275983,1.083374346665885
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,8.553361847387671e-06,2.951972016391649e-06,6.2893188965932e-05,0.04881285905614373
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,2.401832710235183e-06,2.401832710235183e-06,0.033387886717614015,15.288801515561204
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,cls.weight,cls,shape_weight,512,0.0037473860178268803,0.0019026964195185895,0.00015157365653329247,0.09044384608645538
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,cls.bias,cls,boundary_coordinate,2,0.008167478424139743,0.008167478424139743,0.01370448561657406,1.3548805213700987
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,embed.weight,non_affine,weight,12750336,3.0460973248271613e-05,3.0460973248271613e-05,0.0001461181577416439,1.0009764434070052
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.0.norm1.weight,non_affine,norm,256,0.014093250233087424,0.014093250233087424,0.00019204575848195897,0.975824183793885
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.0.norm1.bias,non_affine,norm,256,0.023343708205217587,0.023343708205217587,0.00015904769879388007,0.03782467300845872
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0005334231426740537,0.0005334231426740537,0.00017080995100477993,1.0006355411848755
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0018543645321363758,0.0018543645321363758,0.0001977470845394145,0.030475089058709725
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.1.norm1.weight,non_affine,norm,256,0.000725233028815705,0.000725233028815705,0.00017852735403128868,0.902194650725411
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0030962375806962324,0.0030962375806962324,0.00018712139443502414,0.012963065384820078
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00010339943561861524,0.00010339943561861524,0.00019462346795524364,1.0003334919837115
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.1.norm2.bias,non_affine,norm,256,0.0003702860829959446,0.0003702860829959446,0.0001772167579843661,0.08960405801232697
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00020445185554206907,0.00020445185554206907,0.0003628820258113714,0.9040304166267866
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0009181523316837061,0.0009181523316837061,0.0003686389181513964,0.01820743296210147
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.2.norm2.weight,non_affine,norm,256,3.058567605088158e-05,3.058567605088158e-05,0.0003175982250543115,1.0468716407835854
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.2.norm2.bias,non_affine,norm,256,9.228347235199015e-05,9.228347235199015e-05,0.0002573416163305525,0.08983694444671429
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00018802797008897227,0.00018802797008897227,0.0003684431502376639,0.9142444788093534
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0011276930630421133,0.0011276930630421133,0.00023289759674627268,0.0168971885123904
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.3.norm2.weight,non_affine,norm,256,1.816353830611734e-05,1.816353830611734e-05,0.0002253414275614043,1.0649023945277383
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,layers.3.norm2.bias,non_affine,norm,256,1.4723658405288446e-05,1.4723658405288446e-05,0.0001588992085554589,0.07900123061186622
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,norm.weight,non_affine,norm,256,0.000341723404046224,0.000341723404046224,0.00026641914740388467,0.8865513580557988
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2500,13.806629834254144,0.001,norm.bias,non_affine,norm,256,0.0014123683195999168,0.0014123683195999168,0.0001972740502833258,0.007087302530008313
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.00191205273137316,0.001774463939155204,0.00022333820629059014,0.06681230113162248
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0023850027591982357,0.0023850027591982357,0.0017418029221216603,0.5721072345564935
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00024215167289777683,0.0001369417589299417,0.00013213456453397163,0.07139211222029818
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00023031562533573283,0.00023031562533573283,0.012130962825574186,1.0646195307859097
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,8.925021855283035e-05,8.282551447901059e-05,0.00014392650770933473,0.05360251667789708
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,0.00011288428927437423,0.00011288428927437423,0.00701244915276659,0.5154143972611585
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00011164926892503822,4.542859413585782e-05,0.0001327722796095742,0.04760398607816256
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,4.493862388442942e-05,4.493862388442942e-05,0.07597353372690344,15.293879183467993
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00018763752342971406,0.00015902477895963227,0.0001414113885093646,0.05593727014204035
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00027103605066764884,0.00027103605066764884,0.004896273907094135,0.8382077628398568
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,1.493575320363436e-05,1.1108659511542513e-05,0.00015104210973763014,0.09270858003372771
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,1.5333343742462317e-05,1.5333343742462317e-05,0.019605350000561857,9.049587548062014
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.5988737648907234e-05,1.3705907004780337e-05,0.00014970266912935453,0.05577200746232504
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,1.8886251890231612e-05,1.8886251890231612e-05,0.009503828469001066,1.3443754647864652
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,2.8523251451007705e-05,9.826319474688756e-06,0.0001383163379562173,0.04733255215369456
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,8.672992667444735e-06,8.672992667444735e-06,0.13483742169750737,25.380417419319688
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,2.019724394740365e-05,2.3684794554306578e-05,0.00018239726414483255,0.06184934210239941
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,3.703110350781892e-05,3.703110350781892e-05,0.005865323442260943,0.9619895014735255
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.784172320467567e-05,8.368035689672182e-06,0.00018559883374778615,0.07930367750671442
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,4.45890833238882e-06,4.45890833238882e-06,0.11514112368659588,15.804634399626567
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,4.937811162308348e-06,4.340675221345854e-06,0.00011254775532592853,0.05065447774001324
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,4.843053798775136e-06,4.843053798775136e-06,0.00847873599999148,1.447334977726388
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.6634910814882883e-05,5.749387893164787e-06,0.0001369202243429343,0.053418420653724354
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,4.240452718076731e-06,4.240452718076731e-06,0.08561968557196242,26.18022254936682
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,4.329777973968513e-05,3.813278772233792e-05,0.00022837740352153543,0.07621600022307881
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,4.603222666393454e-05,4.603222666393454e-05,0.009422478307399566,1.3145530628683026
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,7.1801018010849305e-06,5.845694508004975e-06,0.00024911584266221236,0.10302084409632047
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,2.4296408584747846e-06,2.4296408584747846e-06,0.09097306930695227,14.231189827839962
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,2.551125946876312e-06,1.8062192201546828e-06,6.73649608136378e-05,0.0481930391635325
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,2.1156178696271966e-06,2.1156178696271966e-06,0.005192452851823584,1.1030967254905455
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.0136774341099636e-05,5.820372389353492e-06,0.00012790869991139827,0.049664055733517495
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,2.3532834368370977e-06,2.3532834368370977e-06,0.05552098222695283,15.360275537085762
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,cls.weight,cls,shape_weight,512,0.006490620240627634,0.001593044008911768,0.00030054763707585514,0.09303278560927948
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,cls.bias,cls,boundary_coordinate,2,0.00696169421979198,0.00696169421979198,0.021256659722886987,1.2672799204885534
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,embed.weight,non_affine,weight,12750336,4.4538351877742594e-05,4.4538351877742594e-05,0.00015952282620853122,1.0009934735614159
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.0.norm1.weight,non_affine,norm,256,0.014839233162958872,0.014839233162958872,0.0001822895195951547,0.9757925126072499
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.0.norm1.bias,non_affine,norm,256,0.024233039651152057,0.024233039651152057,0.00013944006958499963,0.03694309292756935
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.0.norm2.weight,non_affine,norm,256,0.000577469830515985,0.000577469830515985,0.00013948326156910137,1.0011124383769643
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.0.norm2.bias,non_affine,norm,256,0.002187550944082081,0.002187550944082081,0.00018052519091888447,0.029970509858501096
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0007086535363672541,0.0007086535363672541,0.00019221931456565273,0.8998334902804269
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.1.norm1.bias,non_affine,norm,256,0.003744869333160671,0.003744869333160671,0.00021539248267600964,0.013127962374871741
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00013730731723447348,0.00013730731723447348,0.00022515540758586295,1.0024981289891313
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00044642269821096564,0.00044642269821096564,0.00023588399418273987,0.09138819340924274
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00024765016216135095,0.00024765016216135095,0.0002471354488761017,0.8994334795550988
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0008862050335806434,0.0008862050335806434,0.0002477462453326225,0.018063635226976543
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.2.norm2.weight,non_affine,norm,256,2.0710681642465986e-05,2.0710681642465986e-05,0.00030364186805925,1.0526787737882348
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.2.norm2.bias,non_affine,norm,256,8.584522105243633e-05,8.584522105243633e-05,0.00024288192107035732,0.09373074572252581
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00021217937509037714,0.00021217937509037714,0.0003170264989161956,0.9087632615644766
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0011565626048319995,0.0011565626048319995,0.0003044368484322455,0.017576459302394952
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.3.norm2.weight,non_affine,norm,256,8.103104564494155e-06,8.103104564494155e-06,0.0002093058751136037,1.0685866426247432
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,layers.3.norm2.bias,non_affine,norm,256,8.420056030186452e-06,8.420056030186452e-06,0.0001551543708745008,0.0833618021060218
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,norm.weight,non_affine,norm,256,0.00041633535044701287,0.00041633535044701287,0.00031234644699017455,0.8824553991183381
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2550,14.082872928176796,0.001,norm.bias,non_affine,norm,256,0.0012394913014991049,0.0012394913014991049,0.00025021368225167676,0.006104573813736969
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0020766451492023517,0.002035939994672713,0.0002336525187086122,0.06717123455728137
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0019628437345260165,0.0019628437345260165,0.002070894280837221,0.5502576842076967
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00011797586503588069,6.086695901425614e-05,0.00017461320821903254,0.07253514112350863
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00011815992067428763,0.00011815992067428763,0.02967971563237487,1.0513960730708822
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,3.9952080705848254e-05,3.55713627416649e-05,0.00011661006684130583,0.05416531834314999
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,5.531900707544741e-05,5.531900707544741e-05,0.004914038248738585,0.5218116790366606
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,5.2162440087212305e-05,1.6239115987630316e-05,0.00012766109960882439,0.04862712976276746
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,2.1154037916601575e-05,2.1154037916601575e-05,0.06544720714076621,15.910152893290832
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,9.904376681435158e-05,8.206706268474854e-05,0.00012562887536929482,0.05694712139532264
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.000139536981323824,0.000139536981323824,0.0025416358980527316,0.8634858040098293
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,6.315686703732486e-06,4.7934421084169736e-06,0.00012087501963329016,0.09687107101286954
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,6.976550771426644e-06,6.976550771426644e-06,0.010443458880328034,9.70020509483361
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,8.08195226635836e-06,6.2621506631534665e-06,0.00010930821929021354,0.05728141691175243
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,9.25243137653757e-06,9.25243137653757e-06,0.005216660577659358,1.4032486570111604
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,1.3130263266501179e-05,3.717528369663874e-06,9.038038630961742e-05,0.04912656181039164
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,3.7565756993999086e-06,3.7565756993999086e-06,0.06552684743951942,25.4885431619685
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,1.4320748057358857e-05,1.3823595092721402e-05,0.00015543872011440212,0.06371075271144618
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,2.1533879374562628e-05,2.1533879374562628e-05,0.0037181764428196673,0.9932529405943527
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,6.062917972118458e-06,3.13987971798921e-06,0.00014326277367719372,0.08320271106849828
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,1.986739502905584e-06,1.986739502905584e-06,0.0362048831860777,17.623218202820357
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,2.562716285738824e-06,2.5074789320926395e-06,0.00010317464152557535,0.051606609702626725
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,2.57121954426799e-06,2.57121954426799e-06,0.006728302814453331,1.5324044060568323
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,7.085933030401589e-06,2.2884634849268695e-06,9.419394449645746e-05,0.05509098043298983
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,1.8292981373465698e-06,1.8292981373465698e-06,0.07867000440762115,28.22696360945284
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.0358857015702952e-05,1.8021694689685072e-05,0.000289580147901542,0.0789681416157126
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,2.2089193561649607e-05,2.2089193561649607e-05,0.005754096866502616,1.3741533967613697
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,2.9456879138593197e-06,2.8920772153221404e-06,0.00017618345575649318,0.10917547453256778
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,9.609952182814995e-07,9.609952182814995e-07,0.0461192702912453,15.02905308139663
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.0060939449277461e-06,7.897524482745384e-07,3.998946425077858e-05,0.0484282763605238
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,8.284337116741522e-07,8.284337116741522e-07,0.0018308471149767573,1.1347847442854688
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,4.218253680326401e-06,2.731820426693043e-06,7.639631629440678e-05,0.05072108243895687
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,9.585154337630896e-07,9.585154337630896e-07,0.02120502337662747,15.610644284135756
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,cls.weight,cls,shape_weight,512,0.0022510968630506407,0.0006262278544070384,0.0001979896557081696,0.0995405323889204
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,cls.bias,cls,boundary_coordinate,2,0.002536371475257736,0.002536371475257736,0.0051667553800408186,1.265762933820585
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,embed.weight,non_affine,weight,12750336,4.849958286685439e-05,4.849958286685439e-05,0.00012798551051369878,1.0010081216442643
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.0.norm1.weight,non_affine,norm,256,0.013201055177567025,0.013201055177567025,0.00018451662117611344,0.9756599833480358
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.0.norm1.bias,non_affine,norm,256,0.016080820918143193,0.016080820918143193,0.00011390458923051773,0.03782022999880767
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0003328670684090964,0.0003328670684090964,0.00023938774774945687,1.0010665927500113
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.0.norm2.bias,non_affine,norm,256,0.001139910817581231,0.001139910817581231,0.0001427282536190875,0.029597217125849062
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0003518241193692183,0.0003518241193692183,0.0001934696807054715,0.8975620150591685
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0019237294121078326,0.0019237294121078326,0.00020046443929887847,0.014365349158257006
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.1.norm2.weight,non_affine,norm,256,9.263145744113814e-05,9.263145744113814e-05,0.0002259287465580188,1.003323396927138
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00022170843198155682,0.00022170843198155682,0.0001720776700766186,0.09411390032077965
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00012075791074251258,0.00012075791074251258,0.0001796900426293007,0.8973102297758497
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0004660689143378273,0.0004660689143378273,0.0001637040619291707,0.01770202857422181
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.2.norm2.weight,non_affine,norm,256,1.646699927200459e-05,1.646699927200459e-05,0.00026118034416392844,1.0554166180931548
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.2.norm2.bias,non_affine,norm,256,5.335221292843909e-05,5.335221292843909e-05,0.00017356569620255482,0.09746549094959414
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.3.norm1.weight,non_affine,norm,256,7.912685528081477e-05,7.912685528081477e-05,0.00018454177502964488,0.9050360474336013
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0005537768717349866,0.0005537768717349866,0.00016746031821843874,0.01800732359563829
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.3.norm2.weight,non_affine,norm,256,5.757546732818562e-06,5.757546732818562e-06,0.00015963182163197673,1.0722326054726405
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,layers.3.norm2.bias,non_affine,norm,256,4.437664016629901e-06,4.437664016629901e-06,0.00012867837332279771,0.088281409086236
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,norm.weight,non_affine,norm,256,0.00015719630951345137,0.00015719630951345137,0.00015638574367409267,0.8777471740903158
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2600,14.359116022099448,0.001,norm.bias,non_affine,norm,256,0.00048627162774331407,0.00048627162774331407,8.86248813774011e-05,0.004969140685027279
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0019385076760250165,0.0018056560217341205,0.0003060599785617546,0.06757641360149999
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.002097157143783054,0.002097157143783054,0.0031145896471478627,0.5610131640394234
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00016097624503206583,0.00020737466721708271,0.00019828808965840448,0.07385127799478601
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00021298439402182715,0.00021298439402182715,0.02193189522466947,1.0694418937410484
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,5.3810358527999716e-05,4.9756001419517684e-05,0.00012825980581956877,0.05472139176849244
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,7.048730601916833e-05,7.048730601916833e-05,0.006888390049517808,0.545916753198932
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,6.94366419223617e-05,3.243286257245452e-05,0.0001671165274393861,0.049531984790081
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,2.5500160404092884e-05,2.5500160404092884e-05,0.12152430684567458,16.5587619233911
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00013780098231973777,0.000128237381232726,0.00019817181052733847,0.05786337225156229
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00019461621173877345,0.00019461621173877345,0.006081345047959451,0.882404976016373
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,1.6061420525950614e-05,1.1373541287794703e-05,0.00010534271542542228,0.10000303029147996
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,8.983097854678564e-06,8.983097854678564e-06,0.01572499835298807,10.245183045449487
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.1804674363370508e-05,9.165576186909158e-06,0.00011153890929877511,0.059124489968037604
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,1.1767499215716153e-05,1.1767499215716153e-05,0.00746917188837095,1.5470195664177602
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,1.992650084902786e-05,1.0712265123197827e-05,0.00014435245777015912,0.051147028481924484
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,4.930567545865521e-06,4.930567545865521e-06,0.21898959015846528,25.825274910806854
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,6.778798148926006e-05,6.182643159480442e-05,0.0001777627765047106,0.06515423597795356
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,6.0077126364390496e-05,6.0077126364390496e-05,0.005809966464566131,1.0235662597728818
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.4618026314793226e-05,6.9702817112120744e-06,0.00017473943105871805,0.08604104133421822
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,2.940731956700809e-06,2.940731956700809e-06,0.11401919365852858,18.624185633936957
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,4.554766139502771e-06,3.902801230143641e-06,0.00010440963676476449,0.053480790976292755
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,3.7399340384321706e-06,3.7399340384321706e-06,0.00874620076143215,1.789084954932942
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.2307728852353773e-05,4.911191115465597e-06,0.00014869500141528254,0.0580493491705708
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,2.7930688529702734e-06,2.7930688529702734e-06,0.12759458901668796,30.96657014906357
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.4364421561254487e-05,2.2472544400653095e-05,0.00018447408381996755,0.08075321964622847
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,2.6329512729832107e-05,2.6329512729832107e-05,0.007615227659209172,1.4051931436489244
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,5.331897790363314e-06,4.503627534269462e-06,0.000140897311707383,0.1129930546311937
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,1.5686975976928467e-06,1.5686975976928467e-06,0.02129076901101346,15.383024773167174
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.8139125226489185e-06,1.3061478288486793e-06,7.022976552560075e-05,0.04916965490228933
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,1.4391524821491309e-06,1.4391524821491309e-06,0.00544419816349599,1.2263752982765515
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,8.150389896926575e-06,5.0807439031667656e-06,0.00011764545184478635,0.05279362405390736
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,1.5430524142569232e-06,1.5430524142569232e-06,0.07063824313725006,15.072392044832332
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,cls.weight,cls,shape_weight,512,0.005025073501465772,0.0014321641911553688,0.0001399368801419873,0.10232644062138371
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,cls.bias,cls,boundary_coordinate,2,0.005289033393660038,0.005289033393660038,0.006512026227728057,1.1955239102769737
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,embed.weight,non_affine,weight,12750336,3.816484840618448e-05,3.816484840618448e-05,0.00013866212596570294,1.0010215786371524
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.0.norm1.weight,non_affine,norm,256,0.013452614146165864,0.013452614146165864,0.00021917802276301263,0.9755449410531866
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.0.norm1.bias,non_affine,norm,256,0.025591831356529884,0.025591831356529884,0.0001603659949231599,0.04016905709327783
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0004971733431907519,0.0004971733431907519,0.00013567879668172975,1.0017287094104272
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0014971549300704576,0.0014971549300704576,0.00018441261936895292,0.02907982332688181
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0006845493366778604,0.0006845493366778604,0.0003092271277921908,0.8956855090106325
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0027446800673261657,0.0027446800673261657,0.00018138427920077926,0.016361412230616202
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.1.norm2.weight,non_affine,norm,256,0.0001360024598500562,0.0001360024598500562,0.00023039459762454122,1.0068006537070442
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00030564152951143844,0.00030564152951143844,0.00018008669252104654,0.09696101669112805
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0005556827965921749,0.0005556827965921749,0.00034432242887286614,0.8941316003373168
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0007458733865911269,0.0007458733865911269,0.0001662996186792291,0.01859227642588392
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.2.norm2.weight,non_affine,norm,256,2.4771621975956928e-05,2.4771621975956928e-05,0.000431068983279718,1.0639475890638506
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.2.norm2.bias,non_affine,norm,256,7.929608651326283e-05,7.929608651326283e-05,0.0003065237922265906,0.10250827690468786
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00014628525726482648,0.00014628525726482648,0.00033064160483058726,0.8988802275130995
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.3.norm1.bias,non_affine,norm,256,0.000944236638189346,0.000944236638189346,0.00019968732044829985,0.018686016443201277
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.3.norm2.weight,non_affine,norm,256,9.606865339591725e-06,9.606865339591725e-06,0.0003694252799867052,1.0814000020138101
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,layers.3.norm2.bias,non_affine,norm,256,8.745753918203994e-06,8.745753918203994e-06,0.0003505245931516542,0.09848817285522601
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,norm.weight,non_affine,norm,256,0.00040538685464366284,0.00040538685464366284,0.0004888500150432284,0.8705185843099315
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2650,14.6353591160221,0.001,norm.bias,non_affine,norm,256,0.0010471675125820414,0.0010471675125820414,0.00022036277311560866,0.004623819874660414
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.001361758682720688,0.0010047293857953555,0.00020748088324265915,0.06796752816231103
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0028086765897633015,0.0028086765897633015,0.0016318306709164044,0.5748621391803725
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0003152225661930438,0.00010705793989121469,0.00017911144183524176,0.07434047579881238
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00037847177208687844,0.00037847177208687844,0.02839977834984792,0.942393501497832
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00011241624440331061,9.793979062558075e-05,7.014040046841924e-05,0.05496517641209339
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,0.0001525544408366658,0.0001525544408366658,0.002550746682198079,0.5501152503032255
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.0001375324708313847,4.6982952441140806e-05,9.814734178433003e-05,0.05026587432340592
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,5.248937361877256e-05,5.248937361877256e-05,0.08140581554619074,17.118258966351178
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00019196981305486975,0.00016129911141369752,0.00012754270078485866,0.05841300226154694
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.0003339505535111662,0.0003339505535111662,0.0042639458048746685,0.9059246070999711
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,2.4198486765623114e-05,1.2147815236536634e-05,0.00011236246263443288,0.1011182624572897
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,1.629383038561197e-05,1.629383038561197e-05,0.011925067640944382,10.222541315746708
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.4140230664913425e-05,2.013149014297293e-05,6.033562235463669e-05,0.05997354991425655
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,2.4462375667409256e-05,2.4462375667409256e-05,0.003108008795221359,1.6100447659162755
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,4.1380912321254086e-05,1.3889874640405432e-05,9.057002264944397e-05,0.052401174353803856
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,9.66074800520423e-06,9.66074800520423e-06,0.09206570665979918,26.51763099181314
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,4.511986473261688e-05,4.302212721986817e-05,0.00011945525885389928,0.06641610857768174
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,7.666169684356053e-05,7.666169684356053e-05,0.0036539719991092214,1.0517792340915633
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,3.808412937806807e-05,2.135300653669897e-05,9.288205393138832e-05,0.08787534898882626
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,6.245941630891381e-06,6.245941630891381e-06,0.04735635923161822,20.319698243791663
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,9.029654916228473e-06,7.7476652773662e-06,5.0400199069949434e-05,0.05471960045247841
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,7.812703824426147e-06,7.812703824426147e-06,0.003663502989283657,1.93036636581224
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.723893953352338e-05,1.1135978828620685e-05,7.54830142122661e-05,0.05989333809271392
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,5.954274370962458e-06,5.954274370962458e-06,0.07027979262233089,33.49168361091675
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,5.733841746114963e-05,5.335355303151867e-05,0.00013223228313122976,0.08218018034605798
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,6.143344503683173e-05,6.143344503683173e-05,0.0046986733188397285,1.4534478597983294
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.3442603062716668e-05,1.100976255300452e-05,9.569532679677337e-05,0.11565135819691656
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,3.6606692639572276e-06,3.6606692639572276e-06,0.03626316952004304,15.7004870879793
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,4.778505317835111e-06,3.483652643291701e-06,3.431464687856883e-05,0.04954104674112917
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,3.829491522540914e-06,3.829491522540914e-06,0.0027443355075036343,1.3041572635461962
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.9411382136858572e-05,1.0944902262897032e-05,6.254673260890679e-05,0.05401819947088101
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,3.7137767260447386e-06,3.7137767260447386e-06,0.03398698914547501,15.201872880895763
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,cls.weight,cls,shape_weight,512,0.01246769652365697,0.0017125073298092516,0.0001157043416142764,0.10279394442504589
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,cls.bias,cls,boundary_coordinate,2,0.013934069349985836,0.013934069349985836,0.010951122194612554,1.2879383618639817
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,embed.weight,non_affine,weight,12750336,2.7450354588696035e-05,2.7450354588696035e-05,0.00017301439941206623,1.0010379530526519
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.0.norm1.weight,non_affine,norm,256,0.016574932927890286,0.016574932927890286,0.00019055853829534774,0.9749940101732983
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.0.norm1.bias,non_affine,norm,256,0.04100291872756902,0.04100291872756902,0.00015542045135048308,0.03998221455551452
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0009360992634849166,0.0009360992634849166,0.00012179804812846778,1.0019430714004323
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0033617729828820495,0.0033617729828820495,2.5786169902839712e-05,0.029120062701715667
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0011701677130814786,0.0011701677130814786,0.0001436886144016469,0.8928922605420275
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0052158351667464424,0.0052158351667464424,5.811918794770913e-05,0.017506314495760577
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.1.norm2.weight,non_affine,norm,256,0.0002449497386131385,0.0002449497386131385,0.00013133252182030518,1.007305638802533
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.1.norm2.bias,non_affine,norm,256,0.0006649429629406895,0.0006649429629406895,0.00010609911395123384,0.0988458702304429
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0005266704727558453,0.0005266704727558453,0.0001368071965469932,0.8930036669802158
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0015067052204279872,0.0015067052204279872,5.3404111090285854e-05,0.019235349869930154
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.2.norm2.weight,non_affine,norm,256,4.9013672629416276e-05,4.9013672629416276e-05,0.00019073786211636561,1.0695927559754945
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.2.norm2.bias,non_affine,norm,256,0.000164679824106875,0.000164679824106875,0.00010990691636535546,0.10606403046230392
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.3.norm1.weight,non_affine,norm,256,0.0003793145371291262,0.0003793145371291262,0.0001353582966309853,0.8941113681764663
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00219445081394415,0.00219445081394415,6.661156738071952e-05,0.020476039188501046
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.3.norm2.weight,non_affine,norm,256,3.786584439971338e-05,3.786584439971338e-05,0.0001800781403180587,1.0871981432054676
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,layers.3.norm2.bias,non_affine,norm,256,3.192551616532751e-05,3.192551616532751e-05,0.0001679673642807112,0.10609548286404871
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,norm.weight,non_affine,norm,256,0.0010701781706306654,0.0010701781706306654,0.0001689127593093608,0.8642656401371335
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2700,14.911602209944752,0.001,norm.bias,non_affine,norm,256,0.0027675914565751586,0.0027675914565751586,3.0856739428344994e-05,0.005664149799578501
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0021085474943440875,0.0020360665241235323,0.00022921519292335365,0.06823626058526942
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.00125265575244025,0.00125265575244025,0.0019329461017933579,0.5637681229886166
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0002240894468353278,0.00022973505230899666,0.00013176453717296928,0.07570001670097554
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,3.412549082137764e-05,3.412549082137764e-05,0.017220216973704534,1.2009468674226151
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,6.388757431124683e-05,6.394662098715543e-05,8.693085593425885e-05,0.055257677385770955
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,4.625424607107879e-05,4.625424607107879e-05,0.0035048383585624984,0.5560889739656517
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,6.566940216566757e-05,6.409806498726947e-05,0.00010777663675505749,0.05054900356510048
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,7.6228875050048994e-06,7.6228875050048994e-06,0.0854308408320072,16.88449891797022
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00031797579177635104,0.00031818312683710385,0.00012713567337209466,0.05906795302452687
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,9.84091548432742e-05,9.84091548432742e-05,0.004154115777499948,0.9184606654466909
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,2.852926351557066e-05,2.7550898132924876e-05,0.000137296721350604,0.1036026651694707
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,4.96707115474516e-06,4.96707115474516e-06,0.011772976523445175,10.39753316820325
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,1.616698649282668e-05,1.443675154981776e-05,8.779330179749494e-05,0.06033207878241823
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,1.1096499268958985e-05,1.1096499268958985e-05,0.0032007105962223864,1.546352028344709
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,3.367715341703007e-05,2.8690792851421484e-05,0.00018036805742857763,0.053015458722841774
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,4.79822415797483e-06,4.79822415797483e-06,0.2146511601838561,27.17339792310671
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,0.00014497794227526472,0.00014896186355802056,0.0002586196014609759,0.06794487421478433
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,0.00010722230328064086,0.00010722230328064086,0.00661376761967662,1.057917304883306
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.4539033940390494e-05,1.1602829734329221e-05,0.00013412781444040772,0.0907828038192637
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,3.3595403935401725e-06,3.3595403935401725e-06,0.03917354951645235,21.32813501602329
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,4.287379659843633e-06,4.8209902055263065e-06,6.133894996309688e-05,0.05491758378630143
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,4.9129210515254936e-06,4.9129210515254936e-06,0.003201960913742588,1.8844325270340914
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.5609563808114083e-05,7.694007915698302e-06,0.00010945351545520692,0.060400165967592866
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,3.2143195172401765e-06,3.2143195172401765e-06,0.1199592078682646,34.78479983850256
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,0.00014147653693229572,0.00012967095610806715,0.000414682531933826,0.08425647161086196
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,0.0001215073906631658,0.0001215073906631658,0.012074895602261729,1.4969215592886242
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,7.045770860832763e-06,6.453587264815728e-06,0.00013467757528536008,0.11987652744437838
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,2.2349119381810803e-06,2.2349119381810803e-06,0.0026287379932243265,16.527791979415877
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,2.695643893147717e-06,2.2676988499254956e-06,4.644403664396467e-05,0.04965641117895026
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,2.1251301677770897e-06,2.1251301677770897e-06,0.0023697301367797538,1.3110536144242995
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.059984729996331e-05,5.7819901779390395e-06,5.6961333225059625e-05,0.05433327403352055
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,2.197498687312079e-06,2.197498687312079e-06,0.04314084162030794,15.158819047731752
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,cls.weight,cls,shape_weight,512,0.0040292070597671235,0.0019348587706451237,0.00019954155581673519,0.10754213537280075
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,cls.bias,cls,boundary_coordinate,2,0.0074046816340692595,0.0074046816340692595,0.013628515710501034,1.376117079134119
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,embed.weight,non_affine,weight,12750336,5.034342037667939e-05,5.034342037667939e-05,0.0001423640813300958,1.0010538508652536
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.0.norm1.weight,non_affine,norm,256,0.01236328906451486,0.01236328906451486,0.0002049636733492013,0.9745979996439733
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.0.norm1.bias,non_affine,norm,256,0.005461003779781567,0.005461003779781567,0.00014366827657720247,0.04044950288730808
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0008795644305076372,0.0008795644305076372,9.618502290011989e-05,1.0017018737466217
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.0.norm2.bias,non_affine,norm,256,0.00014842354248433066,0.00014842354248433066,0.000129044028407704,0.027527141992469167
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0019928441381847762,0.0019928441381847762,0.000167368850176945,0.8906973090014135
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0006345166596212463,0.0006345166596212463,0.00014484504479277596,0.019050195588123677
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.1.norm2.weight,non_affine,norm,256,0.0002676008793598746,0.0002676008793598746,0.00013077227821504033,1.0039830753602081
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00019804214373504998,0.00019804214373504998,9.522606851785743e-05,0.098053548403383
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0009987169586408134,0.0009987169586408134,0.00036041666498158294,0.8919719081483689
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0008269616724479759,0.0008269616724479759,0.00010158155576262391,0.018705991853425738
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.2.norm2.weight,non_affine,norm,256,0.00010616599143284524,0.00010616599143284524,9.713908689000331e-05,1.0688865239799477
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.2.norm2.bias,non_affine,norm,256,7.008985425860014e-05,7.008985425860014e-05,7.943006352900483e-05,0.10735707062246994
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.3.norm1.weight,non_affine,norm,256,0.0007567835352718519,0.0007567835352718519,0.0003250724322247254,0.8912921882691949
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0014979282068551688,0.0014979282068551688,0.00020689752709912872,0.020805029452058504
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.3.norm2.weight,non_affine,norm,256,1.9418521549088154e-05,1.9418521549088154e-05,6.533517739434873e-05,1.0885489370781645
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,layers.3.norm2.bias,non_affine,norm,256,1.2159784654442793e-05,1.2159784654442793e-05,4.055164510555393e-05,0.10797439579065962
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,norm.weight,non_affine,norm,256,0.00047543333953370685,0.00047543333953370685,0.000126803709147664,0.8633153572076664
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2750,15.187845303867404,0.001,norm.bias,non_affine,norm,256,0.001542606751256669,0.001542606751256669,0.00013749940212949276,0.006448954172948646
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.002123376264544831,0.0020449692870561425,0.00027140059838710444,0.06851126621631276
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0018438725059531493,0.0018438725059531493,0.0020377607921314603,0.5583016759048882
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,9.850803668971687e-05,0.00017456434000317456,0.00014778412454763377,0.07627671314181414
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00013505483946399594,0.00013505483946399594,0.021400679452809143,1.2318658556857638
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,2.6796824920547096e-05,2.680085172486951e-05,7.059458417046441e-05,0.05547893004286978
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,2.476017048358979e-05,2.476017048358979e-05,0.002278139514564219,0.5295413251623547
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,2.138291125257575e-05,2.3672464410785557e-05,9.814888017696785e-05,0.05119627760203483
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,8.212419995209501e-06,8.212419995209501e-06,0.08209227381142463,17.51350797030056
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,8.24220174618304e-05,8.139320064070025e-05,0.00011467535173463185,0.05942440534200058
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,5.3309799170328534e-05,5.3309799170328534e-05,0.00324965639315373,0.9162534880734361
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,6.847704253255585e-06,6.926693977029882e-06,0.00012823246364346096,0.10535888777949307
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,1.2733832089175946e-06,1.2733832089175946e-06,0.008872399511669852,10.345311718277987
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.9479500509899234e-06,2.663193805546359e-06,6.697711766490761e-05,0.06084959815314037
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,2.333747199054185e-06,2.333747199054185e-06,0.0021509275903804784,1.5813126804156754
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,6.911486073067821e-06,5.7668682026350344e-06,0.00010884988903275387,0.05391245880513991
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,9.028286144043153e-07,9.028286144043153e-07,0.08229194101104799,28.119301723096385
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,3.054146665805739e-05,2.9559362323387126e-05,0.00015483993848155122,0.06896398739862418
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,1.904389970990073e-05,1.904389970990073e-05,0.0036305956616334858,1.0709179467541454
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,3.8985817074072704e-06,2.9686762774630325e-06,5.850599333206405e-05,0.09250415571163104
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,4.0509691763792114e-07,4.0509691763792114e-07,0.02436977303112319,21.705690346271023
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,8.438892960033107e-07,7.544449396853765e-07,4.4945380281188854e-05,0.055495227787094835
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,5.762211055457417e-07,5.762211055457417e-07,0.002786785502949524,1.9563743722398046
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,3.2018452940728573e-06,2.6527519918822647e-06,7.496782045572578e-05,0.06173446204788339
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,4.066606651537504e-07,4.066606651537504e-07,0.074553456497063,37.63495248352919
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,8.191616049213663e-06,8.00311970958246e-06,0.00011558507141865556,0.08540714863144928
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,5.008971607006398e-06,5.008971607006398e-06,0.002464366770057622,1.5358217461587529
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,1.4718587613256514e-06,1.3171237537301364e-06,6.0203132898556966e-05,0.12276671319279957
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,3.326806907073099e-07,3.326806907073099e-07,0.012096397811324494,17.038188451905803
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,6.711634385798647e-07,5.688281590638036e-07,4.862698240645345e-05,0.04970242951157469
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,4.862385795120291e-07,4.862385795120291e-07,0.002673652691993943,1.341340766245937
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,3.1312984609851945e-06,2.672701810655075e-06,5.101308669494281e-05,0.055030762992222475
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,3.900071394329778e-07,3.900071394329778e-07,0.022302176616875766,15.470510178422174
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,cls.weight,cls,shape_weight,512,0.0010399554418495075,0.0007095785136447445,9.304916012512568e-05,0.10829569268891838
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,cls.bias,cls,boundary_coordinate,2,0.0007552996352348316,0.0007552996352348316,0.008319553018212442,1.424587387446641
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,embed.weight,non_affine,weight,12750336,4.170272659720664e-05,4.170272659720664e-05,0.0001560247584770956,1.0010706415392505
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.0.norm1.weight,non_affine,norm,256,0.011734541420821573,0.011734541420821573,0.00018549229765874557,0.9741923141257753
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.0.norm1.bias,non_affine,norm,256,0.01402246134367001,0.01402246134367001,8.759355302143747e-05,0.04000894501207439
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0003550842146448431,0.0003550842146448431,7.862263292624307e-05,1.0017446557614769
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0002275819298502017,0.0002275819298502017,9.533483909436371e-05,0.02748068301409471
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.1.norm1.weight,non_affine,norm,256,0.00030327616425321265,0.00030327616425321265,0.00011673096043262005,0.8884517522816615
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0002265121273383178,0.0002265121273383178,7.626797154328447e-05,0.019651710550949813
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.1.norm2.weight,non_affine,norm,256,3.749389186669455e-05,3.749389186669455e-05,0.00014989375428173512,1.003691119584616
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.1.norm2.bias,non_affine,norm,256,3.1154964245833624e-05,3.1154964245833624e-05,3.551357518059809e-05,0.10158219054887511
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0002112627503646119,0.0002112627503646119,0.00024723227814203475,0.8904069332387543
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00011369775818006276,0.00011369775818006276,5.391787044709172e-05,0.01934608966011818
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.2.norm2.weight,non_affine,norm,256,8.997602588078831e-06,8.997602588078831e-06,0.00014029023445404746,1.0718685450234413
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.2.norm2.bias,non_affine,norm,256,4.5920196627653525e-06,4.5920196627653525e-06,0.00010832075432945447,0.11155797002849012
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.3.norm1.weight,non_affine,norm,256,4.6606282564900955e-05,4.6606282564900955e-05,0.0001239844739284591,0.8871886230977613
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00011794018972453477,0.00011794018972453477,3.0292622230793417e-05,0.021287261078457864
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.3.norm2.weight,non_affine,norm,256,5.355189189297851e-06,5.355189189297851e-06,8.930597959718498e-05,1.0907337560779666
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,layers.3.norm2.bias,non_affine,norm,256,3.5523582864683336e-06,3.5523582864683336e-06,5.520683346518623e-05,0.11393064543125087
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,norm.weight,non_affine,norm,256,8.627320137345974e-05,8.627320137345974e-05,0.00015341645064916682,0.8587345858194174
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2800,15.464088397790055,0.001,norm.bias,non_affine,norm,256,0.00015876584131648572,0.00015876584131648572,2.0064372739429884e-05,0.006585085176097525
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0015378989697816742,0.001242086523621457,0.000249325082027579,0.06885931917248447
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.002776180825363116,0.002776180825363116,0.0023459566303526374,0.5588057055856512
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00034674388244213314,0.00011802462442460883,0.00017523191809181856,0.07660312110213965
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00030061110807285595,0.00030061110807285595,0.011287654400946194,1.2327781198636827
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,0.00011580604978358361,8.993126207011809e-05,9.188493398220913e-05,0.05581229116228809
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,0.00015933547934281637,0.00015933547934281637,0.0037797971697430244,0.5509614582013059
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.00014618880316245137,5.9969413592928685e-05,0.00013651638789505025,0.0516521887593359
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,4.9548619620389665e-05,4.9548619620389665e-05,0.11787589852717748,17.425542635247044
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00036802597228743396,0.0003746412477938612,0.00017869390989452315,0.05973124847778828
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.00032763145943621574,0.00032763145943621574,0.0052399341765718465,0.9333762390345105
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,2.399824955222837e-05,1.2333065136671575e-05,0.00012218642521632885,0.1064699345730764
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,1.4668346515714948e-05,1.4668346515714948e-05,0.012913241017874548,10.304326187752102
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.6650651810215032e-05,2.292677669037287e-05,8.23774790584045e-05,0.06120036843982131
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,2.609252043977796e-05,2.609252043977796e-05,0.0048261178525549125,1.5809298979136646
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,3.865743489413755e-05,1.3095714816666015e-05,0.00012104448685926682,0.05452487599180249
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,8.430191196422666e-06,8.430191196422666e-06,0.1003523865098336,28.82458269225788
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,5.225597157985905e-05,5.163866640611766e-05,0.00014121606480371987,0.0700443206649408
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,4.700231587558707e-05,4.700231587558707e-05,0.0035944669428032644,1.0877324919083953
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,2.541203657439723e-05,1.4681181902528488e-05,0.00010950074883315734,0.09369882537941156
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,4.641513072822472e-06,4.641513072822472e-06,0.02718524782914005,22.430548736077824
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,7.282523068969961e-06,6.030617942944445e-06,8.135806124590752e-05,0.05598019458356776
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,5.8231405541109975e-06,5.8231405541109975e-06,0.0059920558677576995,1.9967256803606483
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,2.1668168874081053e-05,8.678703998425442e-06,9.427287669395298e-05,0.06325984787184065
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,4.36805160601958e-06,4.36805160601958e-06,0.1062539638102475,40.46237884211085
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,4.4764824346585e-05,4.084989392617916e-05,9.873333542089754e-05,0.08621751886766378
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,5.062038726277686e-05,5.062038726277686e-05,0.0029250178524106406,1.5544243211210937
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,9.990111069788703e-06,7.0737448506152115e-06,0.00017040755810806597,0.12442748268364613
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,2.7412236109188838e-06,2.7412236109188838e-06,0.04982173852194195,17.237744386751093
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,4.5920876607132595e-06,3.5349420287335837e-06,6.674025990615846e-05,0.05005335438428019
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,3.5147753675069233e-06,3.5147753675069233e-06,0.0037564863313071725,1.375433766696828
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,1.4478444145012354e-05,8.384955284293531e-06,8.45756173679185e-05,0.05613482658154897
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,2.6441743740748786e-06,2.6441743740748786e-06,0.03782770755955836,15.308700899886558
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,cls.weight,cls,shape_weight,512,0.0072096345271648,0.0019320723792369827,0.00016125434913346606,0.10811823637705993
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,cls.bias,cls,boundary_coordinate,2,0.010668991523049008,0.010668991523049008,0.0032918366099632104,1.4198783857357435
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,embed.weight,non_affine,weight,12750336,3.0454697272069365e-05,3.0454697272069365e-05,0.00016038149074669306,1.001087431931627
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.0.norm1.weight,non_affine,norm,256,0.016421462248413853,0.016421462248413853,0.0002231154960807734,0.9737490600855628
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.0.norm1.bias,non_affine,norm,256,0.03758838929499414,0.03758838929499414,7.845050832951364e-05,0.04179049865490972
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0011798106709782024,0.0011798106709782024,0.00017292117979546493,1.0022542103283836
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0034387707994378174,0.0034387707994378174,0.00011025327982125074,0.027575819362189637
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0016865062268988833,0.0016865062268988833,0.00021890065269217758,0.8863063306890333
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.1.norm1.bias,non_affine,norm,256,0.005252886961001522,0.005252886961001522,7.698433966236978e-05,0.01941413636164747
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.1.norm2.weight,non_affine,norm,256,0.0002628463734522821,0.0002628463734522821,0.00017274084203698693,1.0028555154534915
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.1.norm2.bias,non_affine,norm,256,0.0007477729543343588,0.0007477729543343588,0.00012093991729716852,0.10258047539167468
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0005051543402919059,0.0005051543402919059,0.00020264788570127128,0.8886384727153216
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.2.norm1.bias,non_affine,norm,256,0.001327555369089671,0.001327555369089671,7.451075299051898e-05,0.02114984583437056
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.2.norm2.weight,non_affine,norm,256,0.00010708618486429095,0.00010708618486429095,0.00021408730562341607,1.0750022666374972
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.2.norm2.bias,non_affine,norm,256,0.00010235919027336961,0.00010235919027336961,0.00019020470685325334,0.1164633150206689
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.3.norm1.weight,non_affine,norm,256,0.0004575159972438841,0.0004575159972438841,0.00015263635244851945,0.8843983947031954
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0017333382913823005,0.0017333382913823005,7.281355710894087e-05,0.020965261748509028
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.3.norm2.weight,non_affine,norm,256,6.589020859186976e-05,6.589020859186976e-05,0.00021200985894265396,1.0949540731300555
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,layers.3.norm2.bias,non_affine,norm,256,4.8557897969726974e-05,4.8557897969726974e-05,0.00022631946412432139,0.12012955361576592
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,norm.weight,non_affine,norm,256,0.0007665978946819192,0.0007665978946819192,0.00026105141475952104,0.8543108764115044
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2850,15.740331491712707,0.001,norm.bias,non_affine,norm,256,0.0022411151641648463,0.0022411151641648463,2.833817825553978e-05,0.007994941600146046
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0020887272465022594,0.0019476412413446814,0.00023966441393969803,0.06911161563086342
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0018686444561402849,0.0018686444561402849,0.0016598277509842334,0.5587315956173967
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.0001568510525292344,0.0002553818025313015,0.00016208803415906564,0.07699429528976687
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.000211480622738215,0.000211480622738215,0.021833528355281677,1.0774302801247342
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,3.196993172526546e-05,3.0600444277971087e-05,8.39088025442542e-05,0.05592960048151367
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,3.863311329635741e-05,3.863311329635741e-05,0.003093262161198022,0.5478357322976128
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,2.8849331161371218e-05,1.5400114895923662e-05,0.00010467731332188959,0.05222437754863169
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,1.2553258255806151e-05,1.2553258255806151e-05,0.06491705072062458,18.891936730719273
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,4.6558911241049235e-05,4.250025384340864e-05,0.00012368400405163055,0.06009682740925242
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,6.161175894742234e-05,6.161175894742234e-05,0.003796452762421806,0.9387646728059744
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,3.8090682288003716e-06,1.5748809308630487e-06,0.00018038837376305061,0.10800033357191229
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,2.7331463158156234e-06,2.7331463158156234e-06,0.028629918762131373,10.7335618778641
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,4.778324890319129e-06,4.0322615154412506e-06,9.69771462923877e-05,0.06184584668346268
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,4.6236058636623136e-06,4.6236058636623136e-06,0.002881441686360896,1.6332005673899193
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,6.561438997547856e-06,1.801634192900909e-06,0.0001193114714485451,0.05530198189171101
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,1.5538359410248508e-06,1.5538359410248508e-06,0.11144782206921773,29.869627401648003
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,7.428544115613537e-06,6.917422231043918e-06,0.00016150774636548376,0.070830812333395
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,1.2728048957917861e-05,1.2728048957917861e-05,0.0039933280618152725,1.1190152455877391
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,3.3714579544766945e-06,1.2245323026049856e-06,0.0001826398557508125,0.09501139105089554
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,8.739960590263451e-07,8.739960590263451e-07,0.0479002748423819,22.945071766272054
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,1.2186962639114974e-06,1.1808008790095932e-06,7.833456962045241e-05,0.05641565781358189
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,1.0877022367200172e-06,1.0877022367200172e-06,0.0018650399072444365,2.036868731292133
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,3.865423127828928e-06,7.990324350543801e-07,9.329688780101506e-05,0.06402946440309394
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,8.332404681919887e-07,8.332404681919887e-07,0.14860936304452732,41.70551932055127
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,3.602572290348669e-06,3.4650305400541535e-06,0.00031827593314836145,0.08739747934284227
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,7.923058422024095e-06,7.923058422024095e-06,0.010752938049620797,1.5880124654160535
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,8.61549614450337e-07,8.425882038945113e-07,0.00024370276540378597,0.1269898948239533
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,4.881030538277586e-07,4.881030538277586e-07,0.027412624767080302,17.660233579929123
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,5.932288583975478e-07,5.654776205594166e-07,5.134115025518555e-05,0.0502543810611834
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,4.79497823161674e-07,4.79497823161674e-07,0.0013434915491799815,1.4054400336664747
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,2.079516306705486e-06,5.810006355797975e-07,4.3986738712476906e-05,0.05675662223568145
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,4.775234465192579e-07,4.775234465192579e-07,0.03577685615993642,15.322655871583894
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,cls.weight,cls,shape_weight,512,0.0008310925590851771,0.0005802704388383837,0.0002695364479344905,0.10955505791891011
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,cls.bias,cls,boundary_coordinate,2,0.0018152019461952075,0.0018152019461952075,0.0040843885864713944,1.522365329718296
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,embed.weight,non_affine,weight,12750336,3.62782670933517e-05,3.62782670933517e-05,0.00013171253629060717,1.0011046983534888
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.0.norm1.weight,non_affine,norm,256,0.012044219014769424,0.012044219014769424,0.00017452146348806254,0.9732916415007802
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.0.norm1.bias,non_affine,norm,256,0.017903975100812892,0.017903975100812892,6.16009101562114e-05,0.043115604664734235
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.0.norm2.weight,non_affine,norm,256,0.00046772422171554624,0.00046772422171554624,0.00010859262089505178,1.0024874268311748
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.0.norm2.bias,non_affine,norm,256,0.0008292122089767343,0.0008292122089767343,2.4084344918700797e-05,0.028255732254219106
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.1.norm1.weight,non_affine,norm,256,0.00028413263460273764,0.00028413263460273764,0.00013080501735741892,0.8842254404373364
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0010635226151493335,0.0010635226151493335,4.0808347360086014e-05,0.019564137486340092
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.1.norm2.weight,non_affine,norm,256,4.3963115349022196e-05,4.3963115349022196e-05,0.00011331429675136857,1.0034294331956082
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.1.norm2.bias,non_affine,norm,256,0.0001379278139657914,0.0001379278139657914,6.1192525151428e-05,0.10386484547327779
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.2.norm1.weight,non_affine,norm,256,7.021535939764734e-05,7.021535939764734e-05,0.0001712391652114611,0.8871692403786698
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.2.norm1.bias,non_affine,norm,256,0.00028350941612054545,0.00028350941612054545,3.776688648280524e-05,0.021373840350898364
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.2.norm2.weight,non_affine,norm,256,5.355043417381805e-06,5.355043417381805e-06,9.638288539114868e-05,1.0773350682783636
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.2.norm2.bias,non_affine,norm,256,1.9790929991489212e-05,1.9790929991489212e-05,5.7666330978833106e-05,0.1197134303223205
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.3.norm1.weight,non_affine,norm,256,5.627515608268235e-05,5.627515608268235e-05,0.00011139642487332449,0.8823606972260014
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0003558477763443394,0.0003558477763443394,7.71288767189565e-05,0.021513299680140482
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.3.norm2.weight,non_affine,norm,256,3.7055582630328446e-06,3.7055582630328446e-06,4.717274134287359e-05,1.0981639624573105
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,layers.3.norm2.bias,non_affine,norm,256,3.504862591971803e-06,3.504862591971803e-06,2.8842210836538745e-05,0.1249393226458146
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,norm.weight,non_affine,norm,256,9.322606607445684e-05,9.322606607445684e-05,4.758629775508559e-05,0.8507853470240395
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2900,16.016574585635357,0.001,norm.bias,non_affine,norm,256,0.0003853233161089069,0.0003853233161089069,1.2321984318063355e-05,0.00853130882573348
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.002127427244059918,0.0020626568933681958,0.00025870821880478637,0.06934899892148072
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0015819142973168203,0.0015819142973168203,0.001972610487781867,0.5600609883238097
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00015859145057424493,0.00016924707134681878,0.00015214865206377766,0.07768788241286922
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,6.137179593464657e-05,6.137179593464657e-05,0.020768823498061462,1.3182842317994845
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,3.5945217794128587e-05,3.2886889761899395e-05,9.831108601532796e-05,0.05645339950787246
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,2.706609403569805e-05,2.706609403569805e-05,0.005110517231078578,0.6128010418728669
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,4.924636516213081e-05,4.622460293946832e-05,0.00013560174585186186,0.052876294750059775
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,9.697218304308543e-06,9.697218304308543e-06,0.09807429481175517,19.22454498506564
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00020141092997509965,0.00019868784340010365,0.00015501264238363755,0.06054638085625107
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,8.019031895306677e-05,8.019031895306677e-05,0.005074778744404576,0.9468917895550204
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,1.460643856530061e-05,1.3629640352931465e-05,0.00013154787638024654,0.11108755588030018
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,3.207612046410716e-06,3.207612046410716e-06,0.029023603652886674,11.140581171021779
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,8.097486407014739e-06,7.06805975621228e-06,7.848282742119314e-05,0.06306307440374227
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,6.0365309093698315e-06,6.0365309093698315e-06,0.0031528640211230274,1.698227867517975
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,1.466115104573626e-05,1.1596749119075046e-05,0.00013241349925157873,0.0566200741119792
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,2.038248232966226e-06,2.038248232966226e-06,0.1856866510841124,30.184552982768043
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,5.7395564916532534e-05,5.601508425099363e-05,0.0001859561083566408,0.07251314033335883
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,2.3938228486911093e-05,2.3938228486911093e-05,0.005407750148959332,1.1431826826071974
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,6.464193993346604e-06,4.900251588132909e-06,9.228558489637901e-05,0.09797636969836117
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,9.366663069364901e-07,9.366663069364901e-07,0.037974420534164784,23.61127246676892
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,2.0173085466695732e-06,1.6339261640963993e-06,4.5864515429817845e-05,0.05735194447172855
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,1.5076892193983746e-06,1.5076892193983746e-06,0.0032529085822338346,2.074799020065156
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,7.54931986204527e-06,5.781493920478079e-06,8.531712121016716e-05,0.06512701428368048
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,9.484036110984639e-07,9.484036110984639e-07,0.09566233213206334,41.928973495178425
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,2.759714966837569e-05,2.5209271487911706e-05,0.00028213973034791554,0.08989335846652893
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,1.7632962654700877e-05,1.7632962654700877e-05,0.009592334844155191,1.6438959847376216
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,4.084059854854606e-06,3.4676872797318623e-06,4.6306527830573134e-05,0.13229526048069112
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,1.0647924467583817e-06,1.0647924467583817e-06,0.004363837772105573,18.653678371754857
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,1.368236958860422e-06,1.1866147910967282e-06,3.7210007647669185e-05,0.050486442488163356
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,9.628100881357456e-07,9.628100881357456e-07,0.0025911666382161247,1.4240855545478133
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,7.1710790802223235e-06,5.75577032123485e-06,6.724247352179167e-05,0.05735766021884752
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,8.489944584485745e-07,8.489944584485745e-07,0.04825111877918275,15.026157714113547
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,cls.weight,cls,shape_weight,512,0.0013901994967515654,0.0017187120276541934,9.143442847602612e-05,0.1152775328040233
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,cls.bias,cls,boundary_coordinate,2,0.0014071394248949725,0.0014071394248949725,0.009253033594011055,1.323776216184321
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,embed.weight,non_affine,weight,12750336,5.103860018831925e-05,5.103860018831925e-05,0.0001658822482904625,1.0011197020368725
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.0.norm1.weight,non_affine,norm,256,0.013560431626135216,0.013560431626135216,0.00022374984259902267,0.9730853011523638
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.0.norm1.bias,non_affine,norm,256,0.00763415879267928,0.00763415879267928,0.00015216762882068368,0.04358125729398039
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.0.norm2.weight,non_affine,norm,256,0.00036407305503456026,0.00036407305503456026,0.0001680503781455378,1.003365931588635
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.0.norm2.bias,non_affine,norm,256,0.00031039017899423064,0.00031039017899423064,0.0001570468265976352,0.02817359069710953
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.1.norm1.weight,non_affine,norm,256,0.00098675271781156,0.00098675271781156,0.0002077703269661514,0.881606738614379
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.1.norm1.bias,non_affine,norm,256,0.0005880758215379457,0.0005880758215379457,8.424431279101274e-05,0.020176151293936677
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.1.norm2.weight,non_affine,norm,256,8.350253086868717e-05,8.350253086868717e-05,9.31951548854981e-05,1.0043700219382907
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.1.norm2.bias,non_affine,norm,256,0.00012013859918113057,0.00012013859918113057,6.893106443820115e-05,0.10471502056214337
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.2.norm1.weight,non_affine,norm,256,0.0004101955796960563,0.0004101955796960563,0.0002441836948700079,0.8861759894153692
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0002592131374479588,0.0002592131374479588,0.0001268000388115931,0.02175934485042436
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.2.norm2.weight,non_affine,norm,256,2.8692646336804436e-05,2.8692646336804436e-05,0.00010986109860272243,1.0805608901802273
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.2.norm2.bias,non_affine,norm,256,2.233499033371107e-05,2.233499033371107e-05,4.546230236821768e-05,0.12237720821246938
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00014856078375963808,0.00014856078375963808,0.0001591494689806129,0.8798475184331965
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.3.norm1.bias,non_affine,norm,256,0.00021760110537723522,0.00021760110537723522,8.707787781442489e-05,0.02228131985469504
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.3.norm2.weight,non_affine,norm,256,4.985717083734088e-06,4.985717083734088e-06,5.525936459060959e-05,1.1012498127723906
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,layers.3.norm2.bias,non_affine,norm,256,6.473443608148996e-06,6.473443608148996e-06,5.814467085524393e-05,0.12936730728222195
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,norm.weight,non_affine,norm,256,0.000167661434769661,0.000167661434769661,6.966796291999355e-05,0.8479802439768024
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,2950,16.29281767955801,0.001,norm.bias,non_affine,norm,256,0.0003159008048385313,0.0003159008048385313,3.4022823197064965e-05,0.007488435343615523
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.0.attn.qkv.weight,layers.0.attn.qkv,shape_weight,196608,0.0016667268379197344,0.001408765169456971,0.00023530410005472984,0.06965775420540138
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.0.attn.qkv.bias,layers.0.attn.qkv,boundary_coordinate,768,0.0027475898271266345,0.0027475898271266345,0.0033485068412675433,0.5551254263044961
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.0.attn.out_proj.weight,layers.0.attn.out_proj,shape_weight,65536,0.00030663201526758867,0.00010530096367312899,0.00012988323946693352,0.0785449631522617
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.0.attn.out_proj.bias,layers.0.attn.out_proj,boundary_coordinate,256,0.00027997973500581725,0.00027997973500581725,0.010463470528454373,1.4955975777981108
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.0.ff_in.weight,layers.0.ff_in,shape_weight,262144,9.29181307659964e-05,6.855516583589554e-05,8.743559015007866e-05,0.056691282737311936
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.0.ff_in.bias,layers.0.ff_in,boundary_coordinate,1024,0.0001330713975527375,0.0001330713975527375,0.004453018191378437,0.5970403202648779
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.0.ff_out.weight,layers.0.ff_out,shape_weight,262144,0.0001207001636033927,3.601511400312514e-05,0.0001257861731625117,0.05334143115586585
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.0.ff_out.bias,layers.0.ff_out,boundary_coordinate,256,4.235471258163423e-05,4.235471258163423e-05,0.07449914331171614,19.357182142251006
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.1.attn.qkv.weight,layers.1.attn.qkv,shape_weight,196608,0.00020285041313390187,0.00017373033204430414,0.00015805135064443426,0.06114839729945249
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.1.attn.qkv.bias,layers.1.attn.qkv,boundary_coordinate,768,0.0003859422059534219,0.0003859422059534219,0.005890253592085611,0.978353033815161
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.1.attn.out_proj.weight,layers.1.attn.out_proj,shape_weight,65536,1.5522431328999927e-05,1.0945902644073228e-05,0.00013901987045332134,0.11338818370046079
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.1.attn.out_proj.bias,layers.1.attn.out_proj,boundary_coordinate,256,1.369791826231338e-05,1.369791826231338e-05,0.020356025279710605,11.272214531074642
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.1.ff_in.weight,layers.1.ff_in,shape_weight,262144,2.007169335034401e-05,1.698720040114476e-05,0.00010587841173325948,0.06366115286714608
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.1.ff_in.bias,layers.1.ff_in,boundary_coordinate,1024,2.1934952157249167e-05,2.1934952157249167e-05,0.00659592596289894,1.7092119686620935
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.1.ff_out.weight,layers.1.ff_out,shape_weight,262144,3.0155216888866555e-05,1.4893254495810969e-05,0.00016963052559899403,0.05753301679363019
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.1.ff_out.bias,layers.1.ff_out,boundary_coordinate,256,7.638372782375778e-06,7.638372782375778e-06,0.3978772057278273,30.95553254455797
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.2.attn.qkv.weight,layers.2.attn.qkv,shape_weight,196608,7.763613951333808e-05,6.770359929634963e-05,0.00023007219936531205,0.07337841081490086
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.2.attn.qkv.bias,layers.2.attn.qkv,boundary_coordinate,768,0.00011173158952371964,0.00011173158952371964,0.008115925098166677,1.1740494454383799
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.2.attn.out_proj.weight,layers.2.attn.out_proj,shape_weight,65536,1.2832120275479341e-05,6.66311362892801e-06,0.0001883387373205866,0.09979730530253812
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.2.attn.out_proj.bias,layers.2.attn.out_proj,boundary_coordinate,256,3.3574598617862266e-06,3.3574598617862266e-06,0.02685608646375989,23.49772860324416
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.2.ff_in.weight,layers.2.ff_in,shape_weight,262144,5.638122565013133e-06,5.62775013796113e-06,0.00012198961364555101,0.057681409556028365
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.2.ff_in.bias,layers.2.ff_in,boundary_coordinate,1024,5.430856170989959e-06,5.430856170989959e-06,0.008727348324565383,2.088912499691159
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.2.ff_out.weight,layers.2.ff_out,shape_weight,262144,1.6145305007187884e-05,5.1971870285049425e-06,8.506096032978179e-05,0.06571046877766304
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.2.ff_out.bias,layers.2.ff_out,boundary_coordinate,256,3.1309228298913443e-06,3.1309228298913443e-06,0.07963280893024716,42.10205177508425
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.3.attn.qkv.weight,layers.3.attn.qkv,shape_weight,196608,3.341691465060622e-05,3.158790839814474e-05,0.00024145846748257335,0.09130944542309136
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.3.attn.qkv.bias,layers.3.attn.qkv,boundary_coordinate,768,3.4439156146086804e-05,3.4439156146086804e-05,0.0061330337801499225,1.6815203934951948
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.3.attn.out_proj.weight,layers.3.attn.out_proj,shape_weight,65536,7.419791717675788e-06,6.754878717327765e-06,0.00024271716878600567,0.13556324532894454
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.3.attn.out_proj.bias,layers.3.attn.out_proj,boundary_coordinate,256,1.6719676651641596e-06,1.6719676651641596e-06,0.09520787922746027,19.092763822220547
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.3.ff_in.weight,layers.3.ff_in,shape_weight,262144,2.4213991124673174e-06,1.730972056680025e-06,8.165384392344239e-05,0.05057615807903755
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.3.ff_in.bias,layers.3.ff_in,boundary_coordinate,1024,1.8901444614685788e-06,1.8901444614685788e-06,0.002570086816297198,1.4263421614456098
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.3.ff_out.weight,layers.3.ff_out,shape_weight,262144,9.783426576481457e-06,5.473958854909542e-06,6.213281059933961e-05,0.05753192411894947
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.3.ff_out.bias,layers.3.ff_out,boundary_coordinate,256,1.6925852602080612e-06,1.6925852602080612e-06,0.05738106935293168,15.053315587626006
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,cls.weight,cls,shape_weight,512,0.005707202095610028,0.0014561740234911988,0.0001863023242723305,0.11703945185922039
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,cls.bias,cls,boundary_coordinate,2,0.006474652754090274,0.006474652754090274,0.0017298979152052692,1.176256761683489
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,embed.weight,non_affine,weight,12750336,3.567995068011468e-05,3.567995068011468e-05,0.00012587156836995576,1.001132502620732
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.0.norm1.weight,non_affine,norm,256,0.015910353696704523,0.015910353696704523,0.00021520321999044786,0.9729534139507316
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.0.norm1.bias,non_affine,norm,256,0.03512108719880522,0.03512108719880522,0.00021467696603346182,0.04403545617950878
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.0.norm2.weight,non_affine,norm,256,0.0010461512211974782,0.0010461512211974782,0.00011844991426501522,1.0031569241111231
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.0.norm2.bias,non_affine,norm,256,0.003079151645627993,0.003079151645627993,6.49888482611279e-05,0.028332292555031745
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.1.norm1.weight,non_affine,norm,256,0.0010101534941604502,0.0010101534941604502,0.00017368854851179045,0.8792157115785478
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.1.norm1.bias,non_affine,norm,256,0.005285358221600903,0.005285358221600903,0.00012041268319265842,0.020259653549018566
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.1.norm2.weight,non_affine,norm,256,0.00029662586683076923,0.00029662586683076923,0.0002827463040682585,1.0044676402202481
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.1.norm2.bias,non_affine,norm,256,0.0007008732538926662,0.0007008732538926662,0.00011558512520801966,0.10586942399811047
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.2.norm1.weight,non_affine,norm,256,0.00045237314955595063,0.00045237314955595063,0.0002619121959603274,0.8841590401994395
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.2.norm1.bias,non_affine,norm,256,0.0014939746491071254,0.0014939746491071254,0.0001682975538968284,0.021148323837710436
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.2.norm2.weight,non_affine,norm,256,5.518395331862138e-05,5.518395331862138e-05,0.0003731495457690811,1.0811526039666948
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.2.norm2.bias,non_affine,norm,256,0.0001142199890272034,0.0001142199890272034,0.00023544031607130285,0.12439877118170896
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.3.norm1.weight,non_affine,norm,256,0.00018903799853318693,0.00018903799853318693,0.00021817940509177383,0.8773926990472223
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.3.norm1.bias,non_affine,norm,256,0.0014709236894494926,0.0014709236894494926,0.00012301679592962604,0.022353251052763947
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.3.norm2.weight,non_affine,norm,256,2.1530347427847978e-05,2.1530347427847978e-05,0.0003056480155187614,1.102318794946702
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,layers.3.norm2.bias,non_affine,norm,256,1.4463376136164397e-05,1.4463376136164397e-05,0.0003035251347098275,0.13213899888247746
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,norm.weight,non_affine,norm,256,0.00048185161639213107,0.00048185161639213107,0.00041138925471739595,0.8459892934072105
shape_boundary_orthogonal_adam,sbo_adamw,sbo_adamw_lr0p001,42,3000,16.569060773480665,0.001,norm.bias,non_affine,norm,256,0.0014790915263491226,0.0014790915263491226,4.392614886980382e-06,0.008277497523829525

